Sequential change point detection in high dimensional time series

Change point detection in high dimensional data has found considerable interest in recent years. Most of the literature either designs methodology for a retrospective analysis, where the whole sample is already available when the statistical inference begins, or considers online detection schemes controlling the average time until a false alarm. This paper takes a different point of view and develops monitoring schemes for the online scenario, where high dimensional data arrives successively and the goal is to detect changes as fast as possible controlling at the same time the probability of a type I error of a false alarm. We develop a sequential procedure capable of detecting changes in the mean vector of a successively observed high dimensional time series with spatial and temporal dependence. The statistical properties of the method are analyzed in the case where both, thesample size and dimension tend to infinity. In this scenario, it is shown that the new monitoring scheme has asymptotic level alpha under the null hypothesis of no change and is consistent under the alternative of a change in at least one component of the high dimensional mean vector. The approach is based on a new type of monitoring scheme for one-dimensional data which turns out to be often more powerful than the usually used CUSUM and Page-CUSUM methods, and the component-wise statistics are aggregated by the maximum statistic. For the analysis of the asymptotic properties of our monitoring scheme we prove that the range of a Brownian motion on a given interval is in the domain of attraction of the Gumbel distribution, which is a result of independent interest in extreme value theory. The finite sample properties of the new methodology are illustrated by means of a simulation study and in the analysis of a data example.

==> realDataExample/GoeritzhainDailyMQ_bereinigt_um_Schalttage.csv <==
Datum,TagesMQ
01.11.1909,1.3
02.11.1909,1.1
03.11.1909,1.1
04.11.1909,1.1
05.11.1909,1.1
06.11.1909,0.9
07.11.1909,1
08.11.1909,1
09.11.1909,1.2
10.11.1909,1
11.11.1909,1.1
12.11.1909,1.8
13.11.1909,7.6
14.11.1909,5
15.11.1909,3.2
16.11.1909,3.4
17.11.1909,3.5
18.11.1909,3.4
19.11.1909,3.4
20.11.1909,3
21.11.1909,3
22.11.1909,3.2
23.11.1909,3.5
24.11.1909,3.4
25.11.1909,2.8
26.11.1909,3.4
27.11.1909,3.9
28.11.1909,3.4
29.11.1909,6.2
30.11.1909,23.2
01.12.1909,22.1
02.12.1909,24.3
03.12.1909,30.2
04.12.1909,27.8
05.12.1909,19.5
06.12.1909,14.8
07.12.1909,12.4
08.12.1909,10.6
09.12.1909,9.9
10.12.1909,9.2
11.12.1909,8.2
12.12.1909,9.9
13.12.1909,10.9
14.12.1909,8.2
15.12.1909,6.5
16.12.1909,5.7
17.12.1909,5.5
18.12.1909,5.5
19.12.1909,5
20.12.1909,6.2
21.12.1909,5.9
22.12.1909,4.5
23.12.1909,5.7
24.12.1909,7
25.12.1909,6.8
26.12.1909,6.2
27.12.1909,6.5
28.12.1909,7.6
29.12.1909,7.9
30.12.1909,8.2
31.12.1909,7.6
01.01.1910,7
02.01.1910,7
03.01.1910,7.6
04.01.1910,11.6
05.01.1910,12
06.01.1910,14.4
07.01.1910,12.8
08.01.1910,11.3
09.01.1910,10.2
10.01.1910,9.5
11.01.1910,9.5
12.01.1910,9.2
13.01.1910,8.9
14.01.1910,7.6
15.01.1910,10.9
16.01.1910,14
17.01.1910,13.2
18.01.1910,11.3
19.01.1910,9.9
20.01.1910,8.9
21.01.1910,8.2
22.01.1910,7.3
23.01.1910,6.8
24.01.1910,6.2
25.01.1910,5.7
26.01.1910,5.9
27.01.1910,5
28.01.1910,4.8
29.01.1910,4.3
30.01.1910,4.1
31.01.1910,3.9
01.02.1910,3.7
02.02.1910,3.5
03.02.1910,3.5
04.02.1910,3.4
05.02.1910,3.2
06.02.1910,3
07.02.1910,3.4
08.02.1910,4.3
09.02.1910,4.5
10.02.1910,3.9
11.02.1910,3.5
12.02.1910,3.4
13.02.1910,3.4
14.02.1910,3
15.02.1910,3
16.02.1910,3
17.02.1910,3.2
18.02.1910,3.4
19.02.1910,5.7
20.02.1910,5.7
21.02.1910,4.5
22.02.1910,4.3
23.02.1910,4.1
24.02.1910,5
25.02.1910,5.7
26.02.1910,5.2
27.02.1910,5.2
28.02.1910,8.6
01.03.1910,7.9
02.03.1910,6.2
03.03.1910,5.9
04.03.1910,5.7
05.03.1910,5.2
06.03.1910,5
07.03.1910,5
08.03.1910,4.8
09.03.1910,4.5
10.03.1910,4.3
11.03.1910,4.1
12.03.1910,3.9
13.03.1910,3.9
14.03.1910,3.9
15.03.1910,3.7
16.03.1910,3.7
17.03.1910,3.9
18.03.1910,3.5
19.03.1910,3.9
20.03.1910,3.5
21.03.1910,3.2
22.03.1910,3.2
23.03.1910,3
24.03.1910,3
25.03.1910,3.5
26.03.1910,3.9
27.03.1910,3.5
28.03.1910,3.2
29.03.1910,3.5
30.03.1910,4.3
31.03.1910,4.1
01.04.1910,3.9
02.04.1910,4.3
03.04.1910,4.1
04.04.1910,3.4
05.04.1910,3.5
06.04.1910,3.5
07.04.1910,3.5
08.04.1910,3.5
09.04.1910,3.7
10.04.1910,3.4
11.04.1910,3.4
12.04.1910,3.2
13.04.1910,3
14.04.1910,3.2
15.04.1910,2.7
16.04.1910,2.8
17.04.1910,2.4
18.04.1910,2.4
19.04.1910,2.5
20.04.1910,5.2
21.04.1910,5.5
22.04.1910,6.2
23.04.1910,5.5
24.04.1910,4.8
25.04.1910,4.1
26.04.1910,4.1
27.04.1910,4.1
28.04.1910,4.3
29.04.1910,3.9
30.04.1910,3.7
01.05.1910,3.5
02.05.1910,3.5
03.05.1910,3.5
04.05.1910,3.5
05.05.1910,3.4
06.05.1910,3.4
07.05.1910,3.7
08.05.1910,3.5
09.05.1910,5.5
10.05.1910,5.2
11.05.1910,5.2
12.05.1910,4.8
13.05.1910,4.3
14.05.1910,4.8
15.05.1910,5
16.05.1910,4.1
17.05.1910,3.7
18.05.1910,3.2
19.05.1910,3.4
20.05.1910,3
21.05.1910,2.7
22.05.1910,2.5
23.05.1910,2.4
24.05.1910,2.2
25.05.1910,2.2
26.05.1910,1.9
27.05.1910,2.1
28.05.1910,2.2
29.05.1910,2.1
30.05.1910,2.2
31.05.1910,2.1
01.06.1910,2.2
02.06.1910,1.9
03.06.1910,1.9
04.06.1910,3.7
05.06.1910,3.2
06.06.1910,1.9
07.06.1910,1.7
08.06.1910,2.4
09.06.1910,2.2
10.06.1910,1.7
11.06.1910,1.4
12.06.1910,1.7
13.06.1910,2.2
14.06.1910,2.1
15.06.1910,2.2
16.06.1910,2.7
17.06.1910,2.7
18.06.1910,2.4
19.06.1910,1.9
20.06.1910,1.7
21.06.1910,1.5
22.06.1910,1.5
23.06.1910,1.7
24.06.1910,1.5
25.06.1910,1.9
26.06.1910,2.1
27.06.1910,1.9
28.06.1910,1.5
29.06.1910,1.8
30.06.1910,1.8
01.07.1910,2.2
02.07.1910,2.4
03.07.1910,1.9
04.07.1910,1.9
05.07.1910,1.8
06.07.1910,1.9
07.07.1910,1.9
08.07.1910,1.9
09.07.1910,16.6
10.07.1910,14.4
11.07.1910,7
12.07.1910,5.5
13.07.1910,5.2
14.07.1910,10.2
15.07.1910,14.8
16.07.1910,10.2
17.07.1910,7.6
18.07.1910,5.9
19.07.1910,7.3
20.07.1910,9.5
21.07.1910,7
22.07.1910,6.8
23.07.1910,11.3
24.07.1910,7.6
25.07.1910,5.2
26.07.1910,5
27.07.1910,4.1
28.07.1910,3.7
29.07.1910,3.7
30.07.1910,4.1
31.07.1910,4.1
01.08.1910,5.5
02.08.1910,5
03.08.1910,4.8
04.08.1910,7.9
05.08.1910,9.2
06.08.1910,10.2
07.08.1910,9.5
08.08.1910,6.2
09.08.1910,5.9
10.08.1910,5
11.08.1910,4.5
12.08.1910,3.9
13.08.1910,3.9
14.08.1910,4.3
15.08.1910,3.4
16.08.1910,3.2
17.08.1910,3
18.08.1910,2.8
19.08.1910,2.7
20.08.1910,2.8
21.08.1910,2.5
22.08.1910,3.2
23.08.1910,3.5
24.08.1910,2.8
25.08.1910,2.5
26.08.1910,2.5
27.08.1910,2.2
28.08.1910,1.9
29.08.1910,2.1
30.08.1910,2.1
31.08.1910,1.9
01.09.1910,2.1
02.09.1910,2.1
03.09.1910,1.9
04.09.1910,2.2
05.09.1910,2.2
06.09.1910,2.5
07.09.1910,2.8
08.09.1910,3.2
09.09.1910,9.2
10.09.1910,9.9
11.09.1910,6.8
12.09.1910,5.9
13.09.1910,5.2
14.09.1910,4.8
15.09.1910,4.5
16.09.1910,4.1
17.09.1910,3.9
18.09.1910,3.7
19.09.1910,3.4
20.09.1910,3.5
21.09.1910,7
22.09.1910,7.6
23.09.1910,8.6
24.09.1910,6.8
25.09.1910,6.2
26.09.1910,5.5
27.09.1910,5
28.09.1910,5
29.09.1910,4.8
30.09.1910,4.5
01.10.1910,4.8
02.10.1910,4.3
03.10.1910,3.9
04.10.1910,3.7
05.10.1910,4.8
06.10.1910,5
07.10.1910,3.9
08.10.1910,3.5
09.10.1910,3.7
10.10.1910,3.2
11.10.1910,3.4
12.10.1910,3.4
13.10.1910,3
14.10.1910,2.8
15.10.1910,2.5
16.10.1910,2.4
17.10.1910,2.2
18.10.1910,2.2
19.10.1910,2.2
20.10.1910,2.2
21.10.1910,1.9
22.10.1910,2.2
23.10.1910,2.1
24.10.1910,1.9
25.10.1910,1.8
26.10.1910,1.7
27.10.1910,1.8
28.10.1910,1.9
29.10.1910,1.8
30.10.1910,1.5
31.10.1910,1.4
01.11.1910,1.9
02.11.1910,2.1
03.11.1910,1.7
04.11.1910,2.2
05.11.1910,3.7
06.11.1910,3.2
07.11.1910,2.4
08.11.1910,2.4
09.11.1910,2.5
10.11.1910,2.5
11.11.1910,2.5
12.11.1910,3.4
13.11.1910,3
14.11.1910,3
15.11.1910,8.2
16.11.1910,10.6
17.11.1910,8.9
18.11.1910,6.8
19.11.1910,5.7
20.11.1910,5.5
21.11.1910,5.5
22.11.1910,5.5
23.11.1910,5.7
24.11.1910,5.5
25.11.1910,5
26.11.1910,5
27.11.1910,4.8
28.11.1910,4.8
29.11.1910,18.5
30.11.1910,23.8
01.12.1910,15.3
02.12.1910,13.2
03.12.1910,12.4
04.12.1910,10.6
05.12.1910,8.9
06.12.1910,8.9
07.12.1910,11.6
08.12.1910,11.6
09.12.1910,11.3
10.12.1910,12.4
11.12.1910,11.3
12.12.1910,10.2
13.12.1910,9.9
14.12.1910,9.2
15.12.1910,8.2
16.12.1910,7.9
17.12.1910,8.6
18.12.1910,7.9
19.12.1910,8.6
20.12.1910,13.2
21.12.1910,15.7
22.12.1910,9.9
23.12.1910,9.2
24.12.1910,10.2
25.12.1910,13.2
26.12.1910,12.4
27.12.1910,9.9
28.12.1910,8.6
29.12.1910,7.3
30.12.1910,6.8
31.12.1910,6.8
01.01.1911,6.2
02.01.1911,5.9
03.01.1911,5.7
04.01.1911,5.5
05.01.1911,5.2
06.01.1911,4.8
07.01.1911,4.5
08.01.1911,4.3
09.01.1911,4.5
10.01.1911,5.2
11.01.1911,4.8
12.01.1911,4.3
13.01.1911,4.1
14.01.1911,3.9
15.01.1911,3
16.01.1911,3.2
17.01.1911,3.5
18.01.1911,3.4
19.01.1911,8.6
20.01.1911,19
21.01.1911,10.6
22.01.1911,8.2
23.01.1911,6.2
24.01.1911,5.5
25.01.1911,5.2
26.01.1911,5.7
27.01.1911,12
28.01.1911,12.4
29.01.1911,15.7
30.01.1911,10.9
31.01.1911,8.9
01.02.1911,7.9
02.02.1911,7.6
03.02.1911,7.9
04.02.1911,7
05.02.1911,6.8
06.02.1911,6.2
07.02.1911,5.5
08.02.1911,5.2
09.02.1911,4.8
10.02.1911,4.3
11.02.1911,4.1
12.02.1911,4.8
13.02.1911,4.3
14.02.1911,4.1
15.02.1911,3.9
16.02.1911,3.9
17.02.1911,8.9
18.02.1911,32.7
19.02.1911,34.6
20.02.1911,23.8
21.02.1911,16.2
22.02.1911,17.6
23.02.1911,18.5
24.02.1911,17.1
25.02.1911,15.3
26.02.1911,15.7
27.02.1911,20.6
28.02.1911,16.6
01.03.1911,19.5
02.03.1911,20
03.03.1911,20.6
04.03.1911,16.6
05.03.1911,17.1
06.03.1911,16.6
07.03.1911,14
08.03.1911,12.8
09.03.1911,12.4
10.03.1911,11.6
11.03.1911,10.6
12.03.1911,9.9
13.03.1911,8.9
14.03.1911,8.2
15.03.1911,7
16.03.1911,7
17.03.1911,6.5
18.03.1911,6.2
19.03.1911,5.7
20.03.1911,5.5
21.03.1911,5.2
22.03.1911,4.8
23.03.1911,4.8
24.03.1911,4.5
25.03.1911,5
26.03.1911,5.2
27.03.1911,5.2
28.03.1911,5.2
29.03.1911,4.8
30.03.1911,4.3
31.03.1911,4.1
01.04.1911,3.9
02.04.1911,4.1
03.04.1911,4.8
04.04.1911,5
05.04.1911,4.5
06.04.1911,4.1
07.04.1911,3.7
08.04.1911,3.7
09.04.1911,3.5
10.04.1911,3.5
11.04.1911,3.5
12.04.1911,3.4
13.04.1911,5
14.04.1911,6.2
15.04.1911,5.9
16.04.1911,5.2
17.04.1911,4.3
18.04.1911,3.9
19.04.1911,3.7
20.04.1911,3.7
21.04.1911,4.3
22.04.1911,3.7
23.04.1911,3.4
24.04.1911,3.2
25.04.1911,3.2
26.04.1911,3.2
27.04.1911,2.8
28.04.1911,3.2
29.04.1911,3.4
30.04.1911,3
01.05.1911,3
02.05.1911,3.2
03.05.1911,2.8
04.05.1911,2.7
05.05.1911,2.5
06.05.1911,2.4
07.05.1911,2.1
08.05.1911,2.4
09.05.1911,2.2
10.05.1911,2.2
11.05.1911,2.5
12.05.1911,2.1
13.05.1911,2.1
14.05.1911,1.8
15.05.1911,1.9
16.05.1911,1.9
17.05.1911,2.2
18.05.1911,3.5
19.05.1911,3
20.05.1911,2.8
21.05.1911,2.7
22.05.1911,2.4
23.05.1911,2.4
24.05.1911,3.2
25.05.1911,3
26.05.1911,2.7
27.05.1911,2.4
28.05.1911,5.7
29.05.1911,6.5
30.05.1911,4.3
31.05.1911,3.5
01.06.1911,3.2
02.06.1911,3
03.06.1911,2.5
04.06.1911,2.2
05.06.1911,1.9
06.06.1911,2.1
07.06.1911,1.8
08.06.1911,1.9
09.06.1911,1.8
10.06.1911,2.2
11.06.1911,1.9
12.06.1911,1.8
13.06.1911,1.8
14.06.1911,2.8
15.06.1911,2.5
16.06.1911,2.4
17.06.1911,2.1
18.06.1911,1.7
19.06.1911,1.8
20.06.1911,1.7
21.06.1911,1.5
22.06.1911,1.8
23.06.1911,1.5
24.06.1911,1.4
25.06.1911,1.2
26.06.1911,1.7
27.06.1911,1.2
28.06.1911,2.2
29.06.1911,1.8
30.06.1911,1.4
01.07.1911,1.3
02.07.1911,1.4
03.07.1911,1.9
04.07.1911,1.3
05.07.1911,1.4
06.07.1911,1.3
07.07.1911,1.4
08.07.1911,1.2
09.07.1911,0.9
10.07.1911,1
11.07.1911,0.9
12.07.1911,1
13.07.1911,0.9
14.07.1911,1
15.07.1911,0.8
16.07.1911,0.6
17.07.1911,0.9
18.07.1911,1.1
19.07.1911,0.8
20.07.1911,0.8
21.07.1911,0.9
22.07.1911,0.8
23.07.1911,0.4
24.07.1911,0.5
25.07.1911,0.7
26.07.1911,0.8
27.07.1911,1.4
28.07.1911,0.8
29.07.1911,0.8
30.07.1911,0.5
31.07.1911,0.7
01.08.1911,0.6
02.08.1911,0.7
03.08.1911,0.4
04.08.1911,0.4
05.08.1911,0.6
06.08.1911,0.3
07.08.1911,0.6
08.08.1911,0.8
09.08.1911,0.5
10.08.1911,0.4
11.08.1911,0.3
12.08.1911,0.4
13.08.1911,0.2
14.08.1911,0.5
15.08.1911,0.5
16.08.1911,0.4
17.08.1911,0.5
18.08.1911,0.4
19.08.1911,0.4
20.08.1911,0.5
21.08.1911,0.4
22.08.1911,0.5
23.08.1911,0.6
24.08.1911,0.6
25.08.1911,0.5
26.08.1911,0.4
27.08.1911,0.3
28.08.1911,0.5
29.08.1911,0.5
30.08.1911,0.4
31.08.1911,0.4
01.09.1911,0.6
02.09.1911,0.5
03.09.1911,0.3
04.09.1911,0.6
05.09.1911,0.3
06.09.1911,0.4
07.09.1911,0.3
08.09.1911,0.4
09.09.1911,0.4
10.09.1911,0.2
11.09.1911,0.5
12.09.1911,0.4
13.09.1911,0.4
14.09.1911,0.5
15.09.1911,1.2
16.09.1911,0.7
17.09.1911,0.2
18.09.1911,0.6
19.09.1911,0.5
20.09.1911,0.5
21.09.1911,0.4
22.09.1911,0.8
23.09.1911,1.4
24.09.1911,1
25.09.1911,1.4
26.09.1911,0.8
27.09.1911,0.6
28.09.1911,0.9
29.09.1911,1.3
30.09.1911,0.8
01.10.1911,0.8
02.10.1911,0.6
03.10.1911,1.2
04.10.1911,0.8
05.10.1911,1
06.10.1911,0.8
07.10.1911,0.4
08.10.1911,0.3
09.10.1911,0.6
10.10.1911,0.7
11.10.1911,0.7
12.10.1911,0.7
13.10.1911,0.7
14.10.1911,0.6
15.10.1911,0.5
16.10.1911,0.5
17.10.1911,0.6
18.10.1911,0.6
19.10.1911,0.5
20.10.1911,0.5
21.10.1911,0.5
22.10.1911,0.3
23.10.1911,0.5
24.10.1911,0.5
25.10.1911,0.6
26.10.1911,0.6
27.10.1911,0.5
28.10.1911,0.5
29.10.1911,0.5
30.10.1911,0.6
31.10.1911,0.4
01.11.1911,0.64
02.11.1911,0.64
03.11.1911,0.46
04.11.1911,0.58
05.11.1911,0.58
06.11.1911,0.85
07.11.1911,0.58
08.11.1911,0.58
09.11.1911,0.58
10.11.1911,0.7
11.11.1911,0.85
12.11.1911,0.37
13.11.1911,0.7
14.11.1911,0.7
15.11.1911,0.64
16.11.1911,0.58
17.11.1911,0.58
18.11.1911,0.58
19.11.1911,0.37
20.11.1911,0.64
21.11.1911,0.93
22.11.1911,0.64
23.11.1911,1.2
24.11.1911,0.93
25.11.1911,0.77
26.11.1911,0.52
27.11.1911,0.7
28.11.1911,0.7
29.11.1911,0.7
30.11.1911,0.64
01.12.1911,0.52
02.12.1911,0.64
03.12.1911,0.46
04.12.1911,0.7
05.12.1911,0.7
06.12.1911,0.64
07.12.1911,0.58
08.12.1911,0.58
09.12.1911,0.58
10.12.1911,0.25
11.12.1911,0.7
12.12.1911,0.77
13.12.1911,0.64
14.12.1911,0.58
15.12.1911,0.77
16.12.1911,0.7
17.12.1911,0.64
18.12.1911,0.7
19.12.1911,0.85
20.12.1911,0.7
21.12.1911,0.64
22.12.1911,1.9
23.12.1911,1.4
24.12.1911,1.5
25.12.1911,1.3
26.12.1911,1.2
27.12.1911,2.8
28.12.1911,2.8
29.12.1911,2.5
30.12.1911,2.5
31.12.1911,5.5
01.01.1912,4.1
02.01.1912,3.2
03.01.1912,2.7
04.01.1912,3.7
05.01.1912,9.9
06.01.1912,9.9
07.01.1912,9.2
08.01.1912,9.5
09.01.1912,6.2
10.01.1912,5.5
11.01.1912,4.5
12.01.1912,3.5
13.01.1912,3.4
14.01.1912,3.4
15.01.1912,3.3
16.01.1912,3.3
17.01.1912,3.3
18.01.1912,3.2
19.01.1912,3.2
20.01.1912,3.2
21.01.1912,3.1
22.01.1912,3.1
23.01.1912,3
24.01.1912,3
25.01.1912,3
26.01.1912,2.5
27.01.1912,2.8
28.01.1912,2.1
29.01.1912,1.9
30.01.1912,2.1
31.01.1912,1.9
01.02.1912,1.8
02.02.1912,1.7
03.02.1912,1.9
04.02.1912,2.8
05.02.1912,4.3
06.02.1912,3.2
07.02.1912,3.2
08.02.1912,4.3
09.02.1912,4.1
10.02.1912,3.5
11.02.1912,2.8
12.02.1912,3.2
13.02.1912,4.1
14.02.1912,3.7
15.02.1912,3.4
16.02.1912,3.4
17.02.1912,3.7
18.02.1912,3.5
19.02.1912,3.5
20.02.1912,3.4
21.02.1912,3.5
22.02.1912,4.5
23.02.1912,4.8
24.02.1912,8.6
25.02.1912,14
26.02.1912,8.9
27.02.1912,7.6
28.02.1912,7
01.03.1912,5.9
02.03.1912,6.5
03.03.1912,6.8
04.03.1912,5.7
05.03.1912,5.5
06.03.1912,5.2
07.03.1912,4.5
08.03.1912,4.1
09.03.1912,3.7
10.03.1912,3.7
11.03.1912,3.5
12.03.1912,3.5
13.03.1912,3.2
14.03.1912,3.2
15.03.1912,3
16.03.1912,3.5
17.03.1912,4.3
18.03.1912,3.4
19.03.1912,3.5
20.03.1912,3.2
21.03.1912,2.8
22.03.1912,2.8
23.03.1912,2.5
24.03.1912,2.4
25.03.1912,2.4
26.03.1912,2.2
27.03.1912,2.4
28.03.1912,2.5
29.03.1912,3.2
30.03.1912,3.2
31.03.1912,2.8
01.04.1912,2.7
02.04.1912,2.7
03.04.1912,2.7
04.04.1912,2.7
05.04.1912,2.7
06.04.1912,9.9
07.04.1912,9.5
08.04.1912,6.2
09.04.1912,5.5
10.04.1912,5.5
11.04.1912,5.2
12.04.1912,5.2
13.04.1912,5.2
14.04.1912,5.5
15.04.1912,6.8
16.04.1912,5.7
17.04.1912,5
18.04.1912,4.3
19.04.1912,3.9
20.04.1912,3.7
21.04.1912,3.4
22.04.1912,3.2
23.04.1912,3.4
24.04.1912,3.2
25.04.1912,3
26.04.1912,2.8
27.04.1912,2.7
28.04.1912,2.4
29.04.1912,2.2
30.04.1912,2.5
01.05.1912,2.2
02.05.1912,2.1
03.05.1912,2.1
04.05.1912,1.8
05.05.1912,1.7
06.05.1912,1.3
07.05.1912,2.1
08.05.1912,1.9
09.05.1912,2.1
10.05.1912,3
11.05.1912,2.2
12.05.1912,1.9
13.05.1912,1.8
14.05.1912,1.8
15.05.1912,1.5
16.05.1912,1.7
17.05.1912,1.8
18.05.1912,1.5
19.05.1912,1.4
20.05.1912,1.5
21.05.1912,1.4
22.05.1912,1.8
23.05.1912,3.2
24.05.1912,2.4
25.05.1912,2.4
26.05.1912,2.8
27.05.1912,2.2
28.05.1912,2.4
29.05.1912,2.4
30.05.1912,2.2
31.05.1912,2.1
01.06.1912,1.8
02.06.1912,1.8
03.06.1912,3.7
04.06.1912,2.1
05.06.1912,2.1
06.06.1912,1.5
07.06.1912,1.5
08.06.1912,5.2
09.06.1912,4.8
10.06.1912,7.3
11.06.1912,7.6
12.06.1912,5.5
13.06.1912,5.2
14.06.1912,12.8
15.06.1912,10.9
16.06.1912,8.9
17.06.1912,7
18.06.1912,7
19.06.1912,9.5
20.06.1912,7.6
21.06.1912,6.5
22.06.1912,5.7
23.06.1912,5
24.06.1912,4.3
25.06.1912,31.5
26.06.1912,31.5
27.06.1912,18
28.06.1912,13.6
29.06.1912,10.6
30.06.1912,11.3
01.07.1912,9.2
02.07.1912,8.2
03.07.1912,7
04.07.1912,7.9
05.07.1912,8.9
06.07.1912,6.5
07.07.1912,5.2
08.07.1912,4.3
09.07.1912,3.9
10.07.1912,3.5
11.07.1912,3.5
12.07.1912,3
13.07.1912,2.8
14.07.1912,2.5
15.07.1912,2.2
16.07.1912,2.2
17.07.1912,1.9
18.07.1912,1.7
19.07.1912,1.8
20.07.1912,7.3
21.07.1912,4.5
22.07.1912,3
23.07.1912,2.8
24.07.1912,2.4
25.07.1912,2.1
26.07.1912,1.9
27.07.1912,1.9
28.07.1912,1.8
29.07.1912,2.7
30.07.1912,2.7
31.07.1912,2.2
01.08.1912,1.8
02.08.1912,2.1
03.08.1912,4.3
04.08.1912,4.5
05.08.1912,2.7
06.08.1912,3.5
07.08.1912,3.5
08.08.1912,27.8
09.08.1912,17.6
10.08.1912,10.2
11.08.1912,8.9
12.08.1912,8.6
13.08.1912,7
14.08.1912,6.5
15.08.1912,6.2
16.08.1912,5.2
17.08.1912,5
18.08.1912,4.5
19.08.1912,3.9
20.08.1912,3.5
21.08.1912,3.7
22.08.1912,3.7
23.08.1912,3.5
24.08.1912,8.6
25.08.1912,14
26.08.1912,18
27.08.1912,13.2
28.08.1912,18.5
29.08.1912,15.3
30.08.1912,11.3
31.08.1912,12.4
01.09.1912,14.4
02.09.1912,11.3
03.09.1912,9.9
04.09.1912,9.2
05.09.1912,9.5
06.09.1912,10.6
07.09.1912,9.5
08.09.1912,10.6
09.09.1912,11.6
10.09.1912,9.9
11.09.1912,8.9
12.09.1912,7.9
13.09.1912,7.3
14.09.1912,6.8
15.09.1912,9.9
16.09.1912,16.6
17.09.1912,13.2
18.09.1912,12.4
19.09.1912,10.6
20.09.1912,9.5
21.09.1912,9.2
22.09.1912,8.2
23.09.1912,7.6
24.09.1912,7.6
25.09.1912,8.2
26.09.1912,7.9
27.09.1912,7
28.09.1912,6.5
29.09.1912,5.7
30.09.1912,5.7
01.10.1912,5.2
02.10.1912,6.8
03.10.1912,9.9
04.10.1912,7
05.10.1912,5.9
06.10.1912,5.7
07.10.1912,5.2
08.10.1912,5.2
09.10.1912,4.8
10.10.1912,4.8
11.10.1912,4.3
12.10.1912,4.3
13.10.1912,4.5
14.10.1912,4.3
15.10.1912,4.8
16.10.1912,4.8
17.10.1912,4.3
18.10.1912,4.5
19.10.1912,5
20.10.1912,5.2
21.10.1912,4.5
22.10.1912,4.3
23.10.1912,4.1
24.10.1912,4.1
25.10.1912,3.9
26.10.1912,4.3
27.10.1912,4.1
28.10.1912,3.7
29.10.1912,3.5
30.10.1912,3.5
31.10.1912,3.2
01.11.1912,4.5
02.11.1912,4.3
03.11.1912,4.8
04.11.1912,4.5
05.11.1912,7.6
06.11.1912,14
07.11.1912,9.2
08.11.1912,7
09.11.1912,8.2
10.11.1912,20
11.11.1912,39.1
12.11.1912,28.4
13.11.1912,22.1
14.11.1912,18
15.11.1912,14.8
16.11.1912,13.6
17.11.1912,12.8
18.11.1912,10.9
19.11.1912,10.6
20.11.1912,13.6
21.11.1912,12.8
22.11.1912,11.6
23.11.1912,9.9
24.11.1912,9.5
25.11.1912,8.9
26.11.1912,8.9
27.11.1912,8.9
28.11.1912,7.9
29.11.1912,7.3
30.11.1912,6.8
01.12.1912,6.2
02.12.1912,5.7
03.12.1912,5.5
04.12.1912,5.5
05.12.1912,5.2
06.12.1912,5
07.12.1912,4.5
08.12.1912,4.3
09.12.1912,4.1
10.12.1912,3.7
11.12.1912,4.8
12.12.1912,5.2
13.12.1912,5
14.12.1912,6.2
15.12.1912,6.8
16.12.1912,22.1
17.12.1912,36.4
18.12.1912,19
19.12.1912,17.1
20.12.1912,14
21.12.1912,11.6
22.12.1912,10.2
23.12.1912,9.2
24.12.1912,8.9
25.12.1912,8.6
26.12.1912,8.2
27.12.1912,9.5
28.12.1912,12.8
29.12.1912,12.8
30.12.1912,9.5
31.12.1912,8.2
01.01.1913,7.6
02.01.1913,7.3
03.01.1913,7
04.01.1913,6.5
05.01.1913,5.9
06.01.1913,5.7
07.01.1913,5.5
08.01.1913,5.2
09.01.1913,5
10.01.1913,4.8
11.01.1913,4.5
12.01.1913,3.9
13.01.1913,3.9
14.01.1913,3.9
15.01.1913,3.5
16.01.1913,3.4
17.01.1913,3.5
18.01.1913,3.5
19.01.1913,3.4
20.01.1913,3.5
21.01.1913,3.4
22.01.1913,3.5
23.01.1913,3.5
24.01.1913,17.1
25.01.1913,30.2
26.01.1913,24.9
27.01.1913,11.6
28.01.1913,9.5
29.01.1913,7.3
30.01.1913,5.9
31.01.1913,5.2
01.02.1913,5.7
02.02.1913,6.5
03.02.1913,7.6
04.02.1913,18
05.02.1913,11.3
06.02.1913,8.9
07.02.1913,7.6
08.02.1913,7.6
09.02.1913,7.3
10.02.1913,6.5
11.02.1913,7.3
12.02.1913,7.9
13.02.1913,6.8
14.02.1913,7
15.02.1913,5.9
16.02.1913,5.5
17.02.1913,4.5
18.02.1913,4.1
19.02.1913,3.4
20.02.1913,3.5
21.02.1913,3.4
22.02.1913,3.2
23.02.1913,3
24.02.1913,2.8
25.02.1913,3
26.02.1913,3
27.02.1913,2.8
28.02.1913,2.8
01.03.1913,2.8
02.03.1913,2.4
03.03.1913,2.1
04.03.1913,2.5
05.03.1913,2.7
06.03.1913,2.7
07.03.1913,2.8
08.03.1913,3.5
09.03.1913,4.3
10.03.1913,3.5
11.03.1913,3.5
12.03.1913,4.1
13.03.1913,3.9
14.03.1913,3.4
15.03.1913,3
16.03.1913,2.8
17.03.1913,2.8
18.03.1913,2.8
19.03.1913,2.7
20.03.1913,2.7
21.03.1913,2.8
22.03.1913,3
23.03.1913,2.8
24.03.1913,7
25.03.1913,11.6
26.03.1913,6.2
27.03.1913,5
28.03.1913,5.2
29.03.1913,4.8
30.03.1913,4.3
31.03.1913,3.9
01.04.1913,3.5
02.04.1913,3.7
03.04.1913,3.7
04.04.1913,3.4
05.04.1913,3.2
06.04.1913,3
07.04.1913,3.9
08.04.1913,5.2
09.04.1913,4.3
10.04.1913,3.9
11.04.1913,5.5
12.04.1913,5
13.04.1913,4.8
14.04.1913,4.1
15.04.1913,3.7
16.04.1913,3.9
17.04.1913,3.7
18.04.1913,3.9
19.04.1913,3.5
20.04.1913,4.3
21.04.1913,5
22.04.1913,4.3
23.04.1913,3.7
24.04.1913,3.4
25.04.1913,3.4
26.04.1913,3
27.04.1913,3
28.04.1913,2.8
29.04.1913,2.4
30.04.1913,2.4
01.05.1913,2.1
02.05.1913,2.1
03.05.1913,2.5
04.05.1913,2.5
05.05.1913,4.5
06.05.1913,5.9
07.05.1913,5.7
08.05.1913,4.1
09.05.1913,3.4
10.05.1913,3
11.05.1913,2.7
12.05.1913,2.2
13.05.1913,2.2
14.05.1913,2.2
15.05.1913,2.2
16.05.1913,1.9
17.05.1913,1.9
18.05.1913,1.9
19.05.1913,2.1
20.05.1913,2.2
21.05.1913,2.1
22.05.1913,1.8
23.05.1913,1.8
24.05.1913,1.7
25.05.1913,1.5
26.05.1913,1.7
27.05.1913,1.5
28.05.1913,1.7
29.05.1913,2.2
30.05.1913,1.9
31.05.1913,1.8
01.06.1913,2.1
02.06.1913,1.4
03.06.1913,1.4
04.06.1913,1.5
05.06.1913,1.5
06.06.1913,1.5
07.06.1913,2.2
08.06.1913,1.4
09.06.1913,1.5
10.06.1913,1.5
11.06.1913,1.7
12.06.1913,2.4
13.06.1913,2.8
14.06.1913,2.2
15.06.1913,1.5
16.06.1913,1.5
17.06.1913,1.2
18.06.1913,1.2
19.06.1913,1.1
20.06.1913,1.1
21.06.1913,2.4
22.06.1913,5.5
23.06.1913,4.1
24.06.1913,2.8
25.06.1913,2.8
26.06.1913,2.5
27.06.1913,3
28.06.1913,2.8
29.06.1913,2.7
30.06.1913,8.2
01.07.1913,11.6
02.07.1913,7
03.07.1913,5.5
04.07.1913,5
05.07.1913,4.8
06.07.1913,5.7
07.07.1913,5.2
08.07.1913,4.5
09.07.1913,3.9
10.07.1913,3.5
11.07.1913,3.5
12.07.1913,3.2
13.07.1913,2.8
14.07.1913,2.4
15.07.1913,2.5
16.07.1913,2.5
17.07.1913,2.7
18.07.1913,2.2
19.07.1913,2.7
20.07.1913,5
21.07.1913,6.8
22.07.1913,5
23.07.1913,4.8
24.07.1913,3.9
25.07.1913,4.1
26.07.1913,4.5
27.07.1913,5.2
28.07.1913,5.2
29.07.1913,4.3
30.07.1913,3.9
31.07.1913,3.5
01.08.1913,3.4
02.08.1913,2.8
03.08.1913,2.7
04.08.1913,2.5
05.08.1913,2.5
06.08.1913,2.4
07.08.1913,2.5
08.08.1913,2.4
09.08.1913,2.2
10.08.1913,1.9
11.08.1913,2.1
12.08.1913,2.2
13.08.1913,2.2
14.08.1913,1.9
15.08.1913,4.8
16.08.1913,8.6
17.08.1913,45.8
18.08.1913,61.5
19.08.1913,43.7
20.08.1913,27.2
21.08.1913,20.6
22.08.1913,16.2
23.08.1913,12
24.08.1913,9.5
25.08.1913,9.2
26.08.1913,7.3
27.08.1913,5.5
28.08.1913,4.8
29.08.1913,4.1
30.08.1913,3.7
31.08.1913,3.4
01.09.1913,2.8
02.09.1913,2.7
03.09.1913,2.7
04.09.1913,2.5
05.09.1913,2.7
06.09.1913,3
07.09.1913,2.5
08.09.1913,2.5
09.09.1913,2.5
10.09.1913,2.5
11.09.1913,2.5
12.09.1913,2.5
13.09.1913,2.4
14.09.1913,2.2
15.09.1913,1.9
16.09.1913,2.2
17.09.1913,2.1
18.09.1913,2.1
19.09.1913,1.9
20.09.1913,1.9
21.09.1913,1.7
22.09.1913,2.1
23.09.1913,2.8
24.09.1913,2.4
25.09.1913,2.1
26.09.1913,1.9
27.09.1913,1.8
28.09.1913,1.7
29.09.1913,1.8
30.09.1913,1.9
01.10.1913,1.8
02.10.1913,1.9
03.10.1913,1.7
04.10.1913,1.8
05.10.1913,2.1
06.10.1913,2.5
07.10.1913,2.1
08.10.1913,2.1
09.10.1913,1.9
10.10.1913,2.1
11.10.1913,1.5
12.10.1913,1.9
13.10.1913,2.2
14.10.1913,1.9
15.10.1913,1.9
16.10.1913,2.1
17.10.1913,1.9
18.10.1913,1.8
19.10.1913,1.8
20.10.1913,1.7
21.10.1913,1.8
22.10.1913,1.7
23.10.1913,1.7
24.10.1913,1.7
25.10.1913,1.4
26.10.1913,1.4
27.10.1913,1.5
28.10.1913,1.5
29.10.1913,1.4
30.10.1913,1.3
31.10.1913,1.2
01.11.1913,1.3
02.11.1913,1.3
03.11.1913,1.5
04.11.1913,1.7
05.11.1913,1.5
06.11.1913,1.7
07.11.1913,1.4
08.11.1913,1.3
09.11.1913,1.2
10.11.1913,1.5
11.11.1913,1.3
12.11.1913,1.4
13.11.1913,1.7
14.11.1913,1.7
15.11.1913,2.7
16.11.1913,2.8
17.11.1913,2.5
18.11.1913,2.5
19.11.1913,2.1
20.11.1913,2.4
21.11.1913,1.9
22.11.1913,1.8
23.11.1913,1.9
24.11.1913,1.8
25.11.1913,1.5
26.11.1913,1.4
27.11.1913,1.8
28.11.1913,4.5
29.11.1913,9.9
30.11.1913,5.9
01.12.1913,4.5
02.12.1913,6.8
03.12.1913,5.2
04.12.1913,4.1
05.12.1913,3.5
06.12.1913,3.2
07.12.1913,3
08.12.1913,3.2
09.12.1913,4.8
10.12.1913,8.9
11.12.1913,23.2
12.12.1913,17.6
13.12.1913,12.8
14.12.1913,11.3
15.12.1913,12.4
16.12.1913,40.4
17.12.1913,34.6
18.12.1913,24.3
19.12.1913,17.1
20.12.1913,14
21.12.1913,10.9
22.12.1913,10.2
23.12.1913,9.2
24.12.1913,8.6
25.12.1913,7.9
26.12.1913,7.3
27.12.1913,10.6
28.12.1913,10.6
29.12.1913,11.3
30.12.1913,8.2
31.12.1913,6.2
01.01.1914,5.9
02.01.1914,6.2
03.01.1914,5.7
04.01.1914,7
05.01.1914,14.8
06.01.1914,26
07.01.1914,14.4
08.01.1914,9.5
09.01.1914,14.8
10.01.1914,21.6
11.01.1914,12
12.01.1914,9.2
13.01.1914,7.9
14.01.1914,6.8
15.01.1914,6.2
16.01.1914,6.5
17.01.1914,8.2
18.01.1914,9.5
19.01.1914,6.5
20.01.1914,5.2
21.01.1914,4.8
22.01.1914,3.9
23.01.1914,3.5
24.01.1914,5
25.01.1914,5.5
26.01.1914,4.1
27.01.1914,3.5
28.01.1914,3.2
29.01.1914,2.8
30.01.1914,2.8
31.01.1914,3.9
01.02.1914,5.7
02.02.1914,5
03.02.1914,5
04.02.1914,4.8
05.02.1914,4.8
06.02.1914,4.1
07.02.1914,3.5
08.02.1914,4.1
09.02.1914,5
10.02.1914,5.2
11.02.1914,4.8
12.02.1914,5.7
13.02.1914,6.5
14.02.1914,7
15.02.1914,9.9
16.02.1914,18.5
17.02.1914,18.5
18.02.1914,16.6
19.02.1914,16.6
20.02.1914,15.7
21.02.1914,17.1
22.02.1914,14.4
23.02.1914,13.2
24.02.1914,12.4
25.02.1914,11.3
26.02.1914,10.2
27.02.1914,9.2
28.02.1914,8.6
01.03.1914,7.9
02.03.1914,7.3
03.03.1914,8.9
04.03.1914,8.6
05.03.1914,13.2
06.03.1914,31.5
07.03.1914,22.1
08.03.1914,17.6
09.03.1914,18.5
10.03.1914,15.3
11.03.1914,16.2
12.03.1914,12.4
13.03.1914,12.4
14.03.1914,11.6
15.03.1914,10.6
16.03.1914,8.9
17.03.1914,10.6
18.03.1914,8.6
19.03.1914,7.6
20.03.1914,7
21.03.1914,6.8
22.03.1914,6.8
23.03.1914,6.2
24.03.1914,9.2
25.03.1914,7
26.03.1914,6.5
27.03.1914,6.2
28.03.1914,7.3
29.03.1914,7.6
30.03.1914,6.2
31.03.1914,5.9
01.04.1914,5.5
02.04.1914,5.2
03.04.1914,4.8
04.04.1914,4.8
05.04.1914,4.8
06.04.1914,5.2
07.04.1914,5.9
08.04.1914,6.2
09.04.1914,5.7
10.04.1914,5.2
11.04.1914,4.5
12.04.1914,4.3
13.04.1914,3.7
14.04.1914,3.9
15.04.1914,3.7
16.04.1914,3.7
17.04.1914,3.5
18.04.1914,3.2
19.04.1914,3
20.04.1914,2.8
21.04.1914,2.8
22.04.1914,2.7
23.04.1914,2.5
24.04.1914,2.5
25.04.1914,2.5
26.04.1914,2.7
27.04.1914,2.1
28.04.1914,2.4
29.04.1914,2.2
30.04.1914,2.2
01.05.1914,2.7
02.05.1914,2.4
03.05.1914,2.2
04.05.1914,2.1
05.05.1914,2.2
06.05.1914,2.2
07.05.1914,2.7
08.05.1914,2.2
09.05.1914,2.8
10.05.1914,2.7
11.05.1914,2.1
12.05.1914,2.1
13.05.1914,2.7
14.05.1914,3.2
15.05.1914,2.8
16.05.1914,2.5
17.05.1914,2.2
18.05.1914,2.2
19.05.1914,1.9
20.05.1914,1.7
21.05.1914,1.4
22.05.1914,1.7
23.05.1914,1.3
24.05.1914,1.4
25.05.1914,3.9
26.05.1914,4.1
27.05.1914,3.4
28.05.1914,6.8
29.05.1914,17.6
30.05.1914,7.6
31.05.1914,5.7
01.06.1914,4.8
02.06.1914,4.3
03.06.1914,4.3
04.06.1914,4.1
05.06.1914,4.5
06.06.1914,4.8
07.06.1914,3.9
08.06.1914,3.4
09.06.1914,3.4
10.06.1914,4.3
11.06.1914,3.2
12.06.1914,3
13.06.1914,2.8
14.06.1914,2.7
15.06.1914,2.7
16.06.1914,2.7
17.06.1914,2.5
18.06.1914,2.5
19.06.1914,2.4
20.06.1914,2.5
21.06.1914,2.2
22.06.1914,2.4
23.06.1914,3.4
24.06.1914,2.7
25.06.1914,2.7
26.06.1914,2.4
27.06.1914,2.1
28.06.1914,1.7
29.06.1914,1.8
30.06.1914,1.8
01.07.1914,1.5
02.07.1914,1.5
03.07.1914,1.2
04.07.1914,1.3
05.07.1914,1.5
06.07.1914,1.8
07.07.1914,1.5
08.07.1914,2.1
09.07.1914,1.5
10.07.1914,1.4
11.07.1914,1.3
12.07.1914,1.2
13.07.1914,1.2
14.07.1914,1.2
15.07.1914,2.8
16.07.1914,2.1
17.07.1914,23.2
18.07.1914,13.6
19.07.1914,10.2
20.07.1914,5.2
21.07.1914,4.3
22.07.1914,3.7
23.07.1914,5
24.07.1914,5
25.07.1914,4.8
26.07.1914,4.3
27.07.1914,3.7
28.07.1914,3.5
29.07.1914,3.7
30.07.1914,6.8
31.07.1914,9.2
01.08.1914,11.3
02.08.1914,6.2
03.08.1914,4.8
04.08.1914,4.8
05.08.1914,4.5
06.08.1914,3.9
07.08.1914,3.5
08.08.1914,3.7
09.08.1914,3.7
10.08.1914,3.4
11.08.1914,3
12.08.1914,2.7
13.08.1914,2.4
14.08.1914,2.2
15.08.1914,2.2
16.08.1914,2.1
17.08.1914,2.2
18.08.1914,1.8
19.08.1914,2.4
20.08.1914,2.4
21.08.1914,1.9
22.08.1914,2.1
23.08.1914,2.2
24.08.1914,1.9
25.08.1914,1.8
26.08.1914,1.7
27.08.1914,1.9
28.08.1914,3
29.08.1914,1.9
30.08.1914,1.8
31.08.1914,1.4
01.09.1914,1.5
02.09.1914,1.3
03.09.1914,1.4
04.09.1914,1.3
05.09.1914,1.2
06.09.1914,1
07.09.1914,1.3
08.09.1914,1.2
09.09.1914,0.9
10.09.1914,1.7
11.09.1914,1.1
12.09.1914,1.4
13.09.1914,2.5
14.09.1914,4.3
15.09.1914,2.4
16.09.1914,1.9
17.09.1914,1.8
18.09.1914,2.2
19.09.1914,2.1
20.09.1914,2.5
21.09.1914,3.5
22.09.1914,2.7
23.09.1914,2.4
24.09.1914,1.9
25.09.1914,1.8
26.09.1914,1.8
27.09.1914,1.8
28.09.1914,1.7
29.09.1914,3.7
30.09.1914,2.7
01.10.1914,2.4
02.10.1914,2.4
03.10.1914,2.2
04.10.1914,2.7
05.10.1914,3.7
06.10.1914,3.9
07.10.1914,5.5
08.10.1914,3.9
09.10.1914,5.2
10.10.1914,7.6
11.10.1914,6.8
12.10.1914,5.5
13.10.1914,5.7
14.10.1914,5.2
15.10.1914,4.8
16.10.1914,4.3
17.10.1914,4.1
18.10.1914,3.9
19.10.1914,3.5
20.10.1914,3.9
21.10.1914,4.3
22.10.1914,3.7
23.10.1914,3.5
24.10.1914,3.2
25.10.1914,3.2
26.10.1914,3
27.10.1914,5.7
28.10.1914,8.2
29.10.1914,5.9
30.10.1914,5
31.10.1914,4.5
01.11.1914,4.1
02.11.1914,3.7
03.11.1914,3.5
04.11.1914,3.7
05.11.1914,3.5
06.11.1914,3.7
07.11.1914,3.4
08.11.1914,3.5
09.11.1914,3
10.11.1914,3.4
11.11.1914,3.2
12.11.1914,3.2
13.11.1914,3.5
14.11.1914,3.4
15.11.1914,3.2
16.11.1914,3.5
17.11.1914,5.9
18.11.1914,5.7
19.11.1914,4.5
20.11.1914,4.1
21.11.1914,4.1
22.11.1914,3.7
23.11.1914,3.5
24.11.1914,3.5
25.11.1914,3.5
26.11.1914,3.4
27.11.1914,3.4
28.11.1914,3.2
29.11.1914,3.2
30.11.1914,3.4
01.12.1914,3.4
02.12.1914,3.5
03.12.1914,3.4
04.12.1914,3.2
05.12.1914,2.8
06.12.1914,3.5
07.12.1914,3.7
08.12.1914,3.7
09.12.1914,3.5
10.12.1914,3.2
11.12.1914,3.4
12.12.1914,3.4
13.12.1914,4.8
14.12.1914,3.9
15.12.1914,3.9
16.12.1914,3.7
17.12.1914,5
18.12.1914,5
19.12.1914,4.5
20.12.1914,4.1
21.12.1914,3.9
22.12.1914,3.7
23.12.1914,3.7
24.12.1914,3.7
25.12.1914,3.7
26.12.1914,3.7
27.12.1914,3.4
28.12.1914,3.5
29.12.1914,14
30.12.1914,9.5
31.12.1914,6.8
01.01.1915,5.9
02.01.1915,5.7
03.01.1915,5.5
04.01.1915,5.5
05.01.1915,5.9
06.01.1915,6.2
07.01.1915,12
08.01.1915,42.3
09.01.1915,22.1
10.01.1915,17.1
11.01.1915,14.4
12.01.1915,13.6
13.01.1915,12.4
14.01.1915,12.4
15.01.1915,22.1
16.01.1915,20
17.01.1915,19
18.01.1915,15.3
19.01.1915,12.8
20.01.1915,10.9
21.01.1915,10.2
22.01.1915,9.2
23.01.1915,9.2
24.01.1915,8.2
25.01.1915,7
26.01.1915,6.8
27.01.1915,6.2
28.01.1915,5.7
29.01.1915,5.2
30.01.1915,4.8
31.01.1915,4.5
01.02.1915,4.8
02.02.1915,4.3
03.02.1915,4.1
04.02.1915,4.1
05.02.1915,3.9
06.02.1915,3.5
07.02.1915,3.5
08.02.1915,3.9
09.02.1915,4.8
10.02.1915,5
11.02.1915,5.9
12.02.1915,6.5
13.02.1915,5.9
14.02.1915,9.9
15.02.1915,12.4
16.02.1915,10.6
17.02.1915,7.3
18.02.1915,7.9
19.02.1915,9.9
20.02.1915,9.2
21.02.1915,8.2
22.02.1915,8.2
23.02.1915,7.6
24.02.1915,6.8
25.02.1915,6.5
26.02.1915,5.9
27.02.1915,5.2
28.02.1915,5.5
01.03.1915,5.5
02.03.1915,5.7
03.03.1915,5
04.03.1915,5.2
05.03.1915,25.4
06.03.1915,80.8
07.03.1915,79.4
08.03.1915,45.8
09.03.1915,30.2
10.03.1915,22.7
11.03.1915,18
12.03.1915,16.6
13.03.1915,29.6
14.03.1915,62.2
15.03.1915,45.8
16.03.1915,37
17.03.1915,32.1
18.03.1915,25.4
19.03.1915,22.7
20.03.1915,18.5
21.03.1915,15.3
22.03.1915,12.8
23.03.1915,11.6
24.03.1915,10.6
25.03.1915,10.2
26.03.1915,13.2
27.03.1915,12
28.03.1915,10.2
29.03.1915,8.6
30.03.1915,7.9
31.03.1915,7.6
01.04.1915,6.8
02.04.1915,6.5
03.04.1915,5.9
04.04.1915,5.7
05.04.1915,7
06.04.1915,7.3
07.04.1915,7.9
08.04.1915,9.2
09.04.1915,9.9
10.04.1915,9.5
11.04.1915,8.6
12.04.1915,7.6
13.04.1915,7.3
14.04.1915,7.3
15.04.1915,12.8
16.04.1915,9.2
17.04.1915,8.6
18.04.1915,10.2
19.04.1915,8.6
20.04.1915,7.6
21.04.1915,7.9
22.04.1915,9.5
23.04.1915,12.4
24.04.1915,21.1
25.04.1915,22.1
26.04.1915,15.7
27.04.1915,13.6
28.04.1915,11.6
29.04.1915,9.9
30.04.1915,8.9
01.05.1915,7.9
02.05.1915,6.8
03.05.1915,6.8
04.05.1915,6.2
05.05.1915,5.2
06.05.1915,5
07.05.1915,4.8
08.05.1915,4.3
09.05.1915,4.1
10.05.1915,3.7
11.05.1915,3.5
12.05.1915,3.4
13.05.1915,3.2
14.05.1915,2.8
15.05.1915,2.5
16.05.1915,2.4
17.05.1915,2.7
18.05.1915,3.5
19.05.1915,3.4
20.05.1915,3.4
21.05.1915,3.2
22.05.1915,2.8
23.05.1915,2.7
24.05.1915,2.4
25.05.1915,1.9
26.05.1915,1.9
27.05.1915,1.9
28.05.1915,1.9
29.05.1915,1.8
30.05.1915,1.9
31.05.1915,2.2
01.06.1915,1.8
02.06.1915,1.7
03.06.1915,1.8
04.06.1915,1.5
05.06.1915,1.5
06.06.1915,1.4
07.06.1915,1.4
08.06.1915,1.3
09.06.1915,1.2
10.06.1915,1.4
11.06.1915,1.3
12.06.1915,1
13.06.1915,1
14.06.1915,1.3
15.06.1915,1.2
16.06.1915,1
17.06.1915,1
18.06.1915,1.1
19.06.1915,1
20.06.1915,0.93
21.06.1915,0.93
22.06.1915,0.93
23.06.1915,1
24.06.1915,0.87
25.06.1915,0.85
26.06.1915,1.8
27.06.1915,1.9
28.06.1915,1.4
29.06.1915,1.8
30.06.1915,1.4
01.07.1915,1.4
02.07.1915,1.7
03.07.1915,1.3
04.07.1915,0.85
05.07.1915,1.1
06.07.1915,0.93
07.07.1915,1
08.07.1915,1
09.07.1915,0.85
10.07.1915,0.85
11.07.1915,0.7
12.07.1915,1.1
13.07.1915,1.8
14.07.1915,1.4
15.07.1915,1.5
16.07.1915,1.4
17.07.1915,1.2
18.07.1915,1.4
19.07.1915,1.4
20.07.1915,1.1
21.07.1915,1.1
22.07.1915,1
23.07.1915,1
24.07.1915,2.2
25.07.1915,1.8
26.07.1915,1.4
27.07.1915,1.4
28.07.1915,1.4
29.07.1915,1.8
30.07.1915,1.3
31.07.1915,1.1
01.08.1915,1
02.08.1915,1.2
03.08.1915,1
04.08.1915,0.93
05.08.1915,0.85
06.08.1915,0.93
07.08.1915,0.93
08.08.1915,1.3
09.08.1915,1.2
10.08.1915,1.4
11.08.1915,1.3
12.08.1915,1.1
13.08.1915,1.2
14.08.1915,1.1
15.08.1915,1.3
16.08.1915,1.2
17.08.1915,1.4
18.08.1915,1.4
19.08.1915,1.5
20.08.1915,2.1
21.08.1915,1.9
22.08.1915,2.4
23.08.1915,2.1
24.08.1915,1.4
25.08.1915,1.3
26.08.1915,1.2
27.08.1915,1.2
28.08.1915,1
29.08.1915,0.93
30.08.1915,1.3
31.08.1915,1.5
01.09.1915,1.4
02.09.1915,1.2
03.09.1915,1.8
04.09.1915,1.3
05.09.1915,3.5
06.09.1915,5.5
07.09.1915,3.2
08.09.1915,2.4
09.09.1915,1.9
10.09.1915,1.8
11.09.1915,1.5
12.09.1915,1.4
13.09.1915,1.5
14.09.1915,1.2
15.09.1915,1.7
16.09.1915,1.5
17.09.1915,1.3
18.09.1915,1.4
19.09.1915,1.4
20.09.1915,1.7
21.09.1915,1.2
22.09.1915,1.3
23.09.1915,1.1
24.09.1915,1.1
25.09.1915,1.1
26.09.1915,1.3
27.09.1915,2.8
28.09.1915,1.8
29.09.1915,1.7
30.09.1915,1.5
01.10.1915,1.9
02.10.1915,1.5
03.10.1915,1.4
04.10.1915,7.3
05.10.1915,7.6
06.10.1915,4.3
07.10.1915,5
08.10.1915,6.8
09.10.1915,6.8
10.10.1915,9.9
11.10.1915,7.6
12.10.1915,6.2
13.10.1915,9.2
14.10.1915,14.8
15.10.1915,9.9
16.10.1915,8.6
17.10.1915,7.6
18.10.1915,6.8
19.10.1915,5.9
20.10.1915,5.2
21.10.1915,4.8
22.10.1915,4.5
23.10.1915,4.1
24.10.1915,3.9
25.10.1915,3.7
26.10.1915,3.4
27.10.1915,3.2
28.10.1915,3
29.10.1915,2.8
30.10.1915,2.8
31.10.1915,2.7
01.11.1915,2.4
02.11.1915,2.4
03.11.1915,2.4
04.11.1915,2.2
05.11.1915,2.8
06.11.1915,2.7
07.11.1915,2.2
08.11.1915,2.5
09.11.1915,2.2
10.11.1915,2.2
11.11.1915,2.2
12.11.1915,2.4
13.11.1915,2.7
14.11.1915,2.1
15.11.1915,2.4
16.11.1915,2.1
17.11.1915,1.9
18.11.1915,2.1
19.11.1915,2.2
20.11.1915,2.8
21.11.1915,2.5
22.11.1915,2.2
23.11.1915,2.1
24.11.1915,2.2
25.11.1915,2.4
26.11.1915,2.4
27.11.1915,2.1
28.11.1915,2.5
29.11.1915,7.3
30.11.1915,9.5
01.12.1915,4.1
02.12.1915,7
03.12.1915,22.1
04.12.1915,29.6
05.12.1915,48.6
06.12.1915,25.4
07.12.1915,19
08.12.1915,14.8
09.12.1915,19.5
10.12.1915,15.7
11.12.1915,13.6
12.12.1915,10.6
13.12.1915,10.6
14.12.1915,8.9
15.12.1915,7.9
16.12.1915,7
17.12.1915,6.5
18.12.1915,5.9
19.12.1915,5.5
20.12.1915,5
21.12.1915,4.5
22.12.1915,4.1
23.12.1915,4.3
24.12.1915,7.3
25.12.1915,14.4
26.12.1915,9.9
27.12.1915,8.2
28.12.1915,10.2
29.12.1915,8.2
30.12.1915,7.3
31.12.1915,7.3
01.01.1916,6.8
02.01.1916,7
03.01.1916,16.2
04.01.1916,20
05.01.1916,13.2
06.01.1916,12
07.01.1916,15.3
08.01.1916,13.6
09.01.1916,14.8
10.01.1916,12.4
11.01.1916,23.8
12.01.1916,27.2
13.01.1916,18.5
14.01.1916,16.2
15.01.1916,14.4
16.01.1916,16.2
17.01.1916,18
18.01.1916,15.7
19.01.1916,14
20.01.1916,16.6
21.01.1916,18.5
22.01.1916,17.6
23.01.1916,14.8
24.01.1916,12.8
25.01.1916,11.3
26.01.1916,10.6
27.01.1916,9.5
28.01.1916,9.5
29.01.1916,8.9
30.01.1916,7.6
31.01.1916,7
01.02.1916,5.9
02.02.1916,5.7
03.02.1916,5.5
04.02.1916,5.2
05.02.1916,5
06.02.1916,4.5
07.02.1916,4.8
08.02.1916,5
09.02.1916,4.5
10.02.1916,4.5
11.02.1916,4.3
12.02.1916,4.3
13.02.1916,3.9
14.02.1916,4.8
15.02.1916,9.9
16.02.1916,13.6
17.02.1916,19
18.02.1916,11.6
19.02.1916,10.6
20.02.1916,10.2
21.02.1916,8.6
22.02.1916,7.3
23.02.1916,7
24.02.1916,6.2
25.02.1916,6.2
26.02.1916,6.5
27.02.1916,5.9
28.02.1916,5.7
01.03.1916,7
02.03.1916,8.6
03.03.1916,7.6
04.03.1916,6.5
05.03.1916,6.2
06.03.1916,5.9
07.03.1916,5.7
08.03.1916,6.8
09.03.1916,6.8
10.03.1916,6.8
11.03.1916,7.9
12.03.1916,7
13.03.1916,6.8
14.03.1916,6.5
15.03.1916,6.2
16.03.1916,5.7
17.03.1916,5.5
18.03.1916,5.2
19.03.1916,4.8
20.03.1916,4.3
21.03.1916,4.1
22.03.1916,5.9
23.03.1916,5.9
24.03.1916,5.5
25.03.1916,5.2
26.03.1916,4.3
27.03.1916,4.1
28.03.1916,3.7
29.03.1916,3.5
30.03.1916,3.2
31.03.1916,3.4
01.04.1916,3.4
02.04.1916,2.8
03.04.1916,2.8
04.04.1916,2.8
05.04.1916,2.7
06.04.1916,3.9
07.04.1916,3.2
08.04.1916,2.8
09.04.1916,2.2
10.04.1916,2.8
11.04.1916,2.4
12.04.1916,2.7
13.04.1916,3.4
14.04.1916,3.5
15.04.1916,5
16.04.1916,4.3
17.04.1916,3.9
18.04.1916,3.5
19.04.1916,3.4
20.04.1916,3
21.04.1916,2.8
22.04.1916,2.7
23.04.1916,2.5
24.04.1916,2.5
25.04.1916,2.7
26.04.1916,2.2
27.04.1916,2.2
28.04.1916,2.2
29.04.1916,2.2
30.04.1916,2.4
01.05.1916,2.4
02.05.1916,2.2
03.05.1916,2.2
04.05.1916,2.1
05.05.1916,1.9
06.05.1916,1.7
07.05.1916,1.5
08.05.1916,1.7
09.05.1916,3.4
10.05.1916,2.4
11.05.1916,2.1
12.05.1916,1.9
13.05.1916,1.7
14.05.1916,1.3
15.05.1916,1.7
16.05.1916,1.7
17.05.1916,1.5
18.05.1916,1.3
19.05.1916,1.4
20.05.1916,1.3
21.05.1916,1
22.05.1916,1.1
23.05.1916,1.7
24.05.1916,1.8
25.05.1916,1.4
26.05.1916,1.4
27.05.1916,1.8
28.05.1916,4.1
29.05.1916,10.2
30.05.1916,4.8
31.05.1916,3.4
01.06.1916,3.2
02.06.1916,2.8
03.06.1916,2.8
04.06.1916,3.5
05.06.1916,3.7
06.06.1916,3.4
07.06.1916,2.8
08.06.1916,2.5
09.06.1916,2.2
10.06.1916,3.9
11.06.1916,8.6
12.06.1916,5
13.06.1916,3.7
14.06.1916,3.4
15.06.1916,4.3
16.06.1916,9.5
17.06.1916,7.9
18.06.1916,5.5
19.06.1916,5
20.06.1916,4.8
21.06.1916,4.3
22.06.1916,4.1
23.06.1916,3.5
24.06.1916,4.3
25.06.1916,5.7
26.06.1916,5.5
27.06.1916,6.8
28.06.1916,4.5
29.06.1916,11.3
30.06.1916,10.2
01.07.1916,6.5
02.07.1916,5
03.07.1916,4.3
04.07.1916,4.3
05.07.1916,4.3
06.07.1916,4.3
07.07.1916,3.9
08.07.1916,3.5
09.07.1916,3.2
10.07.1916,3.4
11.07.1916,3.4
12.07.1916,2.8
13.07.1916,2.4
14.07.1916,2.5
15.07.1916,3.2
16.07.1916,2.5
17.07.1916,3.2
18.07.1916,2.8
19.07.1916,2.7
20.07.1916,2.5
21.07.1916,2.5
22.07.1916,2.2
23.07.1916,2.2
24.07.1916,1.9
25.07.1916,5.9
26.07.1916,5.9
27.07.1916,4.3
28.07.1916,7
29.07.1916,4.5
30.07.1916,3.7
31.07.1916,3.4
01.08.1916,3.2
02.08.1916,3
03.08.1916,2.8
04.08.1916,2.7
05.08.1916,2.8
06.08.1916,2.7
07.08.1916,2.7
08.08.1916,2.2
09.08.1916,2.2
10.08.1916,2.1
11.08.1916,1.9
12.08.1916,1.9
13.08.1916,1.7
14.08.1916,1.9
15.08.1916,2.1
16.08.1916,2.2
17.08.1916,1.9
18.08.1916,1.8
19.08.1916,2.2
20.08.1916,1.8
21.08.1916,2.2
22.08.1916,3.2
23.08.1916,5.5
24.08.1916,3.9
25.08.1916,2.8
26.08.1916,2.4
27.08.1916,2.4
28.08.1916,2.8
29.08.1916,3.2
30.08.1916,2.7
31.08.1916,2.4
01.09.1916,2.4
02.09.1916,2.2
03.09.1916,1.8
04.09.1916,2.4
05.09.1916,2.5
06.09.1916,2.1
07.09.1916,2.1
08.09.1916,2.1
09.09.1916,2.1
10.09.1916,1.4
11.09.1916,1.9
12.09.1916,3.7
13.09.1916,3.7
14.09.1916,2.8
15.09.1916,2.8
16.09.1916,3.7
17.09.1916,5.9
18.09.1916,3.9
19.09.1916,3.4
20.09.1916,3.4
21.09.1916,3.2
22.09.1916,2.8
23.09.1916,2.8
24.09.1916,2.5
25.09.1916,2.8
26.09.1916,2.5
27.09.1916,2.4
28.09.1916,2.5
29.09.1916,2.2
30.09.1916,6.8
01.10.1916,5.2
02.10.1916,3.5
03.10.1916,3.2
04.10.1916,3
05.10.1916,3
06.10.1916,3.5
07.10.1916,3.4
08.10.1916,3.5
09.10.1916,4.8
10.10.1916,4.3
11.10.1916,3.5
12.10.1916,3.4
13.10.1916,3.2
14.10.1916,3.2
15.10.1916,2.8
16.10.1916,3.2
17.10.1916,3.2
18.10.1916,3
19.10.1916,3.4
20.10.1916,3.2
21.10.1916,3
22.10.1916,2.7
23.10.1916,2.7
24.10.1916,2.5
25.10.1916,2.4
26.10.1916,2.5
27.10.1916,2.4
28.10.1916,2.2
29.10.1916,2.7
30.10.1916,2.5
31.10.1916,2.4
01.11.1916,2.5
02.11.1916,2.2
03.11.1916,2.2
04.11.1916,2.4
05.11.1916,2.2
06.11.1916,2.1
07.11.1916,2.2
08.11.1916,2.1
09.11.1916,1.9
10.11.1916,1.9
11.11.1916,1.9
12.11.1916,1.7
13.11.1916,2.1
14.11.1916,2.4
15.11.1916,2.4
16.11.1916,2.5
17.11.1916,2.4
18.11.1916,2.2
19.11.1916,1.7
20.11.1916,1.9
21.11.1916,2.1
22.11.1916,2.5
23.11.1916,2.7
24.11.1916,2.4
25.11.1916,2.2
26.11.1916,1.9
27.11.1916,2.1
28.11.1916,1.9
29.11.1916,1.9
30.11.1916,1.9
01.12.1916,1.8
02.12.1916,1.8
03.12.1916,1.8
04.12.1916,1.9
05.12.1916,1.9
06.12.1916,1.7
07.12.1916,1.8
08.12.1916,1.8
09.12.1916,1.9
10.12.1916,1.7
11.12.1916,2.1
12.12.1916,2.4
13.12.1916,2.2
14.12.1916,2.5
15.12.1916,2.2
16.12.1916,2.4
17.12.1916,2.5
18.12.1916,2.4
19.12.1916,2.1
20.12.1916,2.2
21.12.1916,2.1
22.12.1916,1.8
23.12.1916,2.5
24.12.1916,4.5
25.12.1916,3.5
26.12.1916,3.2
27.12.1916,3
28.12.1916,3
29.12.1916,2.8
30.12.1916,9.5
31.12.1916,37.7
01.01.1917,44.4
02.01.1917,52.8
03.01.1917,56.3
04.01.1917,44.4
05.01.1917,30.2
06.01.1917,27.2
07.01.1917,17.1
08.01.1917,14
09.01.1917,12
10.01.1917,10.6
11.01.1917,9.5
12.01.1917,8.6
13.01.1917,7.9
14.01.1917,6.8
15.01.1917,6.2
16.01.1917,5.7
17.01.1917,5.7
18.01.1917,5.5
19.01.1917,4.8
20.01.1917,4.3
21.01.1917,4.1
22.01.1917,4.8
23.01.1917,2.5
24.01.1917,2.5
25.01.1917,2.5
26.01.1917,2.5
27.01.1917,2.5
28.01.1917,2.5
29.01.1917,2.5
30.01.1917,2.5
31.01.1917,2.5
01.02.1917,2.5
02.02.1917,2.5
03.02.1917,2.5
04.02.1917,2.5
05.02.1917,2.5
06.02.1917,2.5
07.02.1917,2.5
08.02.1917,2.5
09.02.1917,2.5
10.02.1917,2.5
11.02.1917,2.5
12.02.1917,2.5
13.02.1917,2.5
14.02.1917,2.5
15.02.1917,2.5
16.02.1917,2.5
17.02.1917,2.5
18.02.1917,5.2
19.02.1917,8.2
20.02.1917,7.3
21.02.1917,4.8
22.02.1917,4.3
23.02.1917,3.5
24.02.1917,3.4
25.02.1917,3.2
26.02.1917,3.7
27.02.1917,4.8
28.02.1917,4.3
01.03.1917,3.9
02.03.1917,3.5
03.03.1917,3.5
04.03.1917,3.2
05.03.1917,2.8
06.03.1917,3
07.03.1917,2.7
08.03.1917,3.2
09.03.1917,2.5
10.03.1917,2.4
11.03.1917,2.7
12.03.1917,4.8
13.03.1917,10.2
14.03.1917,14.4
15.03.1917,24.3
16.03.1917,13.2
17.03.1917,10.6
18.03.1917,23.8
19.03.1917,34.6
20.03.1917,31.5
21.03.1917,24.9
22.03.1917,17.6
23.03.1917,14
24.03.1917,11.3
25.03.1917,9.9
26.03.1917,8.6
27.03.1917,7.9
28.03.1917,7
29.03.1917,6.2
30.03.1917,6.5
31.03.1917,8.2
01.04.1917,7.9
02.04.1917,7.9
03.04.1917,7.6
04.04.1917,6.8
05.04.1917,6.5
06.04.1917,6.2
07.04.1917,5.9
08.04.1917,5.7
09.04.1917,5.7
10.04.1917,5.5
11.04.1917,5.5
12.04.1917,5
13.04.1917,4.8
14.04.1917,4.3
15.04.1917,4.1
16.04.1917,12.4
17.04.1917,17.6
18.04.1917,14.8
19.04.1917,13.6
20.04.1917,15.7
21.04.1917,23.8
22.04.1917,27.2
23.04.1917,23.2
24.04.1917,19
25.04.1917,18.5
26.04.1917,16.6
27.04.1917,15.3
28.04.1917,18
29.04.1917,21.1
30.04.1917,16.6
01.05.1917,14
02.05.1917,12.4
03.05.1917,10.9
04.05.1917,9.9
05.05.1917,8.9
06.05.1917,9.5
07.05.1917,9.2
08.05.1917,8.2
09.05.1917,7.6
10.05.1917,7.3
11.05.1917,6.8
12.05.1917,7.3
13.05.1917,6.2
14.05.1917,5.7
15.05.1917,5.2
16.05.1917,7.6
17.05.1917,13.2
18.05.1917,8.6
19.05.1917,6.5
20.05.1917,5.7
21.05.1917,5.2
22.05.1917,5
23.05.1917,4.3
24.05.1917,4.3
25.05.1917,3.9
26.05.1917,3.9
27.05.1917,3.5
28.05.1917,3.5
29.05.1917,3.5
30.05.1917,3.7
31.05.1917,5.9
01.06.1917,7.3
02.06.1917,5.9
03.06.1917,5
04.06.1917,4.3
05.06.1917,4.1
06.06.1917,3.7
07.06.1917,3.5
08.06.1917,3.2
09.06.1917,3.2
10.06.1917,2.5
11.06.1917,2.7
12.06.1917,2.7
13.06.1917,2.5
14.06.1917,2.5
15.06.1917,2.5
16.06.1917,2.2
17.06.1917,2.2
18.06.1917,2.4
19.06.1917,2.2
20.06.1917,2.1
21.06.1917,2.1
22.06.1917,2.1
23.06.1917,1.9
24.06.1917,1.8
25.06.1917,1.9
26.06.1917,1.9
27.06.1917,2.4
28.06.1917,1.9
29.06.1917,1.8
30.06.1917,2.1
01.07.1917,3.9
02.07.1917,8.6
03.07.1917,4.5
04.07.1917,3.2
05.07.1917,2.5
06.07.1917,2.5
07.07.1917,2.4
08.07.1917,3.5
09.07.1917,3.5
10.07.1917,3.4
11.07.1917,3.2
12.07.1917,2.7
13.07.1917,2.4
14.07.1917,2.2
15.07.1917,1.9
16.07.1917,2.4
17.07.1917,2.1
18.07.1917,1.9
19.07.1917,2.5
20.07.1917,2.5
21.07.1917,2.2
22.07.1917,1.7
23.07.1917,2.1
24.07.1917,2.1
25.07.1917,1.9
26.07.1917,1.8
27.07.1917,1.8
28.07.1917,1.5
29.07.1917,1.8
30.07.1917,1.7
31.07.1917,5.9
01.08.1917,3
02.08.1917,2.4
03.08.1917,2.2
04.08.1917,1.9
05.08.1917,1.5
06.08.1917,3.7
07.08.1917,2.4
08.08.1917,2.2
09.08.1917,1.9
10.08.1917,2.5
11.08.1917,3.2
12.08.1917,2.5
13.08.1917,2.1
14.08.1917,2.1
15.08.1917,1.9
16.08.1917,1.7
17.08.1917,1.7
18.08.1917,1.7
19.08.1917,1.5
20.08.1917,2.5
21.08.1917,3.7
22.08.1917,3.9
23.08.1917,2.8
24.08.1917,2.2
25.08.1917,1.9
26.08.1917,1.7
27.08.1917,2.2
28.08.1917,2.1
29.08.1917,2.8
30.08.1917,2.4
31.08.1917,1.9
01.09.1917,1.8
02.09.1917,1.8
03.09.1917,3.4
04.09.1917,2.4
05.09.1917,1.9
06.09.1917,1.9
07.09.1917,2.1
08.09.1917,1.7
09.09.1917,1.5
10.09.1917,1.8
11.09.1917,1.8
12.09.1917,1.7
13.09.1917,1.9
14.09.1917,1.8
15.09.1917,1.9
16.09.1917,1.4
17.09.1917,2.2
18.09.1917,1.9
19.09.1917,1.5
20.09.1917,1.7
21.09.1917,2.1
22.09.1917,1.8
23.09.1917,1.9
24.09.1917,1.5
25.09.1917,1.8
26.09.1917,1.5
27.09.1917,1.5
28.09.1917,1.3
29.09.1917,1.4
30.09.1917,1.2
01.10.1917,1.2
02.10.1917,1.5
03.10.1917,1.4
04.10.1917,1.5
05.10.1917,1.2
06.10.1917,1.3
07.10.1917,1.5
08.10.1917,1.8
09.10.1917,2.4
10.10.1917,1.8
11.10.1917,1.7
12.10.1917,2.2
13.10.1917,1.8
14.10.1917,2.4
15.10.1917,2.2
16.10.1917,1.7
17.10.1917,1.7
18.10.1917,1.8
19.10.1917,1.9
20.10.1917,2.7
21.10.1917,2.1
22.10.1917,2.1
23.10.1917,2.1
24.10.1917,1.8
25.10.1917,1.7
26.10.1917,1.8
27.10.1917,1.8
28.10.1917,1.8
29.10.1917,2.2
30.10.1917,1.7
31.10.1917,1.7
01.11.1917,1.9
02.11.1917,1.8
03.11.1917,1.8
04.11.1917,1.8
05.11.1917,1.9
06.11.1917,1.8
07.11.1917,1.7
08.11.1917,1.7
09.11.1917,1.7
10.11.1917,1.8
11.11.1917,1.4
12.11.1917,1.9
13.11.1917,1.5
14.11.1917,1.5
15.11.1917,1.7
16.11.1917,1.7
17.11.1917,2.2
18.11.1917,2.5
19.11.1917,2.8
20.11.1917,2.4
21.11.1917,3.2
22.11.1917,4.1
23.11.1917,3.2
24.11.1917,2.8
25.11.1917,2.8
26.11.1917,3
27.11.1917,2.7
28.11.1917,2.7
29.11.1917,2.2
30.11.1917,2.1
01.12.1917,2.1
02.12.1917,2.5
03.12.1917,2.1
04.12.1917,1.9
05.12.1917,1.8
06.12.1917,1.7
07.12.1917,1.7
08.12.1917,1.7
09.12.1917,1.7
10.12.1917,2.2
11.12.1917,1.8
12.12.1917,1.9
13.12.1917,1.7
14.12.1917,1.9
15.12.1917,2.2
16.12.1917,1.8
17.12.1917,2.1
18.12.1917,1.9
19.12.1917,1.8
20.12.1917,2.1
21.12.1917,2.1
22.12.1917,1.2
23.12.1917,1.3
24.12.1917,3
25.12.1917,4.5
26.12.1917,3.7
27.12.1917,4.3
28.12.1917,3.9
29.12.1917,2.1
30.12.1917,1.7
31.12.1917,1.9
01.01.1918,1.7
02.01.1918,1.3
03.01.1918,1.8
04.01.1918,2.2
05.01.1918,1.4
06.01.1918,1.7
07.01.1918,2.2
08.01.1918,5.2
09.01.1918,4.1
10.01.1918,3.7
11.01.1918,3
12.01.1918,2.5
13.01.1918,2.4
14.01.1918,2.4
15.01.1918,2.2
16.01.1918,23.2
17.01.1918,22.7
18.01.1918,12
19.01.1918,14
20.01.1918,11.6
21.01.1918,9.2
22.01.1918,7.3
23.01.1918,6.5
24.01.1918,7
25.01.1918,6.8
26.01.1918,6.2
27.01.1918,5.7
28.01.1918,5.2
29.01.1918,4.8
30.01.1918,4.3
31.01.1918,4.1
01.02.1918,3.9
02.02.1918,3.7
03.02.1918,3.4
04.02.1918,3.2
05.02.1918,3.2
06.02.1918,3
07.02.1918,3.2
08.02.1918,4.1
09.02.1918,4.3
10.02.1918,4.3
11.02.1918,4.1
12.02.1918,4.5
13.02.1918,5.9
14.02.1918,7.3
15.02.1918,5.9
16.02.1918,4.8
17.02.1918,4.3
18.02.1918,4.1
19.02.1918,4.5
20.02.1918,3.9
21.02.1918,3.7
22.02.1918,3.5
23.02.1918,7.6
24.02.1918,6.8
25.02.1918,7
26.02.1918,7.9
27.02.1918,6.2
28.02.1918,6.2
01.03.1918,7
02.03.1918,7
03.03.1918,6.5
04.03.1918,6.5
05.03.1918,5.9
06.03.1918,5.7
07.03.1918,5.2
08.03.1918,5
09.03.1918,4.8
10.03.1918,4.8
11.03.1918,4.8
12.03.1918,4.5
13.03.1918,4.1
14.03.1918,3.9
15.03.1918,3.9
16.03.1918,3.5
17.03.1918,3.5
18.03.1918,3.5
19.03.1918,3.4
20.03.1918,3.4
21.03.1918,3.4
22.03.1918,3.9
23.03.1918,4.3
24.03.1918,4.1
25.03.1918,3.7
26.03.1918,3.9
27.03.1918,3.5
28.03.1918,3.4
29.03.1918,2.8
30.03.1918,3.2
31.03.1918,3.2
01.04.1918,2.8
02.04.1918,3
03.04.1918,2.8
04.04.1918,2.8
05.04.1918,2.7
06.04.1918,2.5
07.04.1918,2.5
08.04.1918,2.8
09.04.1918,2.7
10.04.1918,2.5
11.04.1918,2.4
12.04.1918,2.4
13.04.1918,2.4
14.04.1918,1.9
15.04.1918,2.2
16.04.1918,2.1
17.04.1918,1.9
18.04.1918,2.1
19.04.1918,2.2
20.04.1918,3.4
21.04.1918,3.5
22.04.1918,3.7
23.04.1918,4.3
24.04.1918,4.3
25.04.1918,3.9
26.04.1918,3.5
27.04.1918,3.2
28.04.1918,2.5
29.04.1918,2.2
30.04.1918,2.5
01.05.1918,2.4
02.05.1918,2.1
03.05.1918,1.9
04.05.1918,1.8
05.05.1918,1.8
06.05.1918,1.8
07.05.1918,1.7
08.05.1918,1.4
09.05.1918,1.4
10.05.1918,1.5
11.05.1918,2.5
12.05.1918,1.9
13.05.1918,1.8
14.05.1918,1.5
15.05.1918,1.4
16.05.1918,1.4
17.05.1918,1.3
18.05.1918,1.2
19.05.1918,0.9
20.05.1918,0.9
21.05.1918,0.8
22.05.1918,1
23.05.1918,1
24.05.1918,1.2
25.05.1918,1
26.05.1918,0.9
27.05.1918,1.1
28.05.1918,0.9
29.05.1918,0.9
30.05.1918,0.9
31.05.1918,0.9
01.06.1918,0.9
02.06.1918,0.6
03.06.1918,1.1
04.06.1918,1.2
05.06.1918,0.9
06.06.1918,0.9
07.06.1918,0.9
08.06.1918,0.9
09.06.1918,0.7
10.06.1918,0.9
11.06.1918,1
12.06.1918,0.9
13.06.1918,0.9
14.06.1918,0.9
15.06.1918,0.7
16.06.1918,0.6
17.06.1918,0.9
18.06.1918,0.6
19.06.1918,0.8
20.06.1918,0.9
21.06.1918,0.7
22.06.1918,0.9
23.06.1918,0.9
24.06.1918,1.2
25.06.1918,1.3
26.06.1918,1.3
27.06.1918,1.1
28.06.1918,1.1
29.06.1918,0.9
30.06.1918,1.1
01.07.1918,1.1
02.07.1918,0.8
03.07.1918,4.1
04.07.1918,6.5
05.07.1918,6.2
06.07.1918,4.1
07.07.1918,3
08.07.1918,2.5
09.07.1918,1.9
10.07.1918,1.9
11.07.1918,1.7
12.07.1918,1.4
13.07.1918,1.3
14.07.1918,1.1
15.07.1918,1.3
16.07.1918,1.4
17.07.1918,1.7
18.07.1918,1.4
19.07.1918,1.9
20.07.1918,1.4
21.07.1918,1.2
22.07.1918,1.9
23.07.1918,1.2
24.07.1918,1
25.07.1918,0.9
26.07.1918,0.9
27.07.1918,1
28.07.1918,0.8
29.07.1918,1.1
30.07.1918,1.3
31.07.1918,1.1
01.08.1918,1.1
02.08.1918,1.2
03.08.1918,1.5
04.08.1918,2.2
05.08.1918,3.7
06.08.1918,2.1
07.08.1918,2.4
08.08.1918,1.7
09.08.1918,1.9
10.08.1918,1.9
11.08.1918,1.2
12.08.1918,1.7
13.08.1918,2.2
14.08.1918,1.9
15.08.1918,1.4
16.08.1918,1.3
17.08.1918,1.1
18.08.1918,1.9
19.08.1918,4.8
20.08.1918,3.5
21.08.1918,2.7
22.08.1918,2.1
23.08.1918,1.8
24.08.1918,3.2
25.08.1918,3
26.08.1918,2.1
27.08.1918,1.8
28.08.1918,1.8
29.08.1918,2.1
30.08.1918,2.2
31.08.1918,1.9
01.09.1918,1.7
02.09.1918,1.8
03.09.1918,1.7
04.09.1918,1.5
05.09.1918,1.2
06.09.1918,1.7
07.09.1918,1.7
08.09.1918,1.2
09.09.1918,1.8
10.09.1918,1.5
11.09.1918,1.9
12.09.1918,1.9
13.09.1918,2.1
14.09.1918,1.9
15.09.1918,1.3
16.09.1918,1.7
17.09.1918,1.3
18.09.1918,1.3
19.09.1918,1.3
20.09.1918,1.5
21.09.1918,1.7
22.09.1918,1.4
23.09.1918,1.5
24.09.1918,1.3
25.09.1918,1.3
26.09.1918,1.3
27.09.1918,1.3
28.09.1918,1.4
29.09.1918,1.3
30.09.1918,1.7
01.10.1918,1.4
02.10.1918,1.2
03.10.1918,1.2
04.10.1918,1.1
05.10.1918,1.9
06.10.1918,1.7
07.10.1918,1.5
08.10.1918,1.7
09.10.1918,2.4
10.10.1918,1.8
11.10.1918,1.7
12.10.1918,1.3
13.10.1918,1.3
14.10.1918,1.4
15.10.1918,1.2
16.10.1918,1.2
17.10.1918,1.1
18.10.1918,2.1
19.10.1918,2.7
20.10.1918,3.7
21.10.1918,5.7
22.10.1918,4.3
23.10.1918,3.4
24.10.1918,3
25.10.1918,2.8
26.10.1918,2.7
27.10.1918,3.2
28.10.1918,3.5
29.10.1918,3
30.10.1918,2.5
31.10.1918,2.4
01.11.1918,2.7
02.11.1918,2.5
03.11.1918,2.5
04.11.1918,2.5
05.11.1918,2.2
06.11.1918,2.1
07.11.1918,2.2
08.11.1918,2.4
09.11.1918,2.1
10.11.1918,2.4
11.11.1918,2.2
12.11.1918,2.4
13.11.1918,2.4
14.11.1918,2.4
15.11.1918,2.4
16.11.1918,2.4
17.11.1918,2.2
18.11.1918,2.1
19.11.1918,1.9
20.11.1918,1.8
21.11.1918,2.1
22.11.1918,2.1
23.11.1918,1.7
24.11.1918,1.5
25.11.1918,1.8
26.11.1918,1.7
27.11.1918,1.4
28.11.1918,1.7
29.11.1918,1.5
30.11.1918,1.5
01.12.1918,1.7
02.12.1918,1.8
03.12.1918,1.9
04.12.1918,2.5
05.12.1918,5
06.12.1918,4.1
07.12.1918,3.4
08.12.1918,3.7
09.12.1918,4.5
10.12.1918,4.1
11.12.1918,4.1
12.12.1918,3.9
13.12.1918,7
14.12.1918,10.2
15.12.1918,16.6
16.12.1918,12
17.12.1918,10.9
18.12.1918,9.9
19.12.1918,9.9
20.12.1918,9.2
21.12.1918,8.6
22.12.1918,7.3
23.12.1918,6.5
24.12.1918,7.6
25.12.1918,6.8
26.12.1918,5.2
27.12.1918,5
28.12.1918,5.2
29.12.1918,10.6
30.12.1918,15.3
31.12.1918,14.4
01.01.1919,14
02.01.1919,11.6
03.01.1919,10.2
04.01.1919,9.5
05.01.1919,8.9
06.01.1919,7.6
07.01.1919,7.3
08.01.1919,6.5
09.01.1919,5.5
10.01.1919,5.2
11.01.1919,4.8
12.01.1919,4.8
13.01.1919,4.3
14.01.1919,4.3
15.01.1919,4.3
16.01.1919,4.5
17.01.1919,4.3
18.01.1919,4.1
19.01.1919,4.1
20.01.1919,3.5
21.01.1919,3.5
22.01.1919,3.4
23.01.1919,3
24.01.1919,3
25.01.1919,3
26.01.1919,2.5
27.01.1919,2.8
28.01.1919,2.7
29.01.1919,2.7
30.01.1919,2.5
31.01.1919,3.4
01.02.1919,5
02.02.1919,3.4
03.02.1919,2.7
04.02.1919,2.2
05.02.1919,2.1
06.02.1919,2.1
07.02.1919,1.9
08.02.1919,2.2
09.02.1919,3.2
10.02.1919,3.4
11.02.1919,3
12.02.1919,2.1
13.02.1919,1.9
14.02.1919,1.8
15.02.1919,1.8
16.02.1919,2.1
17.02.1919,2.7
18.02.1919,4.8
19.02.1919,4.8
20.02.1919,4.3
21.02.1919,3.7
22.02.1919,3.2
23.02.1919,3.2
24.02.1919,3
25.02.1919,3.2
26.02.1919,4.1
27.02.1919,4.5
28.02.1919,5.9
01.03.1919,7.3
02.03.1919,5.5
03.03.1919,4.8
04.03.1919,5
05.03.1919,5.2
06.03.1919,5
07.03.1919,5.7
08.03.1919,5.5
09.03.1919,5
10.03.1919,4.8
11.03.1919,4.5
12.03.1919,4.3
13.03.1919,4.1
14.03.1919,3.9
15.03.1919,4.3
16.03.1919,4.8
17.03.1919,4.1
18.03.1919,4.1
19.03.1919,3.9
20.03.1919,4.1
21.03.1919,3.9
22.03.1919,3.9
23.03.1919,3.5
24.03.1919,3.5
25.03.1919,3.7
26.03.1919,3.5
27.03.1919,3.5
28.03.1919,3.5
29.03.1919,3.5
30.03.1919,3.4
31.03.1919,3.4
01.04.1919,3
02.04.1919,2.8
03.04.1919,2.8
04.04.1919,2.8
05.04.1919,2.8
06.04.1919,2.7
07.04.1919,2.8
08.04.1919,3.4
09.04.1919,12
10.04.1919,10.2
11.04.1919,7.3
12.04.1919,6.8
13.04.1919,7.6
14.04.1919,12
15.04.1919,10.2
16.04.1919,8.9
17.04.1919,8.2
18.04.1919,7
19.04.1919,6.2
20.04.1919,5.9
21.04.1919,6.2
22.04.1919,5.2
23.04.1919,5
24.04.1919,4.8
25.04.1919,4.8
26.04.1919,5.5
27.04.1919,5
28.04.1919,5
29.04.1919,6.5
30.04.1919,7
01.05.1919,5.5
02.05.1919,5
03.05.1919,5
04.05.1919,5.2
05.05.1919,5
06.05.1919,5
07.05.1919,4.5
08.05.1919,3.9
09.05.1919,3.7
10.05.1919,3.5
11.05.1919,3.2
12.05.1919,3.2
13.05.1919,3.4
14.05.1919,3.2
15.05.1919,3.2
16.05.1919,3
17.05.1919,2.8
18.05.1919,4.1
19.05.1919,3.5
20.05.1919,3.2
21.05.1919,3.2
22.05.1919,2.8
23.05.1919,2.7
24.05.1919,2.2
25.05.1919,2.1
26.05.1919,2.2
27.05.1919,2.1
28.05.1919,1.9
29.05.1919,1.9
30.05.1919,1.9
31.05.1919,1.8
01.06.1919,1.7
02.06.1919,1.9
03.06.1919,1.8
04.06.1919,1.8
05.06.1919,1.8
06.06.1919,2.5
07.06.1919,2.4
08.06.1919,2.1
09.06.1919,1.7
10.06.1919,1.8
11.06.1919,1.8
12.06.1919,1.9
13.06.1919,1.9
14.06.1919,1.8
15.06.1919,1.4
16.06.1919,2.2
17.06.1919,1.9
18.06.1919,1.9
19.06.1919,1.8
20.06.1919,1.8
21.06.1919,1.7
22.06.1919,2.1
23.06.1919,2.1
24.06.1919,1.8
25.06.1919,1.9
26.06.1919,2.2
27.06.1919,4.1
28.06.1919,5.5
29.06.1919,5
30.06.1919,4.3
01.07.1919,3.2
02.07.1919,2.8
03.07.1919,2.5
04.07.1919,2.4
05.07.1919,1.9
06.07.1919,1.7
07.07.1919,1.5
08.07.1919,2.2
09.07.1919,4.3
10.07.1919,3.2
11.07.1919,2.7
12.07.1919,5.2
13.07.1919,7.6
14.07.1919,10.2
15.07.1919,6.8
16.07.1919,6.5
17.07.1919,6.5
18.07.1919,5.2
19.07.1919,4.5
20.07.1919,3.9
21.07.1919,3.5
22.07.1919,3.4
23.07.1919,3.4
24.07.1919,3.2
25.07.1919,3
26.07.1919,2.8
27.07.1919,2.5
28.07.1919,2.8
29.07.1919,3
30.07.1919,3.4
31.07.1919,2.7
01.08.1919,2.4
02.08.1919,2.2
03.08.1919,3.7
04.08.1919,4.5
05.08.1919,3.4
06.08.1919,3
07.08.1919,2.7
08.08.1919,2.5
09.08.1919,2.4
10.08.1919,1.7
11.08.1919,2.4
12.08.1919,2.2
13.08.1919,1.8
14.08.1919,1.4
15.08.1919,1.3
16.08.1919,1.2
17.08.1919,1.1
18.08.1919,1.4
19.08.1919,1.2
20.08.1919,1.1
21.08.1919,1.1
22.08.1919,2.4
23.08.1919,1.3
24.08.1919,2.5
25.08.1919,2.8
26.08.1919,1.9
27.08.1919,2.1
28.08.1919,1.7
29.08.1919,1.4
30.08.1919,2.2
31.08.1919,1.8
01.09.1919,1.8
02.09.1919,1.4
03.09.1919,1.3
04.09.1919,1.4
05.09.1919,1.3
06.09.1919,1.2
07.09.1919,1.1
08.09.1919,2.2
09.09.1919,1.3
10.09.1919,1.3
11.09.1919,1.1
12.09.1919,1.1
13.09.1919,1.1
14.09.1919,0.7
15.09.1919,1.1
16.09.1919,1.1
17.09.1919,1.1
18.09.1919,1
19.09.1919,1.8
20.09.1919,1.7
21.09.1919,1.3
22.09.1919,1.7
23.09.1919,1.4
24.09.1919,1.5
25.09.1919,1.7
26.09.1919,1.3
27.09.1919,1.2
28.09.1919,0.8
29.09.1919,1.8
30.09.1919,1.1
01.10.1919,1.2
02.10.1919,1.1
03.10.1919,8.6
04.10.1919,5
05.10.1919,3
06.10.1919,2.2
07.10.1919,2.2
08.10.1919,2.1
09.10.1919,2.1
10.10.1919,2.4
11.10.1919,3.2
12.10.1919,3.2
13.10.1919,2.8
14.10.1919,2.5
15.10.1919,2.7
16.10.1919,2.7
17.10.1919,2.8
18.10.1919,2.7
19.10.1919,2.4
20.10.1919,2.4
21.10.1919,2.2
22.10.1919,2.1
23.10.1919,1.9
24.10.1919,1.9
25.10.1919,1.9
26.10.1919,2.2
27.10.1919,2.2
28.10.1919,2.4
29.10.1919,2.8
30.10.1919,2.5
31.10.1919,2.4
01.11.1919,2.2
02.11.1919,1.9
03.11.1919,2.4
04.11.1919,2.5
05.11.1919,2.5
06.11.1919,2.7
07.11.1919,6.2
08.11.1919,7.3
09.11.1919,5.7
10.11.1919,8.6
11.11.1919,9.9
12.11.1919,8.6
13.11.1919,8.2
14.11.1919,7.3
15.11.1919,6.8
16.11.1919,6.5
17.11.1919,5.7
18.11.1919,5.5
19.11.1919,7.6
20.11.1919,15.3
21.11.1919,24.9
22.11.1919,14
23.11.1919,21.1
24.11.1919,42.1
25.11.1919,37
26.11.1919,32.7
27.11.1919,33.3
28.11.1919,23.8
29.11.1919,18.5
30.11.1919,15.7
01.12.1919,13.2
02.12.1919,12
03.12.1919,13.6
04.12.1919,18
05.12.1919,17.6
06.12.1919,18.5
07.12.1919,17.6
08.12.1919,17.6
09.12.1919,14.8
10.12.1919,12.8
11.12.1919,11.3
12.12.1919,9.5
13.12.1919,8.9
14.12.1919,8.2
15.12.1919,7.6
16.12.1919,6.8
17.12.1919,6.2
18.12.1919,5.2
19.12.1919,6.2
20.12.1919,5.7
21.12.1919,8.2
22.12.1919,24.3
23.12.1919,12.8
24.12.1919,16.6
25.12.1919,17.1
26.12.1919,15.3
27.12.1919,12
28.12.1919,17.1
29.12.1919,13.2
30.12.1919,26.6
31.12.1919,24.3
01.01.1920,19.5
02.01.1920,15.7
03.01.1920,13.6
04.01.1920,11.6
05.01.1920,9.5
06.01.1920,8.2
07.01.1920,7.6
08.01.1920,7.3
09.01.1920,7
10.01.1920,7
11.01.1920,13.6
12.01.1920,23.2
13.01.1920,18
14.01.1920,19
15.01.1920,18.5
16.01.1920,16.2
17.01.1920,23.2
18.01.1920,23.2
19.01.1920,20
20.01.1920,20.6
21.01.1920,17.1
22.01.1920,15.7
23.01.1920,13.2
24.01.1920,11.6
25.01.1920,10.6
26.01.1920,9.5
27.01.1920,8.9
28.01.1920,10.9
29.01.1920,15.7
30.01.1920,12
31.01.1920,10.6
01.02.1920,24.3
02.02.1920,18
03.02.1920,14.8
04.02.1920,13.2
05.02.1920,12.4
06.02.1920,10.9
07.02.1920,9.5
08.02.1920,8.9
09.02.1920,7.6
10.02.1920,7.9
11.02.1920,8.6
12.02.1920,8.9
13.02.1920,7.6
14.02.1920,7
15.02.1920,7.3
16.02.1920,6.5
17.02.1920,5.9
18.02.1920,5.2
19.02.1920,5
20.02.1920,4.8
21.02.1920,4.3
22.02.1920,4.3
23.02.1920,4.3
24.02.1920,3.9
25.02.1920,3.5
26.02.1920,3.9
27.02.1920,4.8
28.02.1920,5.9
01.03.1920,4.5
02.03.1920,4.1
03.03.1920,3.9
04.03.1920,3.7
05.03.1920,3.5
06.03.1920,3.2
07.03.1920,3
08.03.1920,5.5
09.03.1920,5.2
10.03.1920,4.3
11.03.1920,4.1
12.03.1920,3.9
13.03.1920,3.7
14.03.1920,3.5
15.03.1920,3.7
16.03.1920,3.9
17.03.1920,3.7
18.03.1920,3.4
19.03.1920,3.9
20.03.1920,3.5
21.03.1920,3.5
22.03.1920,3.9
23.03.1920,3.4
24.03.1920,3.2
25.03.1920,3.2
26.03.1920,3
27.03.1920,2.8
28.03.1920,2.7
29.03.1920,3
30.03.1920,2.8
31.03.1920,2.5
01.04.1920,2.5
02.04.1920,2.2
03.04.1920,2.8
04.04.1920,2.5
05.04.1920,3.9
06.04.1920,3.9
07.04.1920,4.8
08.04.1920,4.8
09.04.1920,3.9
10.04.1920,3.4
11.04.1920,2.7
12.04.1920,3.7
13.04.1920,3.4
14.04.1920,5.5
15.04.1920,5.2
16.04.1920,3.9
17.04.1920,3.2
18.04.1920,2.8
19.04.1920,3.4
20.04.1920,5
21.04.1920,7
22.04.1920,13.6
23.04.1920,16.6
24.04.1920,13.6
25.04.1920,10.9
26.04.1920,11.6
27.04.1920,9.5
28.04.1920,8.9
29.04.1920,12
30.04.1920,8.9
01.05.1920,7.3
02.05.1920,6.2
03.05.1920,5.7
04.05.1920,7.3
05.05.1920,16.6
06.05.1920,14.4
07.05.1920,10.6
08.05.1920,9.2
09.05.1920,8.6
10.05.1920,8.2
11.05.1920,7
12.05.1920,6.2
13.05.1920,5.5
14.05.1920,17.6
15.05.1920,11.3
16.05.1920,7.6
17.05.1920,6.2
18.05.1920,5.7
19.05.1920,5
20.05.1920,5
21.05.1920,4.5
22.05.1920,4.3
23.05.1920,3.9
24.05.1920,3.5
25.05.1920,3.2
26.05.1920,3.5
27.05.1920,3.4
28.05.1920,4.1
29.05.1920,3.4
30.05.1920,3
31.05.1920,8.2
01.06.1920,5.2
02.06.1920,3.7
03.06.1920,3.5
04.06.1920,3.4
05.06.1920,3.9
06.06.1920,4.3
07.06.1920,4.8
08.06.1920,3.7
09.06.1920,3.2
10.06.1920,2.8
11.06.1920,2.5
12.06.1920,2.5
13.06.1920,2.2
14.06.1920,2.5
15.06.1920,2.2
16.06.1920,2.1
17.06.1920,2.1
18.06.1920,1.9
19.06.1920,1.9
20.06.1920,1.7
21.06.1920,2.1
22.06.1920,2.4
23.06.1920,2.1
24.06.1920,2.1
25.06.1920,2.1
26.06.1920,2.5
27.06.1920,2.4
28.06.1920,2.2
29.06.1920,2.7
30.06.1920,4.8
01.07.1920,20
02.07.1920,12
03.07.1920,7.9
04.07.1920,7.3
05.07.1920,5.7
06.07.1920,4.8
07.07.1920,3.9
08.07.1920,3.7
09.07.1920,6.2
10.07.1920,7.3
11.07.1920,6.5
12.07.1920,4.1
13.07.1920,4.3
14.07.1920,4.3
15.07.1920,3.7
16.07.1920,3.7
17.07.1920,3
18.07.1920,2.7
19.07.1920,3.7
20.07.1920,3
21.07.1920,2.7
22.07.1920,2.5
23.07.1920,2.5
24.07.1920,2.5
25.07.1920,2.2
26.07.1920,2.4
27.07.1920,2.2
28.07.1920,2.4
29.07.1920,2.1
30.07.1920,2.1
31.07.1920,1.9
01.08.1920,1.8
02.08.1920,2.1
03.08.1920,1.8
04.08.1920,3
05.08.1920,2.1
06.08.1920,2.7
07.08.1920,1.8
08.08.1920,1.4
09.08.1920,1.9
10.08.1920,1.4
11.08.1920,1.7
12.08.1920,1.7
13.08.1920,1.7
14.08.1920,1.5
15.08.1920,1.3
16.08.1920,1.7
17.08.1920,1.5
18.08.1920,1.4
19.08.1920,1.4
20.08.1920,1.7
21.08.1920,1.8
22.08.1920,1.4
23.08.1920,1.9
24.08.1920,1.5
25.08.1920,1.9
26.08.1920,3.9
27.08.1920,4.1
28.08.1920,3.9
29.08.1920,12.8
30.08.1920,10.6
31.08.1920,7.3
01.09.1920,6.8
02.09.1920,7
03.09.1920,7.6
04.09.1920,6.2
05.09.1920,5.9
06.09.1920,7.6
07.09.1920,6.5
08.09.1920,5.9
09.09.1920,5.2
10.09.1920,4.8
11.09.1920,4.3
12.09.1920,3.9
13.09.1920,3.9
14.09.1920,3.5
15.09.1920,3.7
16.09.1920,3.4
17.09.1920,2.8
18.09.1920,2.8
19.09.1920,2.7
20.09.1920,2.8
21.09.1920,2.8
22.09.1920,3
23.09.1920,2.8
24.09.1920,2.7
25.09.1920,2.5
26.09.1920,2.2
27.09.1920,3.2
28.09.1920,3.2
29.09.1920,2.8
30.09.1920,2.5
01.10.1920,2.4
02.10.1920,2.1
03.10.1920,1.9
04.10.1920,2.4
05.10.1920,1.9
06.10.1920,1.9
07.10.1920,2.1
08.10.1920,1.9
09.10.1920,1.9
10.10.1920,1.8
11.10.1920,2.2
12.10.1920,2.4
13.10.1920,1.9
14.10.1920,1.8
15.10.1920,1.8
16.10.1920,1.7
17.10.1920,1.7
18.10.1920,1.9
19.10.1920,1.8
20.10.1920,2.5
21.10.1920,1.8
22.10.1920,1.8
23.10.1920,1.5
24.10.1920,1.4
25.10.1920,1.9
26.10.1920,1.4
27.10.1920,1.4
28.10.1920,1.7
29.10.1920,1.4
30.10.1920,1.3
31.10.1920,1.1
01.11.1920,1.2
02.11.1920,1.2
03.11.1920,1.2
04.11.1920,1.2
05.11.1920,1.2
06.11.1920,1.1
07.11.1920,1
08.11.1920,1.5
09.11.1920,1.3
10.11.1920,1.3
11.11.1920,1.2
12.11.1920,1.2
13.11.1920,1.2
14.11.1920,0.9
15.11.1920,1.4
16.11.1920,1.1
17.11.1920,1.5
18.11.1920,1.5
19.11.1920,1.3
20.11.1920,1.3
21.11.1920,1
22.11.1920,1.3
23.11.1920,1.1
24.11.1920,1.1
25.11.1920,1.2
26.11.1920,1.2
27.11.1920,1.1
28.11.1920,1.1
29.11.1920,1.1
30.11.1920,1.1
01.12.1920,1
02.12.1920,1.1
03.12.1920,1.2
04.12.1920,1.4
05.12.1920,1
06.12.1920,1.5
07.12.1920,1.2
08.12.1920,1.3
09.12.1920,1.4
10.12.1920,1.3
11.12.1920,1.2
12.12.1920,0.9
13.12.1920,1.3
14.12.1920,1.2
15.12.1920,1.2
16.12.1920,1.2
17.12.1920,1.1
18.12.1920,1.1
19.12.1920,1.1
20.12.1920,1.3
21.12.1920,1.1
22.12.1920,1.1
23.12.1920,1.1
24.12.1920,1
25.12.1920,2.7
26.12.1920,3.4
27.12.1920,2.4
28.12.1920,2.1
29.12.1920,2.4
30.12.1920,3.2
31.12.1920,3.2
01.01.1921,3.2
02.01.1921,3.4
03.01.1921,3.2
04.01.1921,3.4
05.01.1921,3.7
06.01.1921,3.2
07.01.1921,2.8
08.01.1921,2.8
09.01.1921,2.5
10.01.1921,3
11.01.1921,3.2
12.01.1921,3.2
13.01.1921,3.5
14.01.1921,3.7
15.01.1921,4.5
16.01.1921,3.4
17.01.1921,3.2
18.01.1921,3.4
19.01.1921,8.2
20.01.1921,7
21.01.1921,11.3
22.01.1921,13.6
23.01.1921,11.3
24.01.1921,22.1
25.01.1921,26.6
26.01.1921,20.6
27.01.1921,40.8
28.01.1921,25.4
29.01.1921,21.1
30.01.1921,18.5
31.01.1921,14.8
01.02.1921,12.8
02.02.1921,10.9
03.02.1921,10.6
04.02.1921,9.9
05.02.1921,8.9
06.02.1921,7.6
07.02.1921,7
08.02.1921,6.2
09.02.1921,5.7
10.02.1921,5.5
11.02.1921,4.8
12.02.1921,4.3
13.02.1921,4.3
14.02.1921,5
15.02.1921,5
16.02.1921,21.6
17.02.1921,23.2
18.02.1921,17.1
19.02.1921,15.3
20.02.1921,12.8
21.02.1921,10.6
22.02.1921,9.2
23.02.1921,8.2
24.02.1921,7.3
25.02.1921,6.8
26.02.1921,6.2
27.02.1921,5.5
28.02.1921,5.7
01.03.1921,5.5
02.03.1921,5.5
03.03.1921,5
04.03.1921,4.8
05.03.1921,5
06.03.1921,5
07.03.1921,5
08.03.1921,5.5
09.03.1921,4.8
10.03.1921,4.3
11.03.1921,4.1
12.03.1921,3.7
13.03.1921,3.5
14.03.1921,3.7
15.03.1921,3.2
16.03.1921,3.4
17.03.1921,3.2
18.03.1921,3.2
19.03.1921,3
20.03.1921,3.2
21.03.1921,3.4
22.03.1921,3.2
23.03.1921,2.8
24.03.1921,2.7
25.03.1921,2.5
26.03.1921,2.7
27.03.1921,2.5
28.03.1921,2.2
29.03.1921,2.4
30.03.1921,2.2
31.03.1921,2.1
01.04.1921,2.1
02.04.1921,2.1
03.04.1921,2.1
04.04.1921,2.1
05.04.1921,2.7
06.04.1921,2.4
07.04.1921,3.5
08.04.1921,3
09.04.1921,2.7
10.04.1921,2.4
11.04.1921,2.4
12.04.1921,1.9
13.04.1921,1.9
14.04.1921,1.9
15.04.1921,2.1
16.04.1921,1.7
17.04.1921,1.5
18.04.1921,1.9
19.04.1921,1.8
20.04.1921,1.5
21.04.1921,1.8
22.04.1921,1.5
23.04.1921,1.8
24.04.1921,2.1
25.04.1921,2.1
26.04.1921,2.1
27.04.1921,1.8
28.04.1921,1.8
29.04.1921,1.5
30.04.1921,1.7
01.05.1921,1.3
02.05.1921,1.7
03.05.1921,1.5
04.05.1921,1.5
05.05.1921,1.4
06.05.1921,2.5
07.05.1921,1.7
08.05.1921,1.5
09.05.1921,1.8
10.05.1921,3
11.05.1921,3
12.05.1921,3.2
13.05.1921,3
14.05.1921,2.4
15.05.1921,1.9
16.05.1921,1.4
17.05.1921,1.7
18.05.1921,1.7
19.05.1921,1.9
20.05.1921,2.4
21.05.1921,2.2
22.05.1921,1.7
23.05.1921,1.9
24.05.1921,1.7
25.05.1921,1.5
26.05.1921,1.4
27.05.1921,1.9
28.05.1921,4.3
29.05.1921,9.5
30.05.1921,4.3
31.05.1921,2.7
01.06.1921,2.5
02.06.1921,3.7
03.06.1921,3
04.06.1921,2.5
05.06.1921,2.2
06.06.1921,2.1
07.06.1921,1.8
08.06.1921,1.8
09.06.1921,1.9
10.06.1921,2.2
11.06.1921,2.5
12.06.1921,2.5
13.06.1921,2.7
14.06.1921,4.5
15.06.1921,6.5
16.06.1921,4.3
17.06.1921,3.4
18.06.1921,3.4
19.06.1921,2.7
20.06.1921,2.8
21.06.1921,5.2
22.06.1921,5.7
23.06.1921,4.3
24.06.1921,4.8
25.06.1921,5.5
26.06.1921,4.3
27.06.1921,3.9
28.06.1921,3.5
29.06.1921,3.2
30.06.1921,3
01.07.1921,3
02.07.1921,2.8
03.07.1921,4.5
04.07.1921,5.5
05.07.1921,4.3
06.07.1921,3.9
07.07.1921,3.4
08.07.1921,3.2
09.07.1921,2.7
10.07.1921,2.4
11.07.1921,2.7
12.07.1921,2.2
13.07.1921,2.1
14.07.1921,2.1
15.07.1921,2.1
16.07.1921,1.8
17.07.1921,1.9
18.07.1921,2.1
19.07.1921,1.2
20.07.1921,1.7
21.07.1921,1.4
22.07.1921,1.4
23.07.1921,0.9
24.07.1921,1.3
25.07.1921,1.2
26.07.1921,1.3
27.07.1921,1.2
28.07.1921,1.2
29.07.1921,1.2
30.07.1921,1.1
31.07.1921,1
01.08.1921,0.9
02.08.1921,1
03.08.1921,0.9
04.08.1921,1.1
05.08.1921,1
06.08.1921,0.9
07.08.1921,0.9
08.08.1921,0.8
09.08.1921,0.9
10.08.1921,0.9
11.08.1921,0.8
12.08.1921,0.9
13.08.1921,13.2
14.08.1921,7.3
15.08.1921,4.8
16.08.1921,3.7
17.08.1921,2.7
18.08.1921,2.4
19.08.1921,2.1
20.08.1921,1.8
21.08.1921,1.5
22.08.1921,2.4
23.08.1921,3.9
24.08.1921,2.5
25.08.1921,1.7
26.08.1921,1.8
27.08.1921,1.5
28.08.1921,1.4
29.08.1921,1.5
30.08.1921,1.7
31.08.1921,1.8
01.09.1921,1.7
02.09.1921,1.5
03.09.1921,1.3
04.09.1921,1.2
05.09.1921,1.2
06.09.1921,1.1
07.09.1921,1.1
08.09.1921,1.2
09.09.1921,1
10.09.1921,1
11.09.1921,0.8
12.09.1921,1
13.09.1921,1.8
14.09.1921,1.9
15.09.1921,1.4
16.09.1921,1.7
17.09.1921,1.3
18.09.1921,1
19.09.1921,1.2
20.09.1921,1.2
21.09.1921,1.1
22.09.1921,1
23.09.1921,0.9
24.09.1921,0.9
25.09.1921,0.9
26.09.1921,0.9
27.09.1921,1.1
28.09.1921,1.1
29.09.1921,1.1
30.09.1921,1.1
01.10.1921,1.1
02.10.1921,0.9
03.10.1921,0.9
04.10.1921,1.2
05.10.1921,1.4
06.10.1921,1
07.10.1921,0.9
08.10.1921,0.9
09.10.1921,0.8
10.10.1921,0.9
11.10.1921,1
12.10.1921,0.9
13.10.1921,0.9
14.10.1921,0.9
15.10.1921,0.9
16.10.1921,0.9
17.10.1921,0.8
18.10.1921,0.9
19.10.1921,1
20.10.1921,0.9
21.10.1921,1
22.10.1921,1.3
23.10.1921,0.8
24.10.1921,1.3
25.10.1921,1.2
26.10.1921,1.1
27.10.1921,1
28.10.1921,1
29.10.1921,3
30.10.1921,8.6
31.10.1921,3.9
01.11.1921,2.7
02.11.1921,2.8
03.11.1921,3
04.11.1921,2.4
05.11.1921,2.5
06.11.1921,2.2
07.11.1921,2.8
08.11.1921,2.8
09.11.1921,2.7
10.11.1921,2.5
11.11.1921,2.4
12.11.1921,1.9
13.11.1921,1.8
14.11.1921,1.9
15.11.1921,1.8
16.11.1921,1.5
17.11.1921,1.9
18.11.1921,1.9
19.11.1921,2.1
20.11.1921,1.7
21.11.1921,1.9
22.11.1921,1.7
23.11.1921,1.8
24.11.1921,1.7
25.11.1921,1.5
26.11.1921,1.4
27.11.1921,1.1
28.11.1921,1.3
29.11.1921,1.2
30.11.1921,1.1
01.12.1921,1
02.12.1921,0.9
03.12.1921,0.8
04.12.1921,0.8
05.12.1921,0.8
06.12.1921,0.8
07.12.1921,0.8
08.12.1921,0.9
09.12.1921,7
10.12.1921,5.5
11.12.1921,3
12.12.1921,2.5
13.12.1921,2.2
14.12.1921,1.8
15.12.1921,1.5
16.12.1921,1.1
17.12.1921,1.1
18.12.1921,2.1
19.12.1921,3
20.12.1921,5.9
21.12.1921,3.7
22.12.1921,2.7
23.12.1921,2.4
24.12.1921,2.4
25.12.1921,2.1
26.12.1921,2.1
27.12.1921,2.1
28.12.1921,2.7
29.12.1921,7.9
30.12.1921,4.5
31.12.1921,3.7
01.01.1922,3.5
02.01.1922,26.6
03.01.1922,21.1
04.01.1922,10.6
05.01.1922,8.2
06.01.1922,6.8
07.01.1922,6.2
08.01.1922,4.8
09.01.1922,5.2
10.01.1922,21.1
11.01.1922,39.4
12.01.1922,20
13.01.1922,15.3
14.01.1922,12.4
15.01.1922,10.9
16.01.1922,8.9
17.01.1922,8.6
18.01.1922,7.9
19.01.1922,6.5
20.01.1922,5.5
21.01.1922,4.8
22.01.1922,4.1
23.01.1922,3.5
24.01.1922,3
25.01.1922,2.7
26.01.1922,2.5
27.01.1922,2.2
28.01.1922,2.1
29.01.1922,1.9
30.01.1922,1.7
31.01.1922,1.7
01.02.1922,1.7
02.02.1922,1.7
03.02.1922,1.7
04.02.1922,1.7
05.02.1922,1.7
06.02.1922,1.5
07.02.1922,1.5
08.02.1922,1.5
09.02.1922,1.5
10.02.1922,1.5
11.02.1922,1.5
12.02.1922,1.5
13.02.1922,1.5
14.02.1922,1.5
15.02.1922,1.5
16.02.1922,2.1
17.02.1922,2.5
18.02.1922,5.2
19.02.1922,8.9
20.02.1922,7.6
21.02.1922,10.6
22.02.1922,8.9
23.02.1922,9.5
24.02.1922,23.8
25.02.1922,25.4
26.02.1922,20
27.02.1922,17.6
28.02.1922,18
01.03.1922,15.3
02.03.1922,13.2
03.03.1922,11.3
04.03.1922,11.6
05.03.1922,13.6
06.03.1922,10.9
07.03.1922,9.5
08.03.1922,8.9
09.03.1922,7.9
10.03.1922,6.8
11.03.1922,6.5
12.03.1922,5.7
13.03.1922,5.5
14.03.1922,5.2
15.03.1922,5
16.03.1922,4.8
17.03.1922,4.5
18.03.1922,4.3
19.03.1922,3.9
20.03.1922,3.7
21.03.1922,3.9
22.03.1922,3.9
23.03.1922,3.4
24.03.1922,3.2
25.03.1922,3.7
26.03.1922,3.9
27.03.1922,5.5
28.03.1922,5.5
29.03.1922,5
30.03.1922,5
31.03.1922,4.8
01.04.1922,5.5
02.04.1922,6.2
03.04.1922,5.9
04.04.1922,16.2
05.04.1922,26
06.04.1922,17.6
07.04.1922,17.1
08.04.1922,16.2
09.04.1922,19.5
10.04.1922,16.2
11.04.1922,14
12.04.1922,12.8
13.04.1922,12.4
14.04.1922,12.4
15.04.1922,11.3
16.04.1922,9.9
17.04.1922,12.8
18.04.1922,27.2
19.04.1922,17.6
20.04.1922,14.4
21.04.1922,12.8
22.04.1922,11.6
23.04.1922,10.9
24.04.1922,10.2
25.04.1922,10.2
26.04.1922,8.9
27.04.1922,7.9
28.04.1922,7
29.04.1922,6.2
30.04.1922,5.7
01.05.1922,5.5
02.05.1922,5
03.05.1922,4.8
04.05.1922,4.3
05.05.1922,4.1
06.05.1922,4.1
07.05.1922,3.7
08.05.1922,3.5
09.05.1922,3.2
10.05.1922,3
11.05.1922,3
12.05.1922,2.8
13.05.1922,4.1
14.05.1922,4.1
15.05.1922,3.5
16.05.1922,3
17.05.1922,3
18.05.1922,2.8
19.05.1922,2.7
20.05.1922,2.4
21.05.1922,2.2
22.05.1922,2.4
23.05.1922,2.2
24.05.1922,2.1
25.05.1922,1.8
26.05.1922,2.2
27.05.1922,2.2
28.05.1922,1.8
29.05.1922,2.1
30.05.1922,1.7
31.05.1922,1.7
01.06.1922,1.5
02.06.1922,1.5
03.06.1922,1.7
04.06.1922,1.8
05.06.1922,1.7
06.06.1922,1.4
07.06.1922,1.9
08.06.1922,1.4
09.06.1922,1.4
10.06.1922,1.4
11.06.1922,2.4
12.06.1922,4.5
13.06.1922,2.7
14.06.1922,2.4
15.06.1922,2.1
16.06.1922,2.1
17.06.1922,2.1
18.06.1922,4.3
19.06.1922,4.3
20.06.1922,3
21.06.1922,2.7
22.06.1922,2.5
23.06.1922,2.5
24.06.1922,3
25.06.1922,2.4
26.06.1922,2.4
27.06.1922,2.2
28.06.1922,2.4
29.06.1922,2.4
30.06.1922,3.2
01.07.1922,2.2
02.07.1922,2.1
03.07.1922,2.1
04.07.1922,1.8
05.07.1922,1.9
06.07.1922,1.8
07.07.1922,2.1
08.07.1922,1.9
09.07.1922,1.5
10.07.1922,2.1
11.07.1922,1.5
12.07.1922,2.8
13.07.1922,3
14.07.1922,3.2
15.07.1922,3
16.07.1922,2.4
17.07.1922,3.4
18.07.1922,3.5
19.07.1922,3.7
20.07.1922,6.8
21.07.1922,5.5
22.07.1922,4.1
23.07.1922,3.5
24.07.1922,3.7
25.07.1922,4.3
26.07.1922,3.9
27.07.1922,3.5
28.07.1922,3.7
29.07.1922,3.4
30.07.1922,2.8
31.07.1922,2.8
01.08.1922,3.4
02.08.1922,3.5
03.08.1922,3.2
04.08.1922,3
05.08.1922,3
06.08.1922,2.7
07.08.1922,3.2
08.08.1922,3.7
09.08.1922,3.9
10.08.1922,3.5
11.08.1922,3
12.08.1922,3.9
13.08.1922,5.5
14.08.1922,4.1
15.08.1922,4.5
16.08.1922,19
17.08.1922,18
18.08.1922,11.3
19.08.1922,9.9
20.08.1922,7.9
21.08.1922,6.8
22.08.1922,6.2
23.08.1922,6.2
24.08.1922,8.2
25.08.1922,6.5
26.08.1922,5.7
27.08.1922,5
28.08.1922,4.3
29.08.1922,3.9
30.08.1922,3.5
31.08.1922,4.1
01.09.1922,4.8
02.09.1922,4.3
03.09.1922,3.7
04.09.1922,3.5
05.09.1922,3.7
06.09.1922,3.5
07.09.1922,3.4
08.09.1922,3.5
09.09.1922,4.5
10.09.1922,4.1
11.09.1922,3.7
12.09.1922,3.4
13.09.1922,9.2
14.09.1922,13.6
15.09.1922,8.2
16.09.1922,7.9
17.09.1922,7.9
18.09.1922,7
19.09.1922,7
20.09.1922,6.5
21.09.1922,6.8
22.09.1922,5.5
23.09.1922,5.7
24.09.1922,6.5
25.09.1922,8.6
26.09.1922,6.8
27.09.1922,5.9
28.09.1922,5.2
29.09.1922,7.9
30.09.1922,9.5
01.10.1922,15.3
02.10.1922,10.2
03.10.1922,9.9
04.10.1922,10.2
05.10.1922,24.9
06.10.1922,40.8
07.10.1922,29.6
08.10.1922,22.7
09.10.1922,17.1
10.10.1922,14.4
11.10.1922,13.2
12.10.1922,11.3
13.10.1922,9.9
14.10.1922,9.2
15.10.1922,8.9
16.10.1922,7
17.10.1922,6.5
18.10.1922,6.5
19.10.1922,6.2
20.10.1922,5.7
21.10.1922,7.3
22.10.1922,9.5
23.10.1922,7.3
24.10.1922,6.5
25.10.1922,5.5
26.10.1922,4.8
27.10.1922,4.5
28.10.1922,4.3
29.10.1922,4.5
30.10.1922,4.3
31.10.1922,4.5
01.11.1922,4.8
02.11.1922,4.5
03.11.1922,4.5
04.11.1922,6.8
05.11.1922,9.5
06.11.1922,8.2
07.11.1922,7.6
08.11.1922,8.2
09.11.1922,7.9
10.11.1922,8.6
11.11.1922,8.2
12.11.1922,7
13.11.1922,7
14.11.1922,6.5
15.11.1922,6.2
16.11.1922,6.5
17.11.1922,6.2
18.11.1922,12.8
19.11.1922,17.6
20.11.1922,16.2
21.11.1922,20.6
22.11.1922,16.2
23.11.1922,14.4
24.11.1922,13.2
25.11.1922,12.8
26.11.1922,11.6
27.11.1922,10.6
28.11.1922,10.2
29.11.1922,19
30.11.1922,42.1
01.12.1922,23.8
02.12.1922,19.5
03.12.1922,29.6
04.12.1922,29
05.12.1922,26
06.12.1922,29.6
07.12.1922,46.7
08.12.1922,30.9
09.12.1922,26.6
10.12.1922,21.1
11.12.1922,17.6
12.12.1922,15.7
13.12.1922,14.4
14.12.1922,13.6
15.12.1922,12.8
16.12.1922,10.9
17.12.1922,10.2
18.12.1922,12.8
19.12.1922,31.5
20.12.1922,27.8
21.12.1922,22.1
22.12.1922,20.6
23.12.1922,17.6
24.12.1922,15.7
25.12.1922,13.6
26.12.1922,12.4
27.12.1922,11.3
28.12.1922,10.6
29.12.1922,9.2
30.12.1922,9.5
31.12.1922,10.2
01.01.1923,8.9
02.01.1923,7.9
03.01.1923,7.6
04.01.1923,7
05.01.1923,6.8
06.01.1923,6.8
07.01.1923,5.9
08.01.1923,5.9
09.01.1923,6.8
10.01.1923,7
11.01.1923,6.5
12.01.1923,5.9
13.01.1923,5.5
14.01.1923,5.2
15.01.1923,4.8
16.01.1923,5.9
17.01.1923,5.2
18.01.1923,5
19.01.1923,5
20.01.1923,4.5
21.01.1923,4
22.01.1923,4.8
23.01.1923,5.2
24.01.1923,5
25.01.1923,5.7
26.01.1923,9.5
27.01.1923,11.6
28.01.1923,10.2
29.01.1923,16.6
30.01.1923,29.6
31.01.1923,24.9
01.02.1923,63.1
02.02.1923,79
03.02.1923,58.9
04.02.1923,41.5
05.02.1923,33.3
06.02.1923,25.4
07.02.1923,20
08.02.1923,16.6
09.02.1923,14.4
10.02.1923,13.6
11.02.1923,12
12.02.1923,10.2
13.02.1923,8.9
14.02.1923,7.9
15.02.1923,7
16.02.1923,6.8
17.02.1923,6.5
18.02.1923,5.9
19.02.1923,5.2
20.02.1923,5.2
21.02.1923,5.7
22.02.1923,5.2
23.02.1923,5.2
24.02.1923,5.5
25.02.1923,5.9
26.02.1923,6.8
27.02.1923,7.9
28.02.1923,7.3
01.03.1923,7
02.03.1923,7.9
03.03.1923,7.3
04.03.1923,7
05.03.1923,8.2
06.03.1923,9.2
07.03.1923,7.6
08.03.1923,7.9
09.03.1923,7.3
10.03.1923,7.3
11.03.1923,7
12.03.1923,8.6
13.03.1923,8.6
14.03.1923,7.9
15.03.1923,7.6
16.03.1923,7
17.03.1923,6.8
18.03.1923,6.2
19.03.1923,6.5
20.03.1923,5.9
21.03.1923,5.7
22.03.1923,5.5
23.03.1923,5.2
24.03.1923,5.2
25.03.1923,4.8
26.03.1923,5
27.03.1923,4.8
28.03.1923,4.3
29.03.1923,4.5
30.03.1923,4.3
31.03.1923,4.3
01.04.1923,4
02.04.1923,4
03.04.1923,4
04.04.1923,3.6
05.04.1923,3.6
06.04.1923,3.2
07.04.1923,3.2
08.04.1923,3
09.04.1923,2.9
10.04.1923,3
11.04.1923,3
12.04.1923,2.9
13.04.1923,2.7
14.04.1923,2.9
15.04.1923,4
16.04.1923,3.8
17.04.1923,5.2
18.04.1923,5.7
19.04.1923,4.8
20.04.1923,4
21.04.1923,3.8
22.04.1923,3.8
23.04.1923,3.8
24.04.1923,3.8
25.04.1923,3.6
26.04.1923,3.2
27.04.1923,3
28.04.1923,2.9
29.04.1923,2.7
30.04.1923,2.9
01.05.1923,2.9
02.05.1923,2.9
03.05.1923,2.9
04.05.1923,2.5
05.05.1923,2.4
06.05.1923,2.5
07.05.1923,2.1
08.05.1923,2.9
09.05.1923,3
10.05.1923,2.5
11.05.1923,2.4
12.05.1923,2.1
13.05.1923,1.8
14.05.1923,2.1
15.05.1923,2.5
16.05.1923,2.9
17.05.1923,2.4
18.05.1923,2.1
19.05.1923,1.8
20.05.1923,1.7
21.05.1923,1.5
22.05.1923,2.1
23.05.1923,2.2
24.05.1923,2
25.05.1923,2
26.05.1923,2.4
27.05.1923,2.5
28.05.1923,2.4
29.05.1923,2.2
30.05.1923,2.2
31.05.1923,2.2
01.06.1923,2
02.06.1923,1.8
03.06.1923,1.3
04.06.1923,2
05.06.1923,3.6
06.06.1923,3
07.06.1923,2.5
08.06.1923,2.2
09.06.1923,2
10.06.1923,1.6
11.06.1923,2.4
12.06.1923,2.2
13.06.1923,2.1
14.06.1923,2.2
15.06.1923,2.4
16.06.1923,2.2
17.06.1923,1.7
18.06.1923,2.7
19.06.1923,4
20.06.1923,10.9
21.06.1923,6.5
22.06.1923,5.7
23.06.1923,12
24.06.1923,12.8
25.06.1923,9.9
26.06.1923,10.6
27.06.1923,11.3
28.06.1923,9.2
29.06.1923,7.9
30.06.1923,7.3
01.07.1923,8.2
02.07.1923,9.2
03.07.1923,7
04.07.1923,6.2
05.07.1923,5.2
06.07.1923,4.8
07.07.1923,4
08.07.1923,3.8
09.07.1923,3.4
10.07.1923,3.2
11.07.1923,3
12.07.1923,2.9
13.07.1923,2.5
14.07.1923,2.5
15.07.1923,2.2
16.07.1923,2.7
17.07.1923,2.5
18.07.1923,2.7
19.07.1923,2.9
20.07.1923,2.5
21.07.1923,2.4
22.07.1923,1.8
23.07.1923,2
24.07.1923,2.4
25.07.1923,2.2
26.07.1923,5.9
27.07.1923,4.3
28.07.1923,2.9
29.07.1923,2
30.07.1923,2.4
31.07.1923,2.4
01.08.1923,2.7
02.08.1923,2.7
03.08.1923,2.2
04.08.1923,2.2
05.08.1923,1.6
06.08.1923,1.6
07.08.1923,1.6
08.08.1923,1.6
09.08.1923,1.5
10.08.1923,1.5
11.08.1923,1.4
12.08.1923,1.2
13.08.1923,1.6
14.08.1923,1.7
15.08.1923,1.5
16.08.1923,2.4
17.08.1923,1.6
18.08.1923,1.6
19.08.1923,1.8
20.08.1923,2
21.08.1923,2.2
22.08.1923,2.1
23.08.1923,2.7
24.08.1923,1.6
25.08.1923,2.2
26.08.1923,1.5
27.08.1923,1.6
28.08.1923,2
29.08.1923,1.3
30.08.1923,1.4
31.08.1923,1.3
01.09.1923,1.5
02.09.1923,1.1
03.09.1923,1.3
04.09.1923,1.5
05.09.1923,1.3
06.09.1923,1
07.09.1923,1.2
08.09.1923,1.7
09.09.1923,1
10.09.1923,1.5
11.09.1923,1.5
12.09.1923,1.5
13.09.1923,1.3
14.09.1923,2.1
15.09.1923,1.6
16.09.1923,1.4
17.09.1923,1.2
18.09.1923,1.4
19.09.1923,1.6
20.09.1923,1.5
21.09.1923,1.5
22.09.1923,1.2
23.09.1923,1.2
24.09.1923,1.3
25.09.1923,1.2
26.09.1923,1.1
27.09.1923,1.3
28.09.1923,1.2
29.09.1923,1.2
30.09.1923,1
01.10.1923,1.3
02.10.1923,3.8
03.10.1923,2.2
04.10.1923,1.6
05.10.1923,1.7
06.10.1923,2.5
07.10.1923,2.1
08.10.1923,2.1
09.10.1923,2.7
10.10.1923,4
11.10.1923,21.6
12.10.1923,11.6
13.10.1923,6.8
14.10.1923,4.5
15.10.1923,3.8
16.10.1923,3.6
17.10.1923,3.4
18.10.1923,3
19.10.1923,2.7
20.10.1923,3
21.10.1923,2.5
22.10.1923,2.7
23.10.1923,2.4
24.10.1923,2.2
25.10.1923,4
26.10.1923,4.8
27.10.1923,3.8
28.10.1923,2.9
29.10.1923,2.4
30.10.1923,2.1
31.10.1923,1.8
01.11.1923,2.2
02.11.1923,2.2
03.11.1923,2.5
04.11.1923,2.4
05.11.1923,2.4
06.11.1923,2.4
07.11.1923,2.2
08.11.1923,2.4
09.11.1923,4.3
10.11.1923,3.4
11.11.1923,2.7
12.11.1923,2.9
13.11.1923,2.9
14.11.1923,2.7
15.11.1923,3
16.11.1923,3
17.11.1923,2.7
18.11.1923,2.5
19.11.1923,2.5
20.11.1923,2.4
21.11.1923,2
22.11.1923,2.5
23.11.1923,2.7
24.11.1923,2.1
25.11.1923,1.6
26.11.1923,1.8
27.11.1923,1.8
28.11.1923,2
29.11.1923,2.2
30.11.1923,2.4
01.12.1923,2.1
02.12.1923,1.7
03.12.1923,2.2
04.12.1923,2.2
05.12.1923,2.1
06.12.1923,2.2
07.12.1923,2.1
08.12.1923,1.8
09.12.1923,1.6
10.12.1923,2
11.12.1923,2.1
12.12.1923,2.1
13.12.1923,2
14.12.1923,2.2
15.12.1923,2.4
16.12.1923,2.1
17.12.1923,7
18.12.1923,12
19.12.1923,9.5
20.12.1923,6.8
21.12.1923,5.2
22.12.1923,4.8
23.12.1923,3.4
24.12.1923,3.2
25.12.1923,3
26.12.1923,3
27.12.1923,2.9
28.12.1923,2.8
29.12.1923,2.4
30.12.1923,2
31.12.1923,2
01.01.1924,1.8
02.01.1924,1.8
03.01.1924,1.7
04.01.1924,1.6
05.01.1924,1.6
06.01.1924,1.5
07.01.1924,1.5
08.01.1924,1.5
09.01.1924,1.5
10.01.1924,1.5
11.01.1924,1.5
12.01.1924,1.5
13.01.1924,1.5
14.01.1924,1.5
15.01.1924,1.5
16.01.1924,1.5
17.01.1924,1.5
18.01.1924,1.5
19.01.1924,2
20.01.1924,17.1
21.01.1924,16.2
22.01.1924,9.9
23.01.1924,7.3
24.01.1924,6.5
25.01.1924,6.8
26.01.1924,4.8
27.01.1924,3.6
28.01.1924,4
29.01.1924,3.8
30.01.1924,3.6
31.01.1924,3.2
01.02.1924,3
02.02.1924,3
03.02.1924,9.9
04.02.1924,23.2
05.02.1924,17.6
06.02.1924,18
07.02.1924,9.2
08.02.1924,7.3
09.02.1924,5.7
10.02.1924,5.5
11.02.1924,5.2
12.02.1924,4.8
13.02.1924,3.8
14.02.1924,3.6
15.02.1924,3.2
16.02.1924,3
17.02.1924,2.9
18.02.1924,2.9
19.02.1924,3.2
20.02.1924,3.2
21.02.1924,2.7
22.02.1924,2.5
23.02.1924,2.5
24.02.1924,2.1
25.02.1924,2.4
26.02.1924,2.4
27.02.1924,2.4
28.02.1924,2.2
01.03.1924,2.2
02.03.1924,2.2
03.03.1924,7.9
04.03.1924,10.6
05.03.1924,10.6
06.03.1924,8.2
07.03.1924,5.2
08.03.1924,4
09.03.1924,3
10.03.1924,3.2
11.03.1924,4
12.03.1924,4.5
13.03.1924,3.4
14.03.1924,3.2
15.03.1924,3
16.03.1924,3.2
17.03.1924,3.8
18.03.1924,3.2
19.03.1924,3
20.03.1924,3.2
21.03.1924,4
22.03.1924,10.2
23.03.1924,14.8
24.03.1924,24.3
25.03.1924,23.8
26.03.1924,24.9
27.03.1924,22.1
28.03.1924,18.5
29.03.1924,16.2
30.03.1924,13.6
31.03.1924,10.6
01.04.1924,9.5
02.04.1924,8.9
03.04.1924,8.9
04.04.1924,9.9
05.04.1924,8.2
06.04.1924,7.3
07.04.1924,6.5
08.04.1924,6.2
09.04.1924,5.9
10.04.1924,6.2
11.04.1924,5.5
12.04.1924,5.5
13.04.1924,5
14.04.1924,5.2
15.04.1924,4.8
16.04.1924,5
17.04.1924,9.9
18.04.1924,10.2
19.04.1924,7.6
20.04.1924,6.8
21.04.1924,7.9
22.04.1924,10.2
23.04.1924,9.9
24.04.1924,8.9
25.04.1924,7.9
26.04.1924,8.2
27.04.1924,7.9
28.04.1924,7.3
29.04.1924,6.8
30.04.1924,7
01.05.1924,8.9
02.05.1924,9.9
03.05.1924,9.2
04.05.1924,9.9
05.05.1924,8.9
06.05.1924,8.2
07.05.1924,7.3
08.05.1924,9.2
09.05.1924,10.9
10.05.1924,8.2
11.05.1924,6.8
12.05.1924,5.7
13.05.1924,5.5
14.05.1924,5
15.05.1924,4.5
16.05.1924,5
17.05.1924,5.7
18.05.1924,4
19.05.1924,4
20.05.1924,3.6
21.05.1924,5.5
22.05.1924,5.7
23.05.1924,4.5
24.05.1924,4.3
25.05.1924,3.8
26.05.1924,3.4
27.05.1924,3
28.05.1924,2.7
29.05.1924,2.2
30.05.1924,2.5
31.05.1924,2.4
01.06.1924,2.1
02.06.1924,2.2
03.06.1924,4.5
04.06.1924,3.2
05.06.1924,2.4
06.06.1924,2.5
07.06.1924,2.4
08.06.1924,2
09.06.1924,2
10.06.1924,2.1
11.06.1924,2.1
12.06.1924,1.8
13.06.1924,2.1
14.06.1924,7.9
15.06.1924,12
16.06.1924,5.9
17.06.1924,4.3
18.06.1924,3.6
19.06.1924,3.2
20.06.1924,2.9
21.06.1924,2.7
22.06.1924,3
23.06.1924,8.6
24.06.1924,12.8
25.06.1924,7.3
26.06.1924,5.9
27.06.1924,5.2
28.06.1924,5.7
29.06.1924,5.9
30.06.1924,4.8
01.07.1924,4.3
02.07.1924,4
03.07.1924,3.6
04.07.1924,3.6
05.07.1924,3.2
06.07.1924,3
07.07.1924,3
08.07.1924,2.9
09.07.1924,2.7
10.07.1924,2.4
11.07.1924,2.2
12.07.1924,2.2
13.07.1924,2
14.07.1924,2.4
15.07.1924,2
16.07.1924,2
17.07.1924,3.8
18.07.1924,3
19.07.1924,2.2
20.07.1924,2.1
21.07.1924,2.1
22.07.1924,1.8
23.07.1924,5.7
24.07.1924,4.5
25.07.1924,4
26.07.1924,4.5
27.07.1924,3.2
28.07.1924,3
29.07.1924,2.2
30.07.1924,2.4
31.07.1924,4.5
01.08.1924,6.2
02.08.1924,3.8
03.08.1924,3.6
04.08.1924,3
05.08.1924,2.7
06.08.1924,2.5
07.08.1924,2.5
08.08.1924,2.4
09.08.1924,2.4
10.08.1924,2.4
11.08.1924,2.1
12.08.1924,2.1
13.08.1924,2
14.08.1924,2.2
15.08.1924,44.4
16.08.1924,42.9
17.08.1924,21.1
18.08.1924,14.4
19.08.1924,11.3
20.08.1924,8.9
21.08.1924,7.9
22.08.1924,6.8
23.08.1924,7
24.08.1924,7.9
25.08.1924,6.8
26.08.1924,8.9
27.08.1924,8.9
28.08.1924,6.8
29.08.1924,5.7
30.08.1924,5
31.08.1924,5
01.09.1924,7
02.09.1924,10.9
03.09.1924,37.7
04.09.1924,40
05.09.1924,22.7
06.09.1924,18.5
07.09.1924,14.4
08.09.1924,11.6
09.09.1924,10.2
10.09.1924,8.9
11.09.1924,7.3
12.09.1924,6.5
13.09.1924,5.9
14.09.1924,5
15.09.1924,4.5
16.09.1924,4.3
17.09.1924,4
18.09.1924,4
19.09.1924,3.6
20.09.1924,3.2
21.09.1924,2.9
22.09.1924,2.5
23.09.1924,2.5
24.09.1924,2.5
25.09.1924,3.2
26.09.1924,3.2
27.09.1924,7.3
28.09.1924,11.6
29.09.1924,6.2
30.09.1924,4.8
01.10.1924,3.8
02.10.1924,3.4
03.10.1924,3
04.10.1924,2.9
05.10.1924,2.7
06.10.1924,2.5
07.10.1924,2.7
08.10.1924,2.5
09.10.1924,2.4
10.10.1924,2.2
11.10.1924,2.1
12.10.1924,2.1
13.10.1924,2.1
14.10.1924,2.1
15.10.1924,2.1
16.10.1924,2.1
17.10.1924,2.1
18.10.1924,2
19.10.1924,2.1
20.10.1924,1.8
21.10.1924,2.1
22.10.1924,2
23.10.1924,2.5
24.10.1924,2
25.10.1924,2.1
26.10.1924,2
27.10.1924,2.1
28.10.1924,2.2
29.10.1924,2.5
30.10.1924,2.5
31.10.1924,3
01.11.1924,9.5
02.11.1924,10.9
03.11.1924,10.9
04.11.1924,7.3
05.11.1924,5.7
06.11.1924,4.5
07.11.1924,4
08.11.1924,4
09.11.1924,3.6
10.11.1924,3.4
11.11.1924,3.6
12.11.1924,3.4
13.11.1924,3.2
14.11.1924,3
15.11.1924,3
16.11.1924,2.4
17.11.1924,2.7
18.11.1924,2.5
19.11.1924,2.1
20.11.1924,2.7
21.11.1924,2.9
22.11.1924,3.4
23.11.1924,3.4
24.11.1924,3.2
25.11.1924,3.4
26.11.1924,3
27.11.1924,2.9
28.11.1924,2.5
29.11.1924,2.5
30.11.1924,2.4
01.12.1924,2.5
02.12.1924,2.5
03.12.1924,4
04.12.1924,4
05.12.1924,3.2
06.12.1924,3
07.12.1924,5
08.12.1924,6.2
09.12.1924,5
10.12.1924,4.3
11.12.1924,3.8
12.12.1924,3.4
13.12.1924,3
14.12.1924,2.7
15.12.1924,3
16.12.1924,2.9
17.12.1924,2.7
18.12.1924,2.9
19.12.1924,2.7
20.12.1924,2.7
21.12.1924,2.4
22.12.1924,2.7
23.12.1924,2.7
24.12.1924,2.4
25.12.1924,2.2
26.12.1924,2.1
27.12.1924,2.2
28.12.1924,1.8
29.12.1924,2.7
30.12.1924,2.7
31.12.1924,2.5
01.01.1925,2
02.01.1925,2.5
03.01.1925,2.7
04.01.1925,2
05.01.1925,2.7
06.01.1925,2.5
07.01.1925,2.4
08.01.1925,2.5
09.01.1925,2.5
10.01.1925,2.4
11.01.1925,2.1
12.01.1925,2.5
13.01.1925,2.1
14.01.1925,2.1
15.01.1925,2.1
16.01.1925,2.7
17.01.1925,2.5
18.01.1925,2.1
19.01.1925,2.5
20.01.1925,2.4
21.01.1925,2.4
22.01.1925,2.2
23.01.1925,2.1
24.01.1925,2
25.01.1925,2
26.01.1925,2.2
27.01.1925,2.1
28.01.1925,2.1
29.01.1925,3
30.01.1925,3.8
31.01.1925,6.2
01.02.1925,5
02.02.1925,4.5
03.02.1925,3.4
04.02.1925,5
05.02.1925,5.2
06.02.1925,4.8
07.02.1925,4.8
08.02.1925,4
09.02.1925,4.3
10.02.1925,4.8
11.02.1925,4.3
12.02.1925,3.8
13.02.1925,3.8
14.02.1925,3.6
15.02.1925,3.2
16.02.1925,3.4
17.02.1925,3.2
18.02.1925,3.2
19.02.1925,3
20.02.1925,3
21.02.1925,3.2
22.02.1925,2.5
23.02.1925,3.2
24.02.1925,2.9
25.02.1925,3
26.02.1925,3
27.02.1925,2.9
28.02.1925,2.5
01.03.1925,2.2
02.03.1925,3.4
03.03.1925,4.8
04.03.1925,3.8
05.03.1925,3.6
06.03.1925,4.3
07.03.1925,6.8
08.03.1925,9.9
09.03.1925,7.6
10.03.1925,6.2
11.03.1925,5.5
12.03.1925,5.7
13.03.1925,5.2
14.03.1925,5
15.03.1925,4.5
16.03.1925,5
17.03.1925,4.5
18.03.1925,4.5
19.03.1925,4.5
20.03.1925,4.3
21.03.1925,5.9
22.03.1925,8.2
23.03.1925,7.6
24.03.1925,7.9
25.03.1925,10.6
26.03.1925,11.6
27.03.1925,10.9
28.03.1925,14
29.03.1925,12.4
30.03.1925,12.8
31.03.1925,15.7
01.04.1925,17.1
02.04.1925,14.8
03.04.1925,13.6
04.04.1925,12.4
05.04.1925,10.6
06.04.1925,9.2
07.04.1925,8.2
08.04.1925,7.3
09.04.1925,6.5
10.04.1925,6.2
11.04.1925,5.9
12.04.1925,5.7
13.04.1925,5.2
14.04.1925,5.5
15.04.1925,5.9
16.04.1925,14.8
17.04.1925,9.5
18.04.1925,7.6
19.04.1925,6.5
20.04.1925,6.2
21.04.1925,5.7
22.04.1925,5.2
23.04.1925,4.8
24.04.1925,4.5
25.04.1925,7.3
26.04.1925,11.3
27.04.1925,12.8
28.04.1925,8.6
29.04.1925,8.2
30.04.1925,8.6
01.05.1925,7.6
02.05.1925,7.6
03.05.1925,6.2
04.05.1925,5.5
05.05.1925,5.5
06.05.1925,5.9
07.05.1925,6.5
08.05.1925,5.7
09.05.1925,5
10.05.1925,4.3
11.05.1925,4.3
12.05.1925,4.5
13.05.1925,4.3
14.05.1925,3.6
15.05.1925,3
16.05.1925,2.9
17.05.1925,2.5
18.05.1925,2.7
19.05.1925,2.9
20.05.1925,2.4
21.05.1925,2
22.05.1925,2.4
23.05.1925,2.5
24.05.1925,2.1
25.05.1925,2.7
26.05.1925,2.4
27.05.1925,2.5
28.05.1925,2.4
29.05.1925,6.1
30.05.1925,5
31.05.1925,2.9
01.06.1925,2.4
02.06.1925,2.2
03.06.1925,2.9
04.06.1925,2.4
05.06.1925,2.2
06.06.1925,2.1
07.06.1925,1.5
08.06.1925,2.1
09.06.1925,1.7
10.06.1925,1.6
11.06.1925,1.6
12.06.1925,1.6
13.06.1925,1.6
14.06.1925,1
15.06.1925,1.6
16.06.1925,1.2
17.06.1925,2.2
18.06.1925,1.5
19.06.1925,1.8
20.06.1925,2.7
21.06.1925,2
22.06.1925,2.9
23.06.1925,2.2
24.06.1925,2.2
25.06.1925,2.2
26.06.1925,1.8
27.06.1925,2.1
28.06.1925,1.7
29.06.1925,2
30.06.1925,1.6
01.07.1925,1.4
02.07.1925,1.6
03.07.1925,1.5
04.07.1925,1.7
05.07.1925,1
06.07.1925,2.9
07.07.1925,2.5
08.07.1925,2.1
09.07.1925,1.8
10.07.1925,1.6
11.07.1925,1.5
12.07.1925,1
13.07.1925,1.5
14.07.1925,1.7
15.07.1925,1.7
16.07.1925,2.1
17.07.1925,1.7
18.07.1925,1.6
19.07.1925,1.2
20.07.1925,1.5
21.07.1925,1.5
22.07.1925,1.4
23.07.1925,1.1
24.07.1925,1.4
25.07.1925,1.4
26.07.1925,1.7
27.07.1925,2.7
28.07.1925,2
29.07.1925,1.7
30.07.1925,1.6
31.07.1925,2.7
01.08.1925,2.2
02.08.1925,1.6
03.08.1925,4.3
04.08.1925,3.4
05.08.1925,2.2
06.08.1925,4
07.08.1925,2.4
08.08.1925,2.2
09.08.1925,2.2
10.08.1925,2.1
11.08.1925,1.8
12.08.1925,2.9
13.08.1925,2.7
14.08.1925,2.1
15.08.1925,1.8
16.08.1925,1.6
17.08.1925,2.1
18.08.1925,1.7
19.08.1925,1.7
20.08.1925,2
21.08.1925,2
22.08.1925,2.2
23.08.1925,1.5
24.08.1925,2.2
25.08.1925,2.1
26.08.1925,2.2
27.08.1925,15.3
28.08.1925,12
29.08.1925,10.9
30.08.1925,6.8
31.08.1925,5.2
01.09.1925,4.5
02.09.1925,5.7
03.09.1925,6.5
04.09.1925,6.5
05.09.1925,6.8
06.09.1925,5.5
07.09.1925,5.5
08.09.1925,5.5
09.09.1925,6.2
10.09.1925,5.5
11.09.1925,5.2
12.09.1925,5.9
13.09.1925,6.8
14.09.1925,7.6
15.09.1925,6.2
16.09.1925,5.2
17.09.1925,5
18.09.1925,4.5
19.09.1925,4.8
20.09.1925,3.6
21.09.1925,3.6
22.09.1925,3.4
23.09.1925,3.2
24.09.1925,3.4
25.09.1925,4.3
26.09.1925,4.5
27.09.1925,3.4
28.09.1925,3.6
29.09.1925,3.2
30.09.1925,3
01.10.1925,2.9
02.10.1925,2.7
03.10.1925,2.9
04.10.1925,2.7
05.10.1925,3
06.10.1925,2.7
07.10.1925,2.5
08.10.1925,2.9
09.10.1925,2.9
10.10.1925,2.4
11.10.1925,1.6
12.10.1925,2.2
13.10.1925,2.1
14.10.1925,2.7
15.10.1925,2.4
16.10.1925,2.5
17.10.1925,2.9
18.10.1925,14.2
19.10.1925,13.2
20.10.1925,9.5
21.10.1925,9.2
22.10.1925,8.2
23.10.1925,7
24.10.1925,6.5
25.10.1925,5.9
26.10.1925,5.2
27.10.1925,5
28.10.1925,5
29.10.1925,5.2
30.10.1925,4.3
31.10.1925,4
01.11.1925,3.4
02.11.1925,3.4
03.11.1925,3.2
04.11.1925,3
05.11.1925,3
06.11.1925,3
07.11.1925,3
08.11.1925,3
09.11.1925,2.7
10.11.1925,2.9
11.11.1925,2.5
12.11.1925,2.4
13.11.1925,2.1
14.11.1925,2.4
15.11.1925,2.2
16.11.1925,2.9
17.11.1925,2.5
18.11.1925,2.2
19.11.1925,2.5
20.11.1925,2.4
21.11.1925,2.2
22.11.1925,2.4
23.11.1925,2.5
24.11.1925,2.4
25.11.1925,2.2
26.11.1925,2.4
27.11.1925,2.2
28.11.1925,2.2
29.11.1925,2.2
30.11.1925,2.2
01.12.1925,2.1
02.12.1925,2.1
03.12.1925,2
04.12.1925,1.8
05.12.1925,1.6
06.12.1925,1.6
07.12.1925,1.8
08.12.1925,2
09.12.1925,2.2
10.12.1925,2.5
11.12.1925,3
12.12.1925,3
13.12.1925,2.7
14.12.1925,2.5
15.12.1925,2.1
16.12.1925,2.1
17.12.1925,2
18.12.1925,2.1
19.12.1925,2.1
20.12.1925,2
21.12.1925,2.5
22.12.1925,5.5
23.12.1925,5.2
24.12.1925,4.3
25.12.1925,3.4
26.12.1925,3
27.12.1925,3.2
28.12.1925,8.2
29.12.1925,12
30.12.1925,10.2
31.12.1925,13.2
01.01.1926,14.8
02.01.1926,14.4
03.01.1926,15.3
04.01.1926,16.2
05.01.1926,13.6
06.01.1926,14
07.01.1926,14.4
08.01.1926,14.8
09.01.1926,16.6
10.01.1926,13.2
11.01.1926,10.2
12.01.1926,8.2
13.01.1926,7.3
14.01.1926,7
15.01.1926,6.8
16.01.1926,6.5
17.01.1926,5
18.01.1926,4
19.01.1926,3.8
20.01.1926,3.4
21.01.1926,3.4
22.01.1926,3.2
23.01.1926,3.6
24.01.1926,5.9
25.01.1926,9.9
26.01.1926,26.6
27.01.1926,17.1
28.01.1926,12.8
29.01.1926,11.6
30.01.1926,12
31.01.1926,10.6
01.02.1926,9.9
02.02.1926,9.2
03.02.1926,8.9
04.02.1926,8.2
05.02.1926,7.6
06.02.1926,6.8
07.02.1926,6.2
08.02.1926,5.9
09.02.1926,5.7
10.02.1926,5.5
11.02.1926,5.5
12.02.1926,5.2
13.02.1926,5
14.02.1926,4.3
15.02.1926,4.5
16.02.1926,4.3
17.02.1926,4.3
18.02.1926,4.8
19.02.1926,4.8
20.02.1926,7.6
21.02.1926,14.8
22.02.1926,11.3
23.02.1926,11.6
24.02.1926,9.5
25.02.1926,19.4
26.02.1926,17.1
27.02.1926,13.2
28.02.1926,12
01.03.1926,11.3
02.03.1926,10.2
03.03.1926,9.5
04.03.1926,8.9
05.03.1926,8.6
06.03.1926,8.2
07.03.1926,10.5
08.03.1926,14.4
09.03.1926,16.2
10.03.1926,13.2
11.03.1926,12
12.03.1926,28.7
13.03.1926,22.1
14.03.1926,23.8
15.03.1926,30.8
16.03.1926,31.1
17.03.1926,22.1
18.03.1926,19
19.03.1926,16.2
20.03.1926,14
21.03.1926,12
22.03.1926,10.6
23.03.1926,9.5
24.03.1926,8.9
25.03.1926,8.2
26.03.1926,7.6
27.03.1926,7.3
28.03.1926,6.8
29.03.1926,5.9
30.03.1926,5.9
31.03.1926,5.5
01.04.1926,5
02.04.1926,4.5
03.04.1926,4
04.04.1926,3.6
05.04.1926,3.4
06.04.1926,3.2
07.04.1926,3.2
08.04.1926,3.4
09.04.1926,4
10.04.1926,5.9
11.04.1926,9.9
12.04.1926,5.5
13.04.1926,4.5
14.04.1926,3.6
15.04.1926,3.6
16.04.1926,3.2
17.04.1926,3.2
18.04.1926,2.9
19.04.1926,2.9
20.04.1926,3.4
21.04.1926,2.7
22.04.1926,2.7
23.04.1926,2.7
24.04.1926,2.7
25.04.1926,2.5
26.04.1926,2.9
27.04.1926,4
28.04.1926,3.4
29.04.1926,2.9
30.04.1926,2.7
01.05.1926,2.5
02.05.1926,2.2
03.05.1926,2.2
04.05.1926,2.7
05.05.1926,2.4
06.05.1926,2.4
07.05.1926,2.4
08.05.1926,2.4
09.05.1926,2.2
10.05.1926,2.2
11.05.1926,2.1
12.05.1926,2.1
13.05.1926,1.7
14.05.1926,2
15.05.1926,2.2
16.05.1926,1.7
17.05.1926,2
18.05.1926,2
19.05.1926,2
20.05.1926,2
21.05.1926,1.7
22.05.1926,2.2
23.05.1926,14
24.05.1926,12.4
25.05.1926,8.9
26.05.1926,6.2
27.05.1926,5.2
28.05.1926,4.5
29.05.1926,5.5
30.05.1926,7
31.05.1926,5.2
01.06.1926,6.5
02.06.1926,5.2
03.06.1926,4.5
04.06.1926,6.1
05.06.1926,18.7
06.06.1926,71.2
07.06.1926,45.1
08.06.1926,43.5
09.06.1926,59.5
10.06.1926,34.6
11.06.1926,26
12.06.1926,23.8
13.06.1926,21.3
14.06.1926,43.6
15.06.1926,52.4
16.06.1926,91.2
17.06.1926,56.2
18.06.1926,37
19.06.1926,28.4
20.06.1926,20
21.06.1926,15.3
22.06.1926,19.9
23.06.1926,33.8
24.06.1926,17.1
25.06.1926,18.5
26.06.1926,13.2
27.06.1926,12
28.06.1926,10.6
29.06.1926,9.9
30.06.1926,8.2
01.07.1926,7.6
02.07.1926,7
03.07.1926,8.2
04.07.1926,11.3
05.07.1926,16.8
06.07.1926,41.8
07.07.1926,17.6
08.07.1926,12.4
09.07.1926,15.7
10.07.1926,12.8
11.07.1926,11.6
12.07.1926,12.4
13.07.1926,8.9
14.07.1926,7.3
15.07.1926,6.8
16.07.1926,11.3
17.07.1926,7.3
18.07.1926,5.9
19.07.1926,5.2
20.07.1926,5.5
21.07.1926,5.7
22.07.1926,5.9
23.07.1926,5.7
24.07.1926,5.2
25.07.1926,4.5
26.07.1926,3.8
27.07.1926,3.4
28.07.1926,3
29.07.1926,5.3
30.07.1926,31
31.07.1926,69.6
01.08.1926,33.9
02.08.1926,28.4
03.08.1926,19.5
04.08.1926,14.4
05.08.1926,12
06.08.1926,9.9
07.08.1926,12.6
08.08.1926,18.5
09.08.1926,13.2
10.08.1926,10.6
11.08.1926,9.2
12.08.1926,8.6
13.08.1926,8.6
14.08.1926,8.6
15.08.1926,7.9
16.08.1926,7.9
17.08.1926,7
18.08.1926,12.8
19.08.1926,9.2
20.08.1926,7.3
21.08.1926,6.8
22.08.1926,7.6
23.08.1926,6.2
24.08.1926,5.5
25.08.1926,5.7
26.08.1926,6.5
27.08.1926,6.8
28.08.1926,5.5
29.08.1926,4
30.08.1926,4.3
31.08.1926,3.8
01.09.1926,3.6
02.09.1926,3.4
03.09.1926,3.4
04.09.1926,4.3
05.09.1926,3.8
06.09.1926,3.8
07.09.1926,3.6
08.09.1926,4.8
09.09.1926,4
10.09.1926,3.8
11.09.1926,3.4
12.09.1926,3
13.09.1926,3.6
14.09.1926,3.4
15.09.1926,3.2
16.09.1926,3.2
17.09.1926,3
18.09.1926,2.9
19.09.1926,2.4
20.09.1926,2.5
21.09.1926,2.2
22.09.1926,2.4
23.09.1926,2.4
24.09.1926,2.7
25.09.1926,2.5
26.09.1926,2.2
27.09.1926,3.6
28.09.1926,2.9
29.09.1926,2.9
30.09.1926,2.7
01.10.1926,4
02.10.1926,3.6
03.10.1926,3.2
04.10.1926,2.7
05.10.1926,2.7
06.10.1926,2.7
07.10.1926,2.5
08.10.1926,2.5
09.10.1926,2.4
10.10.1926,2.7
11.10.1926,2.2
12.10.1926,3.2
13.10.1926,3.8
14.10.1926,5
15.10.1926,3.4
16.10.1926,4.8
17.10.1926,4.3
18.10.1926,3.8
19.10.1926,3.6
20.10.1926,3.2
21.10.1926,3.2
22.10.1926,4.3
23.10.1926,4
24.10.1926,5.5
25.10.1926,5.7
26.10.1926,5
27.10.1926,5.2
28.10.1926,5.2
29.10.1926,5
30.10.1926,4.8
31.10.1926,4.5
01.11.1926,4.5
02.11.1926,4.5
03.11.1926,4
04.11.1926,4
05.11.1926,3.8
06.11.1926,4
07.11.1926,2.9
08.11.1926,3.4
09.11.1926,3
10.11.1926,3.2
11.11.1926,2.9
12.11.1926,3
13.11.1926,2.9
14.11.1926,2.9
15.11.1926,3
16.11.1926,2.7
17.11.1926,2.5
18.11.1926,2.9
19.11.1926,2.4
20.11.1926,2.4
21.11.1926,2
22.11.1926,2.2
23.11.1926,3.4
24.11.1926,3
25.11.1926,2.7
26.11.1926,10
27.11.1926,20
28.11.1926,14
29.11.1926,7.9
30.11.1926,5.9
01.12.1926,5.2
02.12.1926,5
03.12.1926,4.8
04.12.1926,4.8
05.12.1926,4
06.12.1926,4
07.12.1926,3.8
08.12.1926,4
09.12.1926,5.2
10.12.1926,12
11.12.1926,16.2
12.12.1926,20
13.12.1926,17.6
14.12.1926,14.8
15.12.1926,14
16.12.1926,12
17.12.1926,10.9
18.12.1926,15.3
19.12.1926,14.4
20.12.1926,12.8
21.12.1926,12.8
22.12.1926,10.6
23.12.1926,9.2
24.12.1926,7.9
25.12.1926,6.5
26.12.1926,7
27.12.1926,8.6
28.12.1926,8.9
29.12.1926,8.6
30.12.1926,14.7
31.12.1926,35.2
01.01.1927,26
02.01.1927,20
03.01.1927,19.5
04.01.1927,17.1
05.01.1927,15.3
06.01.1927,13.2
07.01.1927,13.2
08.01.1927,13.2
09.01.1927,11.3
10.01.1927,23.3
11.01.1927,52.4
12.01.1927,46
13.01.1927,35.8
14.01.1927,26.6
15.01.1927,21.6
16.01.1927,17.6
17.01.1927,15.3
18.01.1927,14
19.01.1927,12.8
20.01.1927,10.9
21.01.1927,10.9
22.01.1927,11.3
23.01.1927,9.5
24.01.1927,7.9
25.01.1927,7.3
26.01.1927,6.8
27.01.1927,6.5
28.01.1927,6.2
29.01.1927,6.2
30.01.1927,5.7
31.01.1927,5.7
01.02.1927,5.5
02.02.1927,5.7
03.02.1927,6.8
04.02.1927,5.7
05.02.1927,5.7
06.02.1927,5.5
07.02.1927,5.5
08.02.1927,5
09.02.1927,4.5
10.02.1927,4.3
11.02.1927,4
12.02.1927,3.8
13.02.1927,3.4
14.02.1927,3.6
15.02.1927,3.6
16.02.1927,3.6
17.02.1927,5.2
18.02.1927,5.7
19.02.1927,4.5
20.02.1927,3.6
21.02.1927,3.2
22.02.1927,3.2
23.02.1927,3.2
24.02.1927,3.2
25.02.1927,3.4
26.02.1927,4.3
27.02.1927,5
28.02.1927,4.8
01.03.1927,4.8
02.03.1927,4.5
03.03.1927,4.3
04.03.1927,4.8
05.03.1927,4.3
06.03.1927,3.8
07.03.1927,4
08.03.1927,3.8
09.03.1927,3.6
10.03.1927,3.8
11.03.1927,4.3
12.03.1927,4.3
13.03.1927,3.8
14.03.1927,4.5
15.03.1927,5
16.03.1927,4.5
17.03.1927,4.8
18.03.1927,4.3
19.03.1927,4.3
20.03.1927,3.6
21.03.1927,3.6
22.03.1927,3.8
23.03.1927,3.6
24.03.1927,3.8
25.03.1927,7
26.03.1927,7.3
27.03.1927,5
28.03.1927,5.2
29.03.1927,5.5
30.03.1927,5.2
31.03.1927,6.7
01.04.1927,10.2
02.04.1927,8.2
03.04.1927,9.5
04.04.1927,13.2
05.04.1927,14
06.04.1927,21.9
07.04.1927,24.4
08.04.1927,17.1
09.04.1927,13.6
10.04.1927,12
11.04.1927,25.6
12.04.1927,20
13.04.1927,17.1
14.04.1927,16.6
15.04.1927,40.5
16.04.1927,37.2
17.04.1927,27.2
18.04.1927,21.6
19.04.1927,18
20.04.1927,15.7
21.04.1927,14
22.04.1927,14.4
23.04.1927,12
24.04.1927,11.3
25.04.1927,13.2
26.04.1927,16.2
27.04.1927,12.8
28.04.1927,10.2
29.04.1927,9.5
30.04.1927,9.5
01.05.1927,10.9
02.05.1927,9.2
03.05.1927,8.2
04.05.1927,7.3
05.05.1927,6.8
06.05.1927,6.2
07.05.1927,5.7
08.05.1927,5
09.05.1927,5
10.05.1927,4.8
11.05.1927,4.5
12.05.1927,4.5
13.05.1927,5.2
14.05.1927,4.3
15.05.1927,3.8
16.05.1927,3.8
17.05.1927,3.8
18.05.1927,4.3
19.05.1927,3.4
20.05.1927,3.2
21.05.1927,3.2
22.05.1927,3.4
23.05.1927,3.4
24.05.1927,3.4
25.05.1927,4.5
26.05.1927,3.4
27.05.1927,3.6
28.05.1927,3.4
29.05.1927,2.9
30.05.1927,3.2
31.05.1927,3.2
01.06.1927,2.9
02.06.1927,2.5
03.06.1927,2.9
04.06.1927,6.5
05.06.1927,8.6
06.06.1927,5.2
07.06.1927,6.5
08.06.1927,6.2
09.06.1927,5.5
10.06.1927,4.5
11.06.1927,4.8
12.06.1927,9.6
13.06.1927,5.7
14.06.1927,5
15.06.1927,4.3
16.06.1927,4
17.06.1927,3.8
18.06.1927,3.6
19.06.1927,3.4
20.06.1927,4
21.06.1927,4
22.06.1927,3.6
23.06.1927,3.2
24.06.1927,3.2
25.06.1927,4.3
26.06.1927,3.6
27.06.1927,7
28.06.1927,15.7
29.06.1927,7.6
30.06.1927,5.7
01.07.1927,5
02.07.1927,5.2
03.07.1927,7
04.07.1927,6.5
05.07.1927,5.2
06.07.1927,4.5
07.07.1927,4
08.07.1927,4.4
09.07.1927,19.8
10.07.1927,17.5
11.07.1927,7
12.07.1927,7
13.07.1927,5.9
14.07.1927,9.5
15.07.1927,10.9
16.07.1927,8.6
17.07.1927,8.9
18.07.1927,12
19.07.1927,12.8
20.07.1927,12
21.07.1927,11.3
22.07.1927,10.6
23.07.1927,10.9
24.07.1927,10.2
25.07.1927,8.9
26.07.1927,7.6
27.07.1927,6.8
28.07.1927,5.9
29.07.1927,5.9
30.07.1927,5.2
31.07.1927,4.5
01.08.1927,4.3
02.08.1927,4
03.08.1927,18.9
04.08.1927,12.6
05.08.1927,8.2
06.08.1927,6.8
07.08.1927,6.8
08.08.1927,9.5
09.08.1927,6.8
10.08.1927,5.7
11.08.1927,5.7
12.08.1927,5.7
13.08.1927,5.5
14.08.1927,5.5
15.08.1927,5
16.08.1927,5
17.08.1927,4.3
18.08.1927,3.6
19.08.1927,6
20.08.1927,5.2
21.08.1927,4.8
22.08.1927,4
23.08.1927,3.4
24.08.1927,3.2
25.08.1927,4
26.08.1927,5.2
27.08.1927,4.5
28.08.1927,3.6
29.08.1927,3.8
30.08.1927,3.2
31.08.1927,3.2
01.09.1927,2.9
02.09.1927,2.7
03.09.1927,2.5
04.09.1927,2.2
05.09.1927,2.4
06.09.1927,2.2
07.09.1927,2.4
08.09.1927,2.2
09.09.1927,2.5
10.09.1927,2.4
11.09.1927,2.2
12.09.1927,2.9
13.09.1927,3.2
14.09.1927,2.9
15.09.1927,2.5
16.09.1927,2.5
17.09.1927,13.5
18.09.1927,10.6
19.09.1927,5.5
20.09.1927,6.2
21.09.1927,5
22.09.1927,4.3
23.09.1927,4
24.09.1927,4
25.09.1927,5.7
26.09.1927,5.7
27.09.1927,4.8
28.09.1927,4.3
29.09.1927,4
30.09.1927,3.8
01.10.1927,4.5
02.10.1927,3.4
03.10.1927,3.6
04.10.1927,3.4
05.10.1927,3.2
06.10.1927,3.4
07.10.1927,4
08.10.1927,4
09.10.1927,3.2
10.10.1927,3.4
11.10.1927,2.9
12.10.1927,2.9
13.10.1927,2.9
14.10.1927,2.7
15.10.1927,2.7
16.10.1927,2.5
17.10.1927,2.9
18.10.1927,3
19.10.1927,3
20.10.1927,2.9
21.10.1927,2.7
22.10.1927,2.7
23.10.1927,2.5
24.10.1927,3
25.10.1927,2.9
26.10.1927,2.5
27.10.1927,2.5
28.10.1927,2.4
29.10.1927,2.7
30.10.1927,2.5
31.10.1927,2.2
01.11.1927,2.5
02.11.1927,2.2
03.11.1927,2.7
04.11.1927,2.4
05.11.1927,2.5
06.11.1927,1.9
07.11.1927,2.2
08.11.1927,1.9
09.11.1927,3.2
10.11.1927,13.2
11.11.1927,5.9
12.11.1927,4.5
13.11.1927,4
14.11.1927,3.8
15.11.1927,3.4
16.11.1927,3.4
17.11.1927,3.8
18.11.1927,3.4
19.11.1927,3.2
20.11.1927,2.9
21.11.1927,3.2
22.11.1927,3.2
23.11.1927,3
24.11.1927,3
25.11.1927,3.2
26.11.1927,4
27.11.1927,3.4
28.11.1927,3.2
29.11.1927,3.2
30.11.1927,3.2
01.12.1927,3
02.12.1927,3
03.12.1927,2.9
04.12.1927,2.7
05.12.1927,2.9
06.12.1927,2.5
07.12.1927,2.9
08.12.1927,3
09.12.1927,2.9
10.12.1927,3
11.12.1927,2.4
12.12.1927,2.9
13.12.1927,2.5
14.12.1927,2.7
15.12.1927,2.5
16.12.1927,2.4
17.12.1927,2.2
18.12.1927,2
19.12.1927,1.8
20.12.1927,1.6
21.12.1927,1.4
22.12.1927,2.5
23.12.1927,4.5
24.12.1927,16.2
25.12.1927,10.2
26.12.1927,7
27.12.1927,6.8
28.12.1927,5.7
29.12.1927,4.5
30.12.1927,2.5
31.12.1927,1.7
01.01.1928,1.4
02.01.1928,1.6
03.01.1928,2.2
04.01.1928,4.5
05.01.1928,3.8
06.01.1928,3.6
07.01.1928,5.9
08.01.1928,10.2
09.01.1928,7.3
10.01.1928,5.5
11.01.1928,5.2
12.01.1928,5.7
13.01.1928,5
14.01.1928,5
15.01.1928,5
16.01.1928,5.5
17.01.1928,5.2
18.01.1928,5.9
19.01.1928,5.2
20.01.1928,5
21.01.1928,4.8
22.01.1928,4.5
23.01.1928,5
24.01.1928,5.2
25.01.1928,6.5
26.01.1928,6.2
27.01.1928,5.2
28.01.1928,5.2
29.01.1928,4.5
30.01.1928,4.5
31.01.1928,4.5
01.02.1928,4.3
02.02.1928,6.8
03.02.1928,6.2
04.02.1928,4.8
05.02.1928,3.8
06.02.1928,4
07.02.1928,4
08.02.1928,3.8
09.02.1928,4.5
10.02.1928,6.2
11.02.1928,8.2
12.02.1928,7.6
13.02.1928,6.5
14.02.1928,7.3
15.02.1928,13.2
16.02.1928,26
17.02.1928,18.5
18.02.1928,15.3
19.02.1928,14
20.02.1928,19
21.02.1928,14.8
22.02.1928,12.4
23.02.1928,10.6
24.02.1928,9.5
25.02.1928,8.6
26.02.1928,7.3
27.02.1928,6.8
28.02.1928,6.5
01.03.1928,5.5
02.03.1928,5
03.03.1928,4.8
04.03.1928,4.3
05.03.1928,4.3
06.03.1928,4
07.03.1928,4
08.03.1928,4.5
09.03.1928,4.5
10.03.1928,4
11.03.1928,3.4
12.03.1928,3.6
13.03.1928,3.8
14.03.1928,3.6
15.03.1928,3.4
16.03.1928,3.2
17.03.1928,3
18.03.1928,2.5
19.03.1928,2.9
20.03.1928,2.7
21.03.1928,2.4
22.03.1928,2.4
23.03.1928,2.4
24.03.1928,2.5
25.03.1928,2.5
26.03.1928,3
27.03.1928,3
28.03.1928,3.4
29.03.1928,6.8
30.03.1928,6.2
31.03.1928,4.5
01.04.1928,3.6
02.04.1928,3.6
03.04.1928,3.4
04.04.1928,3.4
05.04.1928,3.6
06.04.1928,3
07.04.1928,3.2
08.04.1928,3
09.04.1928,2.7
10.04.1928,2.9
11.04.1928,2.9
12.04.1928,2.9
13.04.1928,3.4
14.04.1928,3.6
15.04.1928,4.3
16.04.1928,5
17.04.1928,6.2
18.04.1928,6.5
19.04.1928,7.9
20.04.1928,7.3
21.04.1928,6.8
22.04.1928,5.9
23.04.1928,12.2
24.04.1928,16.6
25.04.1928,12
26.04.1928,10.2
27.04.1928,9.2
28.04.1928,8.6
29.04.1928,7.3
30.04.1928,6.2
01.05.1928,7
02.05.1928,6.2
03.05.1928,5.5
04.05.1928,4.8
05.05.1928,4.5
06.05.1928,3.8
07.05.1928,3.6
08.05.1928,3.4
09.05.1928,3.4
10.05.1928,3.6
11.05.1928,3.4
12.05.1928,3.6
13.05.1928,4.3
14.05.1928,3.4
15.05.1928,3.8
16.05.1928,4.8
17.05.1928,3.6
18.05.1928,3.2
19.05.1928,3
20.05.1928,4
21.05.1928,5
22.05.1928,4.8
23.05.1928,5.2
24.05.1928,4.5
25.05.1928,3.8
26.05.1928,7.9
27.05.1928,5.7
28.05.1928,4.3
29.05.1928,3.4
30.05.1928,3.2
31.05.1928,3.4
01.06.1928,3.2
02.06.1928,3.2
03.06.1928,2.9
04.06.1928,3
05.06.1928,3.2
06.06.1928,3
07.06.1928,2.9
08.06.1928,3.4
09.06.1928,2.9
10.06.1928,2.2
11.06.1928,3.6
12.06.1928,4.3
13.06.1928,3.6
14.06.1928,2.9
15.06.1928,2.9
16.06.1928,2.9
17.06.1928,2.7
18.06.1928,2.9
19.06.1928,2.9
20.06.1928,2.5
21.06.1928,4
22.06.1928,2.7
23.06.1928,2.5
24.06.1928,2.1
25.06.1928,2.1
26.06.1928,1.9
27.06.1928,1.9
28.06.1928,1.9
29.06.1928,1.8
30.06.1928,1.8
01.07.1928,1.9
02.07.1928,2.2
03.07.1928,1.5
04.07.1928,2.1
05.07.1928,2.1
06.07.1928,1.8
07.07.1928,1.6
08.07.1928,1.2
09.07.1928,1.8
10.07.1928,1.4
11.07.1928,1.4
12.07.1928,1.5
13.07.1928,1.4
14.07.1928,1.5
15.07.1928,1.2
16.07.1928,1.5
17.07.1928,1.3
18.07.1928,1.2
19.07.1928,1.2
20.07.1928,1.2
21.07.1928,1.1
22.07.1928,0.9
23.07.1928,1.2
24.07.1928,1
25.07.1928,1.6
26.07.1928,1.3
27.07.1928,1.2
28.07.1928,1.2
29.07.1928,0.9
30.07.1928,1.4
31.07.1928,1
01.08.1928,1.2
02.08.1928,1.9
03.08.1928,1.2
04.08.1928,1.2
05.08.1928,1.8
06.08.1928,2
07.08.1928,2
08.08.1928,1.8
09.08.1928,2
10.08.1928,1.7
11.08.1928,1.5
12.08.1928,1.2
13.08.1928,1.3
14.08.1928,1.5
15.08.1928,1.2
16.08.1928,2.9
17.08.1928,1.9
18.08.1928,2.1
19.08.1928,1.4
20.08.1928,1.5
21.08.1928,1.4
22.08.1928,2.9
23.08.1928,1.9
24.08.1928,1.5
25.08.1928,1.7
26.08.1928,1.1
27.08.1928,1.6
28.08.1928,1.5
29.08.1928,1.3
30.08.1928,2
31.08.1928,2.2
01.09.1928,2.1
02.09.1928,1.2
03.09.1928,1.7
04.09.1928,1.6
05.09.1928,1.4
06.09.1928,1.5
07.09.1928,1.5
08.09.1928,1.3
09.09.1928,1
10.09.1928,1.5
11.09.1928,1.3
12.09.1928,1.3
13.09.1928,1.3
14.09.1928,1.2
15.09.1928,1.2
16.09.1928,1.2
17.09.1928,1.1
18.09.1928,1.3
19.09.1928,1.3
20.09.1928,1.2
21.09.1928,1.2
22.09.1928,1.2
23.09.1928,0.9
24.09.1928,3.1
25.09.1928,2
26.09.1928,2
27.09.1928,1.6
28.09.1928,1.5
29.09.1928,2.8
30.09.1928,2.5
01.10.1928,2.9
02.10.1928,2.5
03.10.1928,2.7
04.10.1928,2.1
05.10.1928,1.9
06.10.1928,1.6
07.10.1928,1.7
08.10.1928,1.9
09.10.1928,1.7
10.10.1928,1.6
11.10.1928,1.7
12.10.1928,2
13.10.1928,2.1
14.10.1928,1.7
15.10.1928,2
16.10.1928,1.7
17.10.1928,1.6
18.10.1928,1.7
19.10.1928,1.9
20.10.1928,1.9
21.10.1928,1.4
22.10.1928,1.7
23.10.1928,1.5
24.10.1928,1.4
25.10.1928,1.5
26.10.1928,1.3
27.10.1928,1.4
28.10.1928,0.9
29.10.1928,1.5
30.10.1928,1.3
31.10.1928,1
01.11.1928,1.4
02.11.1928,1.2
03.11.1928,1.2
04.11.1928,3.8
05.11.1928,4.5
06.11.1928,2.9
07.11.1928,2.2
08.11.1928,1.9
09.11.1928,1.7
10.11.1928,2.5
11.11.1928,1.2
12.11.1928,2.1
13.11.1928,1.8
14.11.1928,1.8
15.11.1928,1.9
16.11.1928,1.9
17.11.1928,2.5
18.11.1928,2
19.11.1928,2.1
20.11.1928,1.8
21.11.1928,1.7
22.11.1928,1.9
23.11.1928,2.1
24.11.1928,3.4
25.11.1928,2.9
26.11.1928,4.1
27.11.1928,4.5
28.11.1928,3.8
29.11.1928,3.8
30.11.1928,3.8
01.12.1928,3.9
02.12.1928,5
03.12.1928,4.8
04.12.1928,4.1
05.12.1928,3.9
06.12.1928,3.9
07.12.1928,3.8
08.12.1928,3.6
09.12.1928,5.4
10.12.1928,3
11.12.1928,3.2
12.12.1928,3
13.12.1928,3
14.12.1928,2.9
15.12.1928,2.7
16.12.1928,2.7
17.12.1928,2.7
18.12.1928,2.7
19.12.1928,2.5
20.12.1928,2.4
21.12.1928,2.1
22.12.1928,2
23.12.1928,1.8
24.12.1928,2
25.12.1928,1.9
26.12.1928,2.4
27.12.1928,8.3
28.12.1928,5
29.12.1928,4.3
30.12.1928,4.3
31.12.1928,4.5
01.01.1929,3.9
02.01.1929,3.6
03.01.1929,3.2
04.01.1929,2.9
05.01.1929,3
06.01.1929,2.7
07.01.1929,2.9
08.01.1929,2.7
09.01.1929,2.5
10.01.1929,2.4
11.01.1929,2.1
12.01.1929,2
13.01.1929,2.1
14.01.1929,2.2
15.01.1929,2.1
16.01.1929,2
17.01.1929,1.9
18.01.1929,2.1
19.01.1929,2.1
20.01.1929,3.2
21.01.1929,2.9
22.01.1929,2.2
23.01.1929,2.1
24.01.1929,2
25.01.1929,1.8
26.01.1929,1.8
27.01.1929,1.6
28.01.1929,1.8
29.01.1929,1.8
30.01.1929,1.7
31.01.1929,1.6
01.02.1929,1.5
02.02.1929,1.4
03.02.1929,1.3
04.02.1929,1.5
05.02.1929,1.7
06.02.1929,1.8
07.02.1929,1.8
08.02.1929,1.7
09.02.1929,1.6
10.02.1929,1.6
11.02.1929,1.4
12.02.1929,1.4
13.02.1929,1.2
14.02.1929,1.2
15.02.1929,1.3
16.02.1929,1.5
17.02.1929,1.5
18.02.1929,1.5
19.02.1929,1.4
20.02.1929,1.4
21.02.1929,1.3
22.02.1929,1.3
23.02.1929,1.4
24.02.1929,1.5
25.02.1929,1.4
26.02.1929,1.4
27.02.1929,1.4
28.02.1929,1.5
01.03.1929,1.4
02.03.1929,1.5
03.03.1929,1.6
04.03.1929,1.6
05.03.1929,1.7
06.03.1929,1.7
07.03.1929,1.8
08.03.1929,1.8
09.03.1929,1.8
10.03.1929,1.9
11.03.1929,2.4
12.03.1929,3.6
13.03.1929,7
14.03.1929,17.8
15.03.1929,13.6
16.03.1929,9.8
17.03.1929,11
18.03.1929,13.6
19.03.1929,14.5
20.03.1929,14.5
21.03.1929,16.4
22.03.1929,14
23.03.1929,14.5
24.03.1929,15.5
25.03.1929,12.2
26.03.1929,11
27.03.1929,10.5
28.03.1929,11
29.03.1929,10.1
30.03.1929,9
31.03.1929,10.5
01.04.1929,11.4
02.04.1929,17.4
03.04.1929,13.6
04.04.1929,10.5
05.04.1929,8.6
06.04.1929,7
07.04.1929,5.9
08.04.1929,7.3
09.04.1929,8.3
10.04.1929,7.9
11.04.1929,7.6
12.04.1929,7
13.04.1929,6.8
14.04.1929,8.3
15.04.1929,7.6
16.04.1929,7.3
17.04.1929,6.2
18.04.1929,5
19.04.1929,4.5
20.04.1929,4.5
21.04.1929,4.3
22.04.1929,4.1
23.04.1929,3.6
24.04.1929,3.2
25.04.1929,3.2
26.04.1929,3
27.04.1929,2.7
28.04.1929,2.2
29.04.1929,2.4
30.04.1929,2.4
01.05.1929,2.5
02.05.1929,2.5
03.05.1929,2.1
04.05.1929,2.1
05.05.1929,1.7
06.05.1929,1.9
07.05.1929,1.7
08.05.1929,1.5
09.05.1929,2.2
10.05.1929,2.1
11.05.1929,2
12.05.1929,1.7
13.05.1929,2.5
14.05.1929,2.7
15.05.1929,2.2
16.05.1929,2
17.05.1929,2.2
18.05.1929,3.8
19.05.1929,5.4
20.05.1929,3.8
21.05.1929,2.7
22.05.1929,2.5
23.05.1929,2.5
24.05.1929,2.2
25.05.1929,2.1
26.05.1929,1.8
27.05.1929,1.9
28.05.1929,1.7
29.05.1929,1.8
30.05.1929,1.6
31.05.1929,1.5
01.06.1929,1.5
02.06.1929,1.1
03.06.1929,1.8
04.06.1929,2.1
05.06.1929,3.4
06.06.1929,2.4
07.06.1929,2.1
08.06.1929,1.9
09.06.1929,1.7
10.06.1929,1.7
11.06.1929,1.4
12.06.1929,1.4
13.06.1929,1.3
14.06.1929,1.3
15.06.1929,1.1
16.06.1929,0.9
17.06.1929,1.1
18.06.1929,1.1
19.06.1929,1.1
20.06.1929,0.9
21.06.1929,2.9
22.06.1929,2.1
23.06.1929,1.3
24.06.1929,1.7
25.06.1929,1.9
26.06.1929,1.6
27.06.1929,1.8
28.06.1929,1.9
29.06.1929,1.7
30.06.1929,1.1
01.07.1929,1.2
02.07.1929,1.2
03.07.1929,1.1
04.07.1929,1.4
05.07.1929,1.5
06.07.1929,1.2
07.07.1929,1.1
08.07.1929,1.1
09.07.1929,1.1
10.07.1929,0.9
11.07.1929,0.9
12.07.1929,0.9
13.07.1929,0.9
14.07.1929,0.7
15.07.1929,0.9
16.07.1929,0.7
17.07.1929,0.7
18.07.1929,0.7
19.07.1929,0.6
20.07.1929,0.6
21.07.1929,0.5
22.07.1929,0.6
23.07.1929,0.6
24.07.1929,0.6
25.07.1929,0.5
26.07.1929,0.5
27.07.1929,0.6
28.07.1929,0.5
29.07.1929,0.6
30.07.1929,0.7
31.07.1929,0.7
01.08.1929,0.6
02.08.1929,0.6
03.08.1929,0.5
04.08.1929,0.5
05.08.1929,0.6
06.08.1929,1.3
07.08.1929,0.6
08.08.1929,0.6
09.08.1929,0.6
10.08.1929,0.7
11.08.1929,0.7
12.08.1929,0.7
13.08.1929,1.3
14.08.1929,0.8
15.08.1929,0.7
16.08.1929,0.6
17.08.1929,0.6
18.08.1929,0.6
19.08.1929,0.6
20.08.1929,0.6
21.08.1929,0.6
22.08.1929,0.6
23.08.1929,0.6
24.08.1929,0.5
25.08.1929,0.5
26.08.1929,0.6
27.08.1929,0.6
28.08.1929,0.5
29.08.1929,0.5
30.08.1929,0.5
31.08.1929,0.7
01.09.1929,0.5
02.09.1929,0.5
03.09.1929,0.5
04.09.1929,0.5
05.09.1929,0.5
06.09.1929,0.9
07.09.1929,0.5
08.09.1929,0.4
09.09.1929,0.5
10.09.1929,0.5
11.09.1929,0.4
12.09.1929,0.4
13.09.1929,0.4
14.09.1929,0.5
15.09.1929,0.4
16.09.1929,0.4
17.09.1929,0.5
18.09.1929,0.4
19.09.1929,0.3
20.09.1929,0.5
21.09.1929,1
22.09.1929,0.5
23.09.1929,0.8
24.09.1929,0.6
25.09.1929,0.5
26.09.1929,0.3
27.09.1929,0.4
28.09.1929,0.5
29.09.1929,0.4
30.09.1929,0.4
01.10.1929,0.6
02.10.1929,1.9
03.10.1929,1.7
04.10.1929,0.9
05.10.1929,0.7
06.10.1929,0.6
07.10.1929,0.5
08.10.1929,0.5
09.10.1929,0.5
10.10.1929,0.5
11.10.1929,0.6
12.10.1929,1.6
13.10.1929,0.9
14.10.1929,0.6
15.10.1929,0.6
16.10.1929,0.5
17.10.1929,0.4
18.10.1929,0.5
19.10.1929,0.5
20.10.1929,1.3
21.10.1929,1.4
22.10.1929,1
23.10.1929,0.8
24.10.1929,0.8
25.10.1929,0.6
26.10.1929,2.2
27.10.1929,2
28.10.1929,1.5
29.10.1929,1.2
30.10.1929,1.3
31.10.1929,1
01.11.1929,1
02.11.1929,0.9
03.11.1929,1
04.11.1929,0.9
05.11.1929,0.9
06.11.1929,0.9
07.11.1929,0.9
08.11.1929,0.9
09.11.1929,0.8
10.11.1929,0.9
11.11.1929,0.8
12.11.1929,0.9
13.11.1929,0.7
14.11.1929,0.8
15.11.1929,0.9
16.11.1929,0.8
17.11.1929,0.9
18.11.1929,1.2
19.11.1929,0.9
20.11.1929,0.6
21.11.1929,0.7
22.11.1929,1.1
23.11.1929,0.7
24.11.1929,0.7
25.11.1929,0.8
26.11.1929,0.7
27.11.1929,1
28.11.1929,0.7
29.11.1929,0.9
30.11.1929,0.7
01.12.1929,0.7
02.12.1929,0.9
03.12.1929,0.8
04.12.1929,1.4
05.12.1929,1.2
06.12.1929,0.9
07.12.1929,0.9
08.12.1929,0.8
09.12.1929,0.8
10.12.1929,0.8
11.12.1929,0.8
12.12.1929,0.9
13.12.1929,0.9
14.12.1929,1.2
15.12.1929,2.1
16.12.1929,3.9
17.12.1929,3.9
18.12.1929,3
19.12.1929,2.2
20.12.1929,1.8
21.12.1929,1.7
22.12.1929,1.5
23.12.1929,1.3
24.12.1929,1.2
25.12.1929,1.6
26.12.1929,2
27.12.1929,2.5
28.12.1929,2.5
29.12.1929,2.1
30.12.1929,2.4
31.12.1929,2.4
01.01.1930,2
02.01.1930,2
03.01.1930,3
04.01.1930,2.7
05.01.1930,2.1
06.01.1930,2
07.01.1930,1.9
08.01.1930,1.8
09.01.1930,1.7
10.01.1930,1.7
11.01.1930,1.6
12.01.1930,1.4
13.01.1930,1.5
14.01.1930,1.5
15.01.1930,1.5
16.01.1930,3.6
17.01.1930,3.6
18.01.1930,2.5
19.01.1930,2
20.01.1930,2.1
21.01.1930,2
22.01.1930,1.9
23.01.1930,1.7
24.01.1930,1.8
25.01.1930,1.6
26.01.1930,1.5
27.01.1930,1.7
28.01.1930,1.5
29.01.1930,1.5
30.01.1930,1.5
31.01.1930,1.5
01.02.1930,1.6
02.02.1930,1.2
03.02.1930,1.4
04.02.1930,1.3
05.02.1930,1.6
06.02.1930,1.5
07.02.1930,1.4
08.02.1930,1.4
09.02.1930,0.9
10.02.1930,0.9
11.02.1930,0.9
12.02.1930,1.1
13.02.1930,1.1
14.02.1930,0.9
15.02.1930,0.9
16.02.1930,1.1
17.02.1930,1.1
18.02.1930,0.9
19.02.1930,1
20.02.1930,1
21.02.1930,0.9
22.02.1930,0.9
23.02.1930,0.8
24.02.1930,1
25.02.1930,0.9
26.02.1930,0.9
27.02.1930,0.9
28.02.1930,0.9
01.03.1930,0.9
02.03.1930,0.9
03.03.1930,1
04.03.1930,0.9
05.03.1930,1
06.03.1930,1
07.03.1930,1
08.03.1930,1
09.03.1930,0.8
10.03.1930,1
11.03.1930,1
12.03.1930,1.3
13.03.1930,1.2
14.03.1930,1.4
15.03.1930,1.4
16.03.1930,1.8
17.03.1930,1.8
18.03.1930,2
19.03.1930,1.8
20.03.1930,1.7
21.03.1930,1.6
22.03.1930,1.3
23.03.1930,1.3
24.03.1930,1.4
25.03.1930,1.4
26.03.1930,1.5
27.03.1930,1.4
28.03.1930,1.3
29.03.1930,1.3
30.03.1930,1.9
31.03.1930,1.7
01.04.1930,1.6
02.04.1930,1.4
03.04.1930,1.4
04.04.1930,1.2
05.04.1930,2
06.04.1930,1.8
07.04.1930,1.7
08.04.1930,1.7
09.04.1930,1.7
10.04.1930,1.7
11.04.1930,1.9
12.04.1930,1.6
13.04.1930,1.5
14.04.1930,2.4
15.04.1930,2.7
16.04.1930,10.2
17.04.1930,10.6
18.04.1930,17.6
19.04.1930,27.4
20.04.1930,19.4
21.04.1930,14
22.04.1930,11
23.04.1930,8.6
24.04.1930,7
25.04.1930,6.6
26.04.1930,9.3
27.04.1930,5.4
28.04.1930,4.8
29.04.1930,4.3
30.04.1930,4.1
01.05.1930,4.5
02.05.1930,3.6
03.05.1930,3
04.05.1930,2.9
05.05.1930,3
06.05.1930,3.6
07.05.1930,4.2
08.05.1930,9.4
09.05.1930,17.8
10.05.1930,9.8
11.05.1930,9.8
12.05.1930,10.1
13.05.1930,9.4
14.05.1930,8.3
15.05.1930,10.2
16.05.1930,11.4
17.05.1930,7.6
18.05.1930,6.2
19.05.1930,9.4
20.05.1930,7
21.05.1930,5.9
22.05.1930,7
23.05.1930,5.7
24.05.1930,5
25.05.1930,18.4
26.05.1930,7.9
27.05.1930,9.2
28.05.1930,9
29.05.1930,6.2
30.05.1930,5.7
31.05.1930,5
01.06.1930,6.2
02.06.1930,4.5
03.06.1930,4.5
04.06.1930,4.5
05.06.1930,3.6
06.06.1930,3.2
07.06.1930,2.5
08.06.1930,2.5
09.06.1930,2.2
10.06.1930,2.2
11.06.1930,1.9
12.06.1930,1.9
13.06.1930,1.8
14.06.1930,1.7
15.06.1930,1.5
16.06.1930,2.1
17.06.1930,1.9
18.06.1930,1.7
19.06.1930,1.5
20.06.1930,1.4
21.06.1930,1.6
22.06.1930,1.2
23.06.1930,1.5
24.06.1930,1.3
25.06.1930,2.2
26.06.1930,3.5
27.06.1930,2.7
28.06.1930,1.8
29.06.1930,1.3
30.06.1930,1.3
01.07.1930,1.2
02.07.1930,1.1
03.07.1930,1.2
04.07.1930,1
05.07.1930,1
06.07.1930,1.3
07.07.1930,1.1
08.07.1930,0.9
09.07.1930,0.9
10.07.1930,0.9
11.07.1930,1.4
12.07.1930,1.8
13.07.1930,1.2
14.07.1930,1
15.07.1930,1.2
16.07.1930,1.2
17.07.1930,1.1
18.07.1930,3.8
19.07.1930,10.7
20.07.1930,3.4
21.07.1930,1.9
22.07.1930,1.6
23.07.1930,1.5
24.07.1930,3.6
25.07.1930,2.5
26.07.1930,7.9
27.07.1930,3.8
28.07.1930,2.7
29.07.1930,3.6
30.07.1930,2.7
31.07.1930,2.4
01.08.1930,2.2
02.08.1930,1.8
03.08.1930,1.7
04.08.1930,1.7
05.08.1930,1.6
06.08.1930,1.8
07.08.1930,1.6
08.08.1930,1.5
09.08.1930,1.4
10.08.1930,1.5
11.08.1930,1.7
12.08.1930,3
13.08.1930,1.8
14.08.1930,1.7
15.08.1930,1.8
16.08.1930,4
17.08.1930,24.4
18.08.1930,18.2
19.08.1930,8.6
20.08.1930,8.6
21.08.1930,7
22.08.1930,5.4
23.08.1930,5.3
24.08.1930,6.2
25.08.1930,4.1
26.08.1930,3.8
27.08.1930,3.4
28.08.1930,2.9
29.08.1930,2.7
30.08.1930,2.7
31.08.1930,2.2
01.09.1930,3.4
02.09.1930,3
03.09.1930,2.4
04.09.1930,2.2
05.09.1930,1.9
06.09.1930,1.9
07.09.1930,2.1
08.09.1930,2.1
09.09.1930,2.2
10.09.1930,2
11.09.1930,1.9
12.09.1930,1.8
13.09.1930,1.7
14.09.1930,1.6
15.09.1930,1.7
16.09.1930,1.7
17.09.1930,1.6
18.09.1930,1.7
19.09.1930,1.5
20.09.1930,1.8
21.09.1930,1.8
22.09.1930,1.6
23.09.1930,2.1
24.09.1930,2
25.09.1930,1.7
26.09.1930,1.7
27.09.1930,1.6
28.09.1930,1.5
29.09.1930,1.5
30.09.1930,1.6
01.10.1930,1.8
02.10.1930,1.7
03.10.1930,1.6
04.10.1930,1.5
05.10.1930,1.8
06.10.1930,5.3
07.10.1930,4.1
08.10.1930,3.6
09.10.1930,9.6
10.10.1930,7
11.10.1930,5.2
12.10.1930,5.8
13.10.1930,10.5
14.10.1930,6.2
15.10.1930,5
16.10.1930,4.5
17.10.1930,4.1
18.10.1930,3.9
19.10.1930,3.4
20.10.1930,3
21.10.1930,3.2
22.10.1930,5
23.10.1930,5.9
24.10.1930,5.2
25.10.1930,5.4
26.10.1930,5.7
27.10.1930,14
28.10.1930,9.8
29.10.1930,9.8
30.10.1930,16
31.10.1930,14
01.11.1930,11.4
02.11.1930,10.1
03.11.1930,8.3
04.11.1930,7.3
05.11.1930,6.5
06.11.1930,5.9
07.11.1930,5.2
08.11.1930,5.9
09.11.1930,4.8
10.11.1930,4.3
11.11.1930,4.1
12.11.1930,4.5
13.11.1930,4.5
14.11.1930,3.9
15.11.1930,3.6
16.11.1930,4.5
17.11.1930,4.5
18.11.1930,3.9
19.11.1930,3.6
20.11.1930,7
21.11.1930,19.6
22.11.1930,20.3
23.11.1930,23.8
24.11.1930,16.9
25.11.1930,17.4
26.11.1930,15.5
27.11.1930,11.8
28.11.1930,9.8
29.11.1930,8.6
30.11.1930,7
01.12.1930,6.5
02.12.1930,5.9
03.12.1930,5.2
04.12.1930,4.8
05.12.1930,4.5
06.12.1930,4.1
07.12.1930,3.9
08.12.1930,4.1
09.12.1930,4.3
10.12.1930,3.9
11.12.1930,4.5
12.12.1930,4.1
13.12.1930,3.9
14.12.1930,4.1
15.12.1930,5
16.12.1930,4.5
17.12.1930,4.5
18.12.1930,3.9
19.12.1930,3.6
20.12.1930,3.2
21.12.1930,3
22.12.1930,3
23.12.1930,3
24.12.1930,2.9
25.12.1930,2.5
26.12.1930,2.4
27.12.1930,2.4
28.12.1930,2.4
29.12.1930,2.7
30.12.1930,2.5
31.12.1930,2.5
01.01.1931,2.5
02.01.1931,3.2
03.01.1931,3.4
04.01.1931,5.9
05.01.1931,5.4
06.01.1931,4.5
07.01.1931,3.9
08.01.1931,3.8
09.01.1931,3.6
10.01.1931,3
11.01.1931,2.7
12.01.1931,2.9
13.01.1931,2.9
14.01.1931,2.9
15.01.1931,2.9
16.01.1931,2.9
17.01.1931,7
18.01.1931,5.2
19.01.1931,3.9
20.01.1931,4.8
21.01.1931,5.7
22.01.1931,5.4
23.01.1931,4.5
24.01.1931,9.5
25.01.1931,11.4
26.01.1931,7.6
27.01.1931,7
28.01.1931,6.2
29.01.1931,6.5
30.01.1931,6.5
31.01.1931,5.7
01.02.1931,5
02.02.1931,5
03.02.1931,4.5
04.02.1931,4.3
05.02.1931,3.9
06.02.1931,3.8
07.02.1931,3.4
08.02.1931,3
09.02.1931,2.9
10.02.1931,3.2
11.02.1931,3.9
12.02.1931,3.6
13.02.1931,3.4
14.02.1931,3
15.02.1931,2.7
16.02.1931,2.7
17.02.1931,2.7
18.02.1931,2.4
19.02.1931,2.5
20.02.1931,2.5
21.02.1931,2.7
22.02.1931,2.7
23.02.1931,2.9
24.02.1931,2.5
25.02.1931,2.4
26.02.1931,5.8
27.02.1931,15.9
28.02.1931,9.4
01.03.1931,11.4
02.03.1931,8.3
03.03.1931,6.8
04.03.1931,5.9
05.03.1931,5.2
06.03.1931,4.5
07.03.1931,3.9
08.03.1931,3.6
09.03.1931,3.6
10.03.1931,3.2
11.03.1931,3
12.03.1931,2.5
13.03.1931,2.9
14.03.1931,3
15.03.1931,2.9
16.03.1931,2.9
17.03.1931,2.9
18.03.1931,2.5
19.03.1931,2.5
20.03.1931,2.7
21.03.1931,2.9
22.03.1931,3
23.03.1931,4.3
24.03.1931,3.9
25.03.1931,3.9
26.03.1931,3.8
27.03.1931,3.2
28.03.1931,3.2
29.03.1931,3
30.03.1931,3.2
31.03.1931,2.9
01.04.1931,2.7
02.04.1931,2.5
03.04.1931,2.4
04.04.1931,2.4
05.04.1931,2.9
06.04.1931,4.1
07.04.1931,3.9
08.04.1931,3.2
09.04.1931,2.9
10.04.1931,2.7
11.04.1931,3
12.04.1931,2.7
13.04.1931,2.7
14.04.1931,3.6
15.04.1931,5
16.04.1931,4.1
17.04.1931,3.6
18.04.1931,3.8
19.04.1931,3.9
20.04.1931,3.8
21.04.1931,4.1
22.04.1931,5
23.04.1931,5
24.04.1931,4.1
25.04.1931,3.9
26.04.1931,3.6
27.04.1931,3.6
28.04.1931,3.9
29.04.1931,5
30.04.1931,4.8
01.05.1931,4.3
02.05.1931,3.9
03.05.1931,3.6
04.05.1931,3.2
05.05.1931,3
06.05.1931,3
07.05.1931,3
08.05.1931,2.9
09.05.1931,2.5
10.05.1931,2.4
11.05.1931,2.4
12.05.1931,2.4
13.05.1931,2.1
14.05.1931,1.8
15.05.1931,2.2
16.05.1931,1.9
17.05.1931,1.7
18.05.1931,1.8
19.05.1931,2
20.05.1931,2.1
21.05.1931,2.1
22.05.1931,2.2
23.05.1931,2.4
24.05.1931,1.6
25.05.1931,1.5
26.05.1931,1.5
27.05.1931,1.4
28.05.1931,1.5
29.05.1931,1.4
30.05.1931,3.1
31.05.1931,9
01.06.1931,15.5
02.06.1931,4.1
03.06.1931,2.7
04.06.1931,2.4
05.06.1931,2.2
06.06.1931,2.1
07.06.1931,2.2
08.06.1931,2.9
09.06.1931,3.6
10.06.1931,3.8
11.06.1931,3.4
12.06.1931,3.6
13.06.1931,3.8
14.06.1931,2.2
15.06.1931,11.6
16.06.1931,4.5
17.06.1931,3
18.06.1931,6.8
19.06.1931,7.6
20.06.1931,3.9
21.06.1931,3.4
22.06.1931,2.9
23.06.1931,2.5
24.06.1931,2.2
25.06.1931,2.7
26.06.1931,2.4
27.06.1931,2.1
28.06.1931,1.8
29.06.1931,1.8
30.06.1931,1.8
01.07.1931,1.6
02.07.1931,4.2
03.07.1931,2.7
04.07.1931,2.1
05.07.1931,3.9
06.07.1931,2.5
07.07.1931,3.2
08.07.1931,9
09.07.1931,4.5
10.07.1931,2.9
11.07.1931,2.7
12.07.1931,2.2
13.07.1931,2.2
14.07.1931,2.9
15.07.1931,2.2
16.07.1931,2.2
17.07.1931,2.1
18.07.1931,2.4
19.07.1931,2.7
20.07.1931,2.7
21.07.1931,2.7
22.07.1931,2.4
23.07.1931,2.2
24.07.1931,2
25.07.1931,1.9
26.07.1931,1.7
27.07.1931,1.6
28.07.1931,1.7
29.07.1931,1.8
30.07.1931,1.7
31.07.1931,1.6
01.08.1931,1.5
02.08.1931,1.3
03.08.1931,1.5
04.08.1931,1.3
05.08.1931,1.4
06.08.1931,2.1
07.08.1931,1.7
08.08.1931,1.6
09.08.1931,1.4
10.08.1931,1.6
11.08.1931,1.4
12.08.1931,1.7
13.08.1931,2.7
14.08.1931,1.8
15.08.1931,1.6
16.08.1931,1.4
17.08.1931,1.6
18.08.1931,1.6
19.08.1931,1.3
20.08.1931,1.7
21.08.1931,1.4
22.08.1931,1.5
23.08.1931,1.2
24.08.1931,1.3
25.08.1931,1.8
26.08.1931,5.7
27.08.1931,2.4
28.08.1931,1.8
29.08.1931,1.8
30.08.1931,1.5
31.08.1931,1.5
01.09.1931,1.9
02.09.1931,3.2
03.09.1931,1.9
04.09.1931,1.9
05.09.1931,2.7
06.09.1931,3.8
07.09.1931,3.4
08.09.1931,2.7
09.09.1931,2.1
10.09.1931,1.9
11.09.1931,1.8
12.09.1931,1.8
13.09.1931,1.9
14.09.1931,1.9
15.09.1931,1.9
16.09.1931,1.8
17.09.1931,1.6
18.09.1931,2.4
19.09.1931,3.2
20.09.1931,3
21.09.1931,5.2
22.09.1931,7.6
23.09.1931,9.8
24.09.1931,9.8
25.09.1931,7.3
26.09.1931,7.3
27.09.1931,6.2
28.09.1931,9.5
29.09.1931,15.9
30.09.1931,10.1
01.10.1931,8.6
02.10.1931,7.3
03.10.1931,6.8
04.10.1931,5.9
05.10.1931,5
06.10.1931,4.5
07.10.1931,4.3
08.10.1931,3.9
09.10.1931,3.6
10.10.1931,3.4
11.10.1931,3
12.10.1931,2.9
13.10.1931,2.5
14.10.1931,3.2
15.10.1931,3.2
16.10.1931,2.5
17.10.1931,2.5
18.10.1931,2.4
19.10.1931,2.2
20.10.1931,2.4
21.10.1931,3
22.10.1931,2.7
23.10.1931,2.5
24.10.1931,3.3
25.10.1931,5.2
26.10.1931,3.6
27.10.1931,3
28.10.1931,2.9
29.10.1931,2.5
30.10.1931,2.9
31.10.1931,3.2
01.11.1931,3.6
02.11.1931,4.1
03.11.1931,4.3
04.11.1931,3.8
05.11.1931,3.4
06.11.1931,3.2
07.11.1931,3.4
08.11.1931,3
09.11.1931,2.9
10.11.1931,3
11.11.1931,2.9
12.11.1931,2.9
13.11.1931,2.7
14.11.1931,2.5
15.11.1931,2.4
16.11.1931,2.2
17.11.1931,2.2
18.11.1931,2.1
19.11.1931,2.1
20.11.1931,2.1
21.11.1931,2.1
22.11.1931,1.7
23.11.1931,1.9
24.11.1931,1.9
25.11.1931,2
26.11.1931,1.9
27.11.1931,1.9
28.11.1931,2.2
29.11.1931,1.8
30.11.1931,1.8
01.12.1931,1.7
02.12.1931,1.6
03.12.1931,1.6
04.12.1931,2.7
05.12.1931,3.8
06.12.1931,2.5
07.12.1931,2.1
08.12.1931,2
09.12.1931,2.2
10.12.1931,3.2
11.12.1931,3
12.12.1931,2.4
13.12.1931,2.4
14.12.1931,4.8
15.12.1931,4.5
16.12.1931,3.9
17.12.1931,3.4
18.12.1931,3
19.12.1931,2.9
20.12.1931,2.5
21.12.1931,2.4
22.12.1931,2.9
23.12.1931,2.5
24.12.1931,2.2
25.12.1931,2.7
26.12.1931,4.3
27.12.1931,4.5
28.12.1931,4.1
29.12.1931,4.5
30.12.1931,4.3
31.12.1931,3.8
01.01.1932,3
02.01.1932,3.2
03.01.1932,24.8
04.01.1932,106
05.01.1932,82.5
06.01.1932,42.6
07.01.1932,30.9
08.01.1932,23.3
09.01.1932,19.4
10.01.1932,14.5
11.01.1932,11.4
12.01.1932,9.4
13.01.1932,8.3
14.01.1932,8.3
15.01.1932,7.6
16.01.1932,6.8
17.01.1932,5.9
18.01.1932,5.7
19.01.1932,5.2
20.01.1932,4.3
21.01.1932,4.3
22.01.1932,3.9
23.01.1932,3.8
24.01.1932,3.4
25.01.1932,3.4
26.01.1932,3.2
27.01.1932,3
28.01.1932,2.7
29.01.1932,2.5
30.01.1932,2.5
31.01.1932,2.2
01.02.1932,2.2
02.02.1932,2.7
03.02.1932,3
04.02.1932,3.2
05.02.1932,3.6
06.02.1932,2.9
07.02.1932,2.1
08.02.1932,2.2
09.02.1932,2.1
10.02.1932,1.8
11.02.1932,1.8
12.02.1932,1.8
13.02.1932,1.7
14.02.1932,1.7
15.02.1932,1.7
16.02.1932,1.7
17.02.1932,1.7
18.02.1932,1.6
19.02.1932,1.5
20.02.1932,1.5
21.02.1932,1.3
22.02.1932,1.6
23.02.1932,2.4
24.02.1932,2.4
25.02.1932,2.2
26.02.1932,1.7
27.02.1932,1.6
28.02.1932,1.3
01.03.1932,1.4
02.03.1932,1.4
03.03.1932,1.5
04.03.1932,1.4
05.03.1932,1.4
06.03.1932,1.5
07.03.1932,1.8
08.03.1932,1.9
09.03.1932,2
10.03.1932,1.6
11.03.1932,1.4
12.03.1932,1.4
13.03.1932,1.3
14.03.1932,2
15.03.1932,5.7
16.03.1932,4.1
17.03.1932,3
18.03.1932,2.2
19.03.1932,2
20.03.1932,2
21.03.1932,2.1
22.03.1932,1.9
23.03.1932,1.8
24.03.1932,1.6
25.03.1932,1.5
26.03.1932,1.6
27.03.1932,1.4
28.03.1932,1.4
29.03.1932,1.7
30.03.1932,2
31.03.1932,2.2
01.04.1932,2.4
02.04.1932,2.5
03.04.1932,2.1
04.04.1932,2.1
05.04.1932,2.1
06.04.1932,3
07.04.1932,3.2
08.04.1932,3.6
09.04.1932,3.2
10.04.1932,2.7
11.04.1932,2.5
12.04.1932,2.5
13.04.1932,2.5
14.04.1932,2.4
15.04.1932,2.1
16.04.1932,2.2
17.04.1932,2.1
18.04.1932,2.2
19.04.1932,2.1
20.04.1932,2
21.04.1932,2
22.04.1932,1.9
23.04.1932,2
24.04.1932,2.1
25.04.1932,3
26.04.1932,2.4
27.04.1932,2
28.04.1932,2
29.04.1932,1.8
30.04.1932,1.8
01.05.1932,1.6
02.05.1932,1.6
03.05.1932,1.8
04.05.1932,1.9
05.05.1932,1.7
06.05.1932,1.7
07.05.1932,2.2
08.05.1932,2
09.05.1932,2.2
10.05.1932,2.1
11.05.1932,2
12.05.1932,1.8
13.05.1932,1.8
14.05.1932,1.7
15.05.1932,1.5
16.05.1932,1.3
17.05.1932,1.4
18.05.1932,1.2
19.05.1932,1.3
20.05.1932,1.2
21.05.1932,1
22.05.1932,1
23.05.1932,1
24.05.1932,1.1
25.05.1932,3.6
26.05.1932,2
27.05.1932,1.7
28.05.1932,1.5
29.05.1932,1.6
30.05.1932,12.6
31.05.1932,36.9
01.06.1932,37.1
02.06.1932,19.9
03.06.1932,15
04.06.1932,13.1
05.06.1932,12.9
06.06.1932,23.8
07.06.1932,26.3
08.06.1932,17.4
09.06.1932,13.6
10.06.1932,10.5
11.06.1932,8.3
12.06.1932,6.5
13.06.1932,5.4
14.06.1932,5
15.06.1932,4.3
16.06.1932,3.9
17.06.1932,3.4
18.06.1932,3.2
19.06.1932,2.9
20.06.1932,2.7
21.06.1932,3.4
22.06.1932,5
23.06.1932,3.4
24.06.1932,2.9
25.06.1932,2.7
26.06.1932,2.2
27.06.1932,2
28.06.1932,2
29.06.1932,1.9
30.06.1932,1.9
01.07.1932,2
02.07.1932,2.5
03.07.1932,3.4
04.07.1932,2.4
05.07.1932,2.1
06.07.1932,1.8
07.07.1932,10.4
08.07.1932,15.5
09.07.1932,6.2
10.07.1932,4.3
11.07.1932,3.8
12.07.1932,3.2
13.07.1932,2.7
14.07.1932,3
15.07.1932,6
16.07.1932,5.7
17.07.1932,4.3
18.07.1932,3.6
19.07.1932,3.2
20.07.1932,2.7
21.07.1932,2.5
22.07.1932,4.1
23.07.1932,3.9
24.07.1932,7.6
25.07.1932,7.9
26.07.1932,5.7
27.07.1932,5.4
28.07.1932,5.4
29.07.1932,5
30.07.1932,4.5
31.07.1932,4.1
01.08.1932,4.1
02.08.1932,4.3
03.08.1932,6.4
04.08.1932,9
05.08.1932,5.9
06.08.1932,5
07.08.1932,4.5
08.08.1932,5.4
09.08.1932,5
10.08.1932,4.3
11.08.1932,3.9
12.08.1932,3.8
13.08.1932,3.6
14.08.1932,3
15.08.1932,3.2
16.08.1932,2.9
17.08.1932,2.9
18.08.1932,2.7
19.08.1932,2.5
20.08.1932,2.4
21.08.1932,2.2
22.08.1932,2.9
23.08.1932,2.5
24.08.1932,2.5
25.08.1932,2.5
26.08.1932,2.4
27.08.1932,2.2
28.08.1932,2.2
29.08.1932,5.8
30.08.1932,3.2
31.08.1932,2.7
01.09.1932,2.4
02.09.1932,2.2
03.09.1932,2.2
04.09.1932,2.1
05.09.1932,1.9
06.09.1932,1.9
07.09.1932,1.9
08.09.1932,1.9
09.09.1932,1.8
10.09.1932,1.7
11.09.1932,2.1
12.09.1932,1.9
13.09.1932,1.8
14.09.1932,1.7
15.09.1932,1.8
16.09.1932,1.7
17.09.1932,1.7
18.09.1932,1.6
19.09.1932,1.8
20.09.1932,1.7
21.09.1932,3.4
22.09.1932,2.2
23.09.1932,2.1
24.09.1932,1.8
25.09.1932,1.8
26.09.1932,1.6
27.09.1932,2.1
28.09.1932,2.4
29.09.1932,2.1
30.09.1932,2
01.10.1932,1.8
02.10.1932,2
03.10.1932,1.9
04.10.1932,1.8
05.10.1932,1.7
06.10.1932,1.7
07.10.1932,1.7
08.10.1932,1.8
09.10.1932,1.7
10.10.1932,1.9
11.10.1932,1.8
12.10.1932,1.8
13.10.1932,1.7
14.10.1932,1.6
15.10.1932,1.7
16.10.1932,1.6
17.10.1932,2
18.10.1932,2.2
19.10.1932,2.4
20.10.1932,1.9
21.10.1932,2.1
22.10.1932,2
23.10.1932,1.6
24.10.1932,1.9
25.10.1932,2.9
26.10.1932,2.4
27.10.1932,2.5
28.10.1932,2.4
29.10.1932,2.5
30.10.1932,2.1
31.10.1932,2.1
01.11.1932,2.5
02.11.1932,2.9
03.11.1932,2.9
04.11.1932,2.7
05.11.1932,2.5
06.11.1932,4.1
07.11.1932,4.1
08.11.1932,4.1
09.11.1932,3.6
10.11.1932,3.2
11.11.1932,2.9
12.11.1932,2.7
13.11.1932,2.4
14.11.1932,2.7
15.11.1932,2.7
16.11.1932,2.2
17.11.1932,2.4
18.11.1932,2.4
19.11.1932,2.4
20.11.1932,2.1
21.11.1932,2.2
22.11.1932,2.2
23.11.1932,2.2
24.11.1932,3.6
25.11.1932,3.6
26.11.1932,4.1
27.11.1932,4.3
28.11.1932,3.9
29.11.1932,3.8
30.11.1932,3.6
01.12.1932,3.9
02.12.1932,3.2
03.12.1932,3
04.12.1932,2.9
05.12.1932,2.7
06.12.1932,2.9
07.12.1932,2.7
08.12.1932,2.9
09.12.1932,2.7
10.12.1932,2.4
11.12.1932,2
12.12.1932,2.2
13.12.1932,2.2
14.12.1932,2.2
15.12.1932,2.2
16.12.1932,2.1
17.12.1932,2.2
18.12.1932,2
19.12.1932,2
20.12.1932,2.1
21.12.1932,1.9
22.12.1932,2
23.12.1932,1.9
24.12.1932,1.9
25.12.1932,1.7
26.12.1932,1.9
27.12.1932,1.9
28.12.1932,1.8
29.12.1932,1.8
30.12.1932,1.7
31.12.1932,1.7
01.01.1933,1.4
02.01.1933,1.9
03.01.1933,1.6
04.01.1933,1.6
05.01.1933,1.8
06.01.1933,1.7
07.01.1933,1.6
08.01.1933,1.7
09.01.1933,2.9
10.01.1933,4.5
11.01.1933,3.2
12.01.1933,2.5
13.01.1933,2.1
14.01.1933,1.9
15.01.1933,1.6
16.01.1933,1.8
17.01.1933,1.8
18.01.1933,1.8
19.01.1933,1.6
20.01.1933,1.6
21.01.1933,1.6
22.01.1933,1.3
23.01.1933,1.2
24.01.1933,1.1
25.01.1933,1
26.01.1933,1
27.01.1933,1
28.01.1933,1
29.01.1933,1.1
30.01.1933,1.3
31.01.1933,1.5
01.02.1933,1.9
02.02.1933,2.2
03.02.1933,2.5
04.02.1933,8.5
05.02.1933,23
06.02.1933,11.4
07.02.1933,9
08.02.1933,7.6
09.02.1933,7
10.02.1933,7
11.02.1933,7.3
12.02.1933,5.7
13.02.1933,5.4
14.02.1933,5.2
15.02.1933,5
16.02.1933,4.8
17.02.1933,3.8
18.02.1933,3.9
19.02.1933,3.9
20.02.1933,3.8
21.02.1933,3.6
22.02.1933,3
23.02.1933,3.2
24.02.1933,3.2
25.02.1933,2.9
26.02.1933,2.9
27.02.1933,2.9
28.02.1933,2.7
01.03.1933,2.9
02.03.1933,2.9
03.03.1933,6.8
04.03.1933,16.9
05.03.1933,16.2
06.03.1933,27.9
07.03.1933,15.9
08.03.1933,12.6
09.03.1933,11
10.03.1933,9.4
11.03.1933,7.9
12.03.1933,7
13.03.1933,6.5
14.03.1933,5.9
15.03.1933,5.2
16.03.1933,5
17.03.1933,5
18.03.1933,4.5
19.03.1933,4.3
20.03.1933,4.1
21.03.1933,3.9
22.03.1933,3.9
23.03.1933,3.8
24.03.1933,3.4
25.03.1933,3.2
26.03.1933,2.9
27.03.1933,3
28.03.1933,2.9
29.03.1933,2.7
30.03.1933,2.7
31.03.1933,2.9
01.04.1933,2.9
02.04.1933,3.4
03.04.1933,4.1
04.04.1933,11
05.04.1933,6.8
06.04.1933,4.5
07.04.1933,4.5
08.04.1933,4.3
09.04.1933,3.8
10.04.1933,4.1
11.04.1933,5.4
12.04.1933,5.2
13.04.1933,6.8
14.04.1933,5
15.04.1933,4.1
16.04.1933,4.8
17.04.1933,5.7
18.04.1933,4.8
19.04.1933,4.3
20.04.1933,4.1
21.04.1933,4.3
22.04.1933,4.8
23.04.1933,4.1
24.04.1933,3.9
25.04.1933,3.8
26.04.1933,3.6
27.04.1933,3.4
28.04.1933,3.2
29.04.1933,3.2
30.04.1933,3
01.05.1933,3
02.05.1933,3.2
03.05.1933,2.9
04.05.1933,2.9
05.05.1933,2.5
06.05.1933,2.7
07.05.1933,2.1
08.05.1933,2.4
09.05.1933,2.4
10.05.1933,2.4
11.05.1933,2.2
12.05.1933,2.2
13.05.1933,2.2
14.05.1933,2.2
15.05.1933,3.2
16.05.1933,3
17.05.1933,2.4
18.05.1933,2.5
19.05.1933,2.4
20.05.1933,2.4
21.05.1933,2
22.05.1933,2.1
23.05.1933,1.9
24.05.1933,1.8
25.05.1933,1.7
26.05.1933,2
27.05.1933,2
28.05.1933,1.7
29.05.1933,1.8
30.05.1933,2.2
31.05.1933,2.1
01.06.1933,2.1
02.06.1933,1.9
03.06.1933,1.8
04.06.1933,1.5
05.06.1933,1.4
06.06.1933,1.4
07.06.1933,1.5
08.06.1933,1.5
09.06.1933,2.9
10.06.1933,3.2
11.06.1933,2
12.06.1933,2
13.06.1933,1.8
14.06.1933,1.8
15.06.1933,1.8
16.06.1933,1.7
17.06.1933,1.8
18.06.1933,2
19.06.1933,1.5
20.06.1933,2.2
21.06.1933,1.8
22.06.1933,3.4
23.06.1933,6.7
24.06.1933,9
25.06.1933,7.6
26.06.1933,5.2
27.06.1933,4.1
28.06.1933,3.9
29.06.1933,3.6
30.06.1933,4.1
01.07.1933,5
02.07.1933,3.8
03.07.1933,3
04.07.1933,3
05.07.1933,2.9
06.07.1933,4.6
07.07.1933,4.8
08.07.1933,3.4
09.07.1933,2.5
10.07.1933,2.7
11.07.1933,2.7
12.07.1933,2.9
13.07.1933,2.4
14.07.1933,2.4
15.07.1933,2.2
16.07.1933,2
17.07.1933,2.2
18.07.1933,2.1
19.07.1933,1.9
20.07.1933,1.8
21.07.1933,1.8
22.07.1933,6.3
23.07.1933,5.2
24.07.1933,3
25.07.1933,2.7
26.07.1933,2.2
27.07.1933,2
28.07.1933,2.1
29.07.1933,7.9
30.07.1933,5
31.07.1933,3.6
01.08.1933,2.9
02.08.1933,5.1
03.08.1933,12.2
04.08.1933,6.5
05.08.1933,5
06.08.1933,3.9
07.08.1933,3.6
08.08.1933,3.6
09.08.1933,3
10.08.1933,2.9
11.08.1933,2.9
12.08.1933,5
13.08.1933,6.8
14.08.1933,3.6
15.08.1933,3.2
16.08.1933,2.9
17.08.1933,3.9
18.08.1933,3.6
19.08.1933,3.2
20.08.1933,4.5
21.08.1933,5
22.08.1933,4.1
23.08.1933,4.5
24.08.1933,6.5
25.08.1933,5.4
26.08.1933,4.5
27.08.1933,3.8
28.08.1933,3.4
29.08.1933,3.4
30.08.1933,3.2
31.08.1933,3
01.09.1933,2.9
02.09.1933,2.9
03.09.1933,3
04.09.1933,3
05.09.1933,2.9
06.09.1933,2.5
07.09.1933,2.5
08.09.1933,2.4
09.09.1933,2.1
10.09.1933,1.9
11.09.1933,2
12.09.1933,2
13.09.1933,2.4
14.09.1933,3
15.09.1933,3.9
16.09.1933,2.5
17.09.1933,2
18.09.1933,1.9
19.09.1933,2
20.09.1933,1.9
21.09.1933,2
22.09.1933,2.4
23.09.1933,2
24.09.1933,2
25.09.1933,1.9
26.09.1933,1.9
27.09.1933,1.9
28.09.1933,1.8
29.09.1933,1.6
30.09.1933,1.7
01.10.1933,1.4
02.10.1933,1.6
03.10.1933,1.7
04.10.1933,1.5
05.10.1933,1.6
06.10.1933,1.5
07.10.1933,1.6
08.10.1933,1.2
09.10.1933,1.5
10.10.1933,1.5
11.10.1933,1.5
12.10.1933,1.6
13.10.1933,1.3
14.10.1933,1.3
15.10.1933,1.2
16.10.1933,1.3
17.10.1933,1.4
18.10.1933,1.5
19.10.1933,1.4
20.10.1933,1.4
21.10.1933,1.4
22.10.1933,1.1
23.10.1933,1.3
24.10.1933,1.3
25.10.1933,1.2
26.10.1933,1.8
27.10.1933,1.6
28.10.1933,1.5
29.10.1933,1.5
30.10.1933,2.9
31.10.1933,2
01.11.1933,2
02.11.1933,2.4
03.11.1933,2.2
04.11.1933,2.2
05.11.1933,1.9
06.11.1933,1.8
07.11.1933,2.4
08.11.1933,2.5
09.11.1933,2.2
10.11.1933,2
11.11.1933,1.9
12.11.1933,1.8
13.11.1933,1.7
14.11.1933,1.7
15.11.1933,1.7
16.11.1933,1.5
17.11.1933,1.5
18.11.1933,1.6
19.11.1933,1.4
20.11.1933,1.5
21.11.1933,1.6
22.11.1933,1.2
23.11.1933,1.7
24.11.1933,1.6
25.11.1933,1.7
26.11.1933,1.4
27.11.1933,1.6
28.11.1933,2
29.11.1933,1.5
30.11.1933,1.5
01.12.1933,1.5
02.12.1933,1.5
03.12.1933,1.4
04.12.1933,1.4
05.12.1933,1.4
06.12.1933,1.4
07.12.1933,1.4
08.12.1933,1.3
09.12.1933,1.2
10.12.1933,1.1
11.12.1933,1
12.12.1933,1
13.12.1933,0.9
14.12.1933,0.9
15.12.1933,0.9
16.12.1933,0.9
17.12.1933,0.9
18.12.1933,1
19.12.1933,1
20.12.1933,1
21.12.1933,1
22.12.1933,1.2
23.12.1933,1.9
24.12.1933,4.5
25.12.1933,2.9
26.12.1933,2
27.12.1933,1
28.12.1933,1.5
29.12.1933,1.5
30.12.1933,1.6
31.12.1933,1.5
01.01.1934,1.5
02.01.1934,1.4
03.01.1934,1.5
04.01.1934,1.5
05.01.1934,1.5
06.01.1934,2.2
07.01.1934,1.7
08.01.1934,1.7
09.01.1934,1.5
10.01.1934,1.4
11.01.1934,1.3
12.01.1934,1.2
13.01.1934,3.8
14.01.1934,4.1
15.01.1934,7.2
16.01.1934,5.9
17.01.1934,3.6
18.01.1934,8.1
19.01.1934,14
20.01.1934,7.6
21.01.1934,5.2
22.01.1934,3.9
23.01.1934,3.6
24.01.1934,3.2
25.01.1934,2.9
26.01.1934,2.7
27.01.1934,3
28.01.1934,3
29.01.1934,2.9
30.01.1934,2.5
31.01.1934,2.4
01.02.1934,2.2
02.02.1934,2.1
03.02.1934,1.9
04.02.1934,1.7
05.02.1934,2
06.02.1934,1.9
07.02.1934,2.4
08.02.1934,3.2
09.02.1934,2.2
10.02.1934,2.1
11.02.1934,2.2
12.02.1934,4.6
13.02.1934,6.5
14.02.1934,3.8
15.02.1934,3
16.02.1934,2.9
17.02.1934,3
18.02.1934,3.6
19.02.1934,4.3
20.02.1934,3.9
21.02.1934,3.6
22.02.1934,7.8
23.02.1934,15.9
24.02.1934,18.4
25.02.1934,19.4
26.02.1934,26.3
27.02.1934,24.3
28.02.1934,26.9
01.03.1934,18.8
02.03.1934,14.5
03.03.1934,13.1
04.03.1934,12.6
05.03.1934,10.1
06.03.1934,9.4
07.03.1934,10.1
08.03.1934,9.4
09.03.1934,7.6
10.03.1934,7.3
11.03.1934,7.6
12.03.1934,8.6
13.03.1934,10.1
14.03.1934,9
15.03.1934,7.9
16.03.1934,7.3
17.03.1934,6.8
18.03.1934,6.2
19.03.1934,5.7
20.03.1934,5.2
21.03.1934,5.2
22.03.1934,6.2
23.03.1934,6.2
24.03.1934,5.9
25.03.1934,5.2
26.03.1934,5
27.03.1934,5
28.03.1934,4.8
29.03.1934,4.5
30.03.1934,4.3
31.03.1934,4.3
01.04.1934,3.8
02.04.1934,3.6
03.04.1934,3.6
04.04.1934,3.4
05.04.1934,3.4
06.04.1934,3.2
07.04.1934,3.2
08.04.1934,2.7
09.04.1934,2.7
10.04.1934,12.6
11.04.1934,9
12.04.1934,5.7
13.04.1934,4.8
14.04.1934,4.3
15.04.1934,4.1
16.04.1934,4.1
17.04.1934,3.9
18.04.1934,3.8
19.04.1934,3.4
20.04.1934,3.4
21.04.1934,3.2
22.04.1934,2.9
23.04.1934,2.7
24.04.1934,2.7
25.04.1934,2.7
26.04.1934,2.5
27.04.1934,2.4
28.04.1934,2.4
29.04.1934,2.5
30.04.1934,2.4
01.05.1934,2.1
02.05.1934,3.4
03.05.1934,3.2
04.05.1934,2.4
05.05.1934,2.1
06.05.1934,1.8
07.05.1934,1.9
08.05.1934,2.4
09.05.1934,2.4
10.05.1934,1.7
11.05.1934,1.8
12.05.1934,1.8
13.05.1934,1.7
14.05.1934,1.8
15.05.1934,1.6
16.05.1934,1.6
17.05.1934,1.6
18.05.1934,1.5
19.05.1934,1.5
20.05.1934,1.4
21.05.1934,1.6
22.05.1934,1.5
23.05.1934,1.4
24.05.1934,1.4
25.05.1934,1.2
26.05.1934,1.3
27.05.1934,1.2
28.05.1934,1.2
29.05.1934,1.5
30.05.1934,1.3
31.05.1934,1.2
01.06.1934,1.2
02.06.1934,1
03.06.1934,0.9
04.06.1934,1.2
05.06.1934,1.4
06.06.1934,1.2
07.06.1934,1
08.06.1934,1.1
09.06.1934,1.1
10.06.1934,1
11.06.1934,1.2
12.06.1934,1.2
13.06.1934,1
14.06.1934,1.1
15.06.1934,1
16.06.1934,1
17.06.1934,0.9
18.06.1934,1
19.06.1934,1.1
20.06.1934,1.3
21.06.1934,1.3
22.06.1934,1
23.06.1934,1.1
24.06.1934,0.9
25.06.1934,0.9
26.06.1934,1.6
27.06.1934,5.2
28.06.1934,2.4
29.06.1934,1.7
30.06.1934,1.5
01.07.1934,1.1
02.07.1934,1.3
03.07.1934,1.3
04.07.1934,1
05.07.1934,1.1
06.07.1934,1.2
07.07.1934,1.1
08.07.1934,0.9
09.07.1934,0.9
10.07.1934,1.1
11.07.1934,1
12.07.1934,0.9
13.07.1934,1.4
14.07.1934,1.9
15.07.1934,1.1
16.07.1934,1.2
17.07.1934,1.2
18.07.1934,1
19.07.1934,1
20.07.1934,1.4
21.07.1934,2.4
22.07.1934,1.9
23.07.1934,1.7
24.07.1934,1.8
25.07.1934,1.2
26.07.1934,1.2
27.07.1934,2.2
28.07.1934,1.3
29.07.1934,1.5
30.07.1934,1.5
31.07.1934,1.5
01.08.1934,1.2
02.08.1934,1.3
03.08.1934,7.1
04.08.1934,6.8
05.08.1934,13.7
06.08.1934,4.8
07.08.1934,3.2
08.08.1934,2.5
09.08.1934,2.1
10.08.1934,2.1
11.08.1934,1.9
12.08.1934,1.5
13.08.1934,1.7
14.08.1934,1.5
15.08.1934,3.4
16.08.1934,2.2
17.08.1934,1.9
18.08.1934,1.8
19.08.1934,1.2
20.08.1934,1.5
21.08.1934,1.3
22.08.1934,1.3
23.08.1934,1.3
24.08.1934,1.9
25.08.1934,1.4
26.08.1934,1.1
27.08.1934,1.4
28.08.1934,1.2
29.08.1934,1.3
30.08.1934,4.7
31.08.1934,3.4
01.09.1934,6
02.09.1934,5.4
03.09.1934,3.4
04.09.1934,2.9
05.09.1934,2.4
06.09.1934,2.4
07.09.1934,2.2
08.09.1934,2.1
09.09.1934,1.9
10.09.1934,1.9
11.09.1934,1.8
12.09.1934,1.8
13.09.1934,1.8
14.09.1934,1.8
15.09.1934,1.7
16.09.1934,1.1
17.09.1934,1.2
18.09.1934,3.9
19.09.1934,2
20.09.1934,1.6
21.09.1934,1.5
22.09.1934,1.3
23.09.1934,1.3
24.09.1934,1.9
25.09.1934,1.7
26.09.1934,1.6
27.09.1934,1.7
28.09.1934,1.7
29.09.1934,1.4
30.09.1934,1.1
01.10.1934,2
02.10.1934,1.7
03.10.1934,1.5
04.10.1934,1.5
05.10.1934,1.6
06.10.1934,1.5
07.10.1934,1.3
08.10.1934,1.2
09.10.1934,1.3
10.10.1934,1.3
11.10.1934,1.4
12.10.1934,1.3
13.10.1934,1.6
14.10.1934,1.8
15.10.1934,6.5
16.10.1934,5.2
17.10.1934,5
18.10.1934,5.7
19.10.1934,4.5
20.10.1934,3.9
21.10.1934,3.6
22.10.1934,3
23.10.1934,3
24.10.1934,2.7
25.10.1934,2.4
26.10.1934,2.4
27.10.1934,2.2
28.10.1934,2.1
29.10.1934,2.2
30.10.1934,2.1
31.10.1934,1.8
01.11.1934,2.5
02.11.1934,2.7
03.11.1934,2.3
04.11.1934,2.1
05.11.1934,2
06.11.1934,2.1
07.11.1934,2.1
08.11.1934,6.3
09.11.1934,22.8
10.11.1934,9.8
11.11.1934,7.1
12.11.1934,7.4
13.11.1934,7.1
14.11.1934,6.2
15.11.1934,5.9
16.11.1934,5.2
17.11.1934,14.8
18.11.1934,23.8
19.11.1934,14
20.11.1934,11.4
21.11.1934,9.4
22.11.1934,8.3
23.11.1934,7.7
24.11.1934,7.4
25.11.1934,6.5
26.11.1934,5.9
27.11.1934,6.2
28.11.1934,5.6
29.11.1934,5.2
30.11.1934,4.7
01.12.1934,4.5
02.12.1934,4.1
03.12.1934,5.6
04.12.1934,5.2
05.12.1934,4.9
06.12.1934,7.1
07.12.1934,5.9
08.12.1934,4.9
09.12.1934,4.5
10.12.1934,4.5
11.12.1934,4.3
12.12.1934,4.1
13.12.1934,4.1
14.12.1934,3.9
15.12.1934,3.9
16.12.1934,3.7
17.12.1934,3.7
18.12.1934,3.7
19.12.1934,3.7
20.12.1934,3.4
21.12.1934,3.2
22.12.1934,3.2
23.12.1934,2.7
24.12.1934,2.4
25.12.1934,2.7
26.12.1934,2.5
27.12.1934,2.7
28.12.1934,3
29.12.1934,2.7
30.12.1934,2.8
31.12.1934,2.4
01.01.1935,3.7
02.01.1935,4.3
03.01.1935,4.9
04.01.1935,5.9
05.01.1935,10.2
06.01.1935,7.7
07.01.1935,5.9
08.01.1935,5.2
09.01.1935,4.7
10.01.1935,4.1
11.01.1935,3.9
12.01.1935,4.1
13.01.1935,3.7
14.01.1935,3.7
15.01.1935,3.7
16.01.1935,3.5
17.01.1935,4.3
18.01.1935,4.1
19.01.1935,3.5
20.01.1935,3
21.01.1935,3
22.01.1935,3
23.01.1935,4.7
24.01.1935,5.4
25.01.1935,5.2
26.01.1935,6.5
27.01.1935,5.2
28.01.1935,4.7
29.01.1935,4.5
30.01.1935,4.3
31.01.1935,4.1
01.02.1935,4.3
02.02.1935,15.6
03.02.1935,17.8
04.02.1935,11
05.02.1935,8.6
06.02.1935,8
07.02.1935,6.8
08.02.1935,5.6
09.02.1935,4.5
10.02.1935,4.3
11.02.1935,4.1
12.02.1935,4.7
13.02.1935,5.2
14.02.1935,17.8
15.02.1935,23.8
16.02.1935,46.9
17.02.1935,60.5
18.02.1935,38.6
19.02.1935,29.1
20.02.1935,23.3
21.02.1935,20.3
22.02.1935,18.8
23.02.1935,16.9
24.02.1935,14.9
25.02.1935,13
26.02.1935,11.4
27.02.1935,9.8
28.02.1935,8.3
01.03.1935,8
02.03.1935,7.4
03.03.1935,6.8
04.03.1935,5.9
05.03.1935,5.2
06.03.1935,4.7
07.03.1935,4.5
08.03.1935,4.3
09.03.1935,4.1
10.03.1935,3.7
11.03.1935,4.1
12.03.1935,4.5
13.03.1935,4.5
14.03.1935,5.2
15.03.1935,5.2
16.03.1935,4.9
17.03.1935,4.5
18.03.1935,4.5
19.03.1935,4.3
20.03.1935,4.3
21.03.1935,4.1
22.03.1935,3.9
23.03.1935,3.9
24.03.1935,4.3
25.03.1935,6.2
26.03.1935,4.7
27.03.1935,4.3
28.03.1935,4.3
29.03.1935,5.9
30.03.1935,5.9
31.03.1935,5.2
01.04.1935,7.4
02.04.1935,10.2
03.04.1935,9
04.04.1935,8.6
05.04.1935,8
06.04.1935,7.7
07.04.1935,8.3
08.04.1935,9.4
09.04.1935,9
10.04.1935,13.5
11.04.1935,9.4
12.04.1935,8.3
13.04.1935,10.2
14.04.1935,8.3
15.04.1935,7.7
16.04.1935,6.8
17.04.1935,7.4
18.04.1935,9.8
19.04.1935,9.4
20.04.1935,7.4
21.04.1935,6.5
22.04.1935,6.5
23.04.1935,6.8
24.04.1935,11.4
25.04.1935,17.3
26.04.1935,13.5
27.04.1935,12.2
28.04.1935,14.5
29.04.1935,12.2
30.04.1935,11.8
01.05.1935,13.5
02.05.1935,11.4
03.05.1935,9.8
04.05.1935,9
05.05.1935,8
06.05.1935,7.1
07.05.1935,6.5
08.05.1935,5.9
09.05.1935,5.4
10.05.1935,5.2
11.05.1935,4.7
12.05.1935,4.1
13.05.1935,4.1
14.05.1935,3.9
15.05.1935,3.9
16.05.1935,8.3
17.05.1935,5.2
18.05.1935,4.9
19.05.1935,4.1
20.05.1935,3.7
21.05.1935,3.5
22.05.1935,3.4
23.05.1935,3.7
24.05.1935,13.9
25.05.1935,7.7
26.05.1935,5.4
27.05.1935,4.7
28.05.1935,3.9
29.05.1935,3.5
30.05.1935,3.7
31.05.1935,3.4
01.06.1935,3.2
02.06.1935,2.7
03.06.1935,2.8
04.06.1935,3.2
05.06.1935,2.8
06.06.1935,3
07.06.1935,2.7
08.06.1935,2.4
09.06.1935,2.1
10.06.1935,3.4
11.06.1935,2.3
12.06.1935,2.5
13.06.1935,2.4
14.06.1935,2.1
15.06.1935,2.4
16.06.1935,4.3
17.06.1935,2.7
18.06.1935,2
19.06.1935,2.8
20.06.1935,2.4
21.06.1935,2.3
22.06.1935,2.1
23.06.1935,1.6
24.06.1935,4.3
25.06.1935,3.2
26.06.1935,2.5
27.06.1935,2.3
28.06.1935,10.4
29.06.1935,4.3
30.06.1935,2.3
01.07.1935,2.4
02.07.1935,2.1
03.07.1935,2.3
04.07.1935,2
05.07.1935,2
06.07.1935,3.7
07.07.1935,2.7
08.07.1935,2.3
09.07.1935,2
10.07.1935,2
11.07.1935,1.9
12.07.1935,1.8
13.07.1935,1.7
14.07.1935,1
15.07.1935,1.6
16.07.1935,1.5
17.07.1935,2.3
18.07.1935,1.7
19.07.1935,1.5
20.07.1935,1.5
21.07.1935,1.6
22.07.1935,2
23.07.1935,1.8
24.07.1935,1.7
25.07.1935,1.6
26.07.1935,1.5
27.07.1935,1.5
28.07.1935,1
29.07.1935,1.4
30.07.1935,1.3
31.07.1935,1.4
01.08.1935,1.2
02.08.1935,1.3
03.08.1935,1.2
04.08.1935,0.8
05.08.1935,1.4
06.08.1935,1.2
07.08.1935,1.3
08.08.1935,1.1
09.08.1935,1.3
10.08.1935,1.3
11.08.1935,1
12.08.1935,1.4
13.08.1935,1.3
14.08.1935,9.1
15.08.1935,4.7
16.08.1935,2.5
17.08.1935,2.3
18.08.1935,2.3
19.08.1935,2
20.08.1935,1.9
21.08.1935,1.8
22.08.1935,1.7
23.08.1935,1.7
24.08.1935,1.6
25.08.1935,1
26.08.1935,1.4
27.08.1935,1.5
28.08.1935,1.3
29.08.1935,2.7
30.08.1935,1.7
31.08.1935,1.6
01.09.1935,1.2
02.09.1935,1.4
03.09.1935,1.8
04.09.1935,3.2
05.09.1935,1.9
06.09.1935,2.8
07.09.1935,2.4
08.09.1935,1.7
09.09.1935,1.9
10.09.1935,2.1
11.09.1935,1.9
12.09.1935,1.8
13.09.1935,1.7
14.09.1935,1.7
15.09.1935,1.2
16.09.1935,1.6
17.09.1935,1.5
18.09.1935,1.4
19.09.1935,1.4
20.09.1935,1.4
21.09.1935,1.3
22.09.1935,1.1
23.09.1935,1.3
24.09.1935,1.2
25.09.1935,1.3
26.09.1935,1.6
27.09.1935,1.2
28.09.1935,1.2
29.09.1935,0.9
30.09.1935,1.1
01.10.1935,1.3
02.10.1935,1.4
03.10.1935,1.4
04.10.1935,1.2
05.10.1935,1.3
06.10.1935,1.3
07.10.1935,2.7
08.10.1935,1.8
09.10.1935,1.7
10.10.1935,1.4
11.10.1935,1.5
12.10.1935,1.5
13.10.1935,0.9
14.10.1935,1.1
15.10.1935,1.5
16.10.1935,1.2
17.10.1935,1.3
18.10.1935,1.5
19.10.1935,1.3
20.10.1935,1.2
21.10.1935,1.5
22.10.1935,1.4
23.10.1935,1.3
24.10.1935,2
25.10.1935,3.2
26.10.1935,2.8
27.10.1935,6.8
28.10.1935,31.5
29.10.1935,16.9
30.10.1935,11.8
31.10.1935,8
01.11.1935,6.5
02.11.1935,5.6
03.11.1935,4.7
04.11.1935,4.3
05.11.1935,4.1
06.11.1935,3.9
07.11.1935,3.5
08.11.1935,3.4
09.11.1935,3.2
10.11.1935,2.8
11.11.1935,3
12.11.1935,3
13.11.1935,2.8
14.11.1935,2.7
15.11.1935,2.7
16.11.1935,2.5
17.11.1935,2.3
18.11.1935,3
19.11.1935,3
20.11.1935,2.5
21.11.1935,2.7
22.11.1935,2.3
23.11.1935,2.4
24.11.1935,2.3
25.11.1935,2.3
26.11.1935,2.4
27.11.1935,2.3
28.11.1935,2.3
29.11.1935,3
30.11.1935,2.5
01.12.1935,2.3
02.12.1935,3.4
03.12.1935,2.8
04.12.1935,2.5
05.12.1935,2.4
06.12.1935,2.3
07.12.1935,2.3
08.12.1935,2.1
09.12.1935,2
10.12.1935,2.3
11.12.1935,2.1
12.12.1935,2
13.12.1935,1.9
14.12.1935,1.8
15.12.1935,1.6
16.12.1935,1.9
17.12.1935,1.9
18.12.1935,1.9
19.12.1935,1.9
20.12.1935,1.9
21.12.1935,1.8
22.12.1935,1.7
23.12.1935,1.8
24.12.1935,1.6
25.12.1935,1.7
26.12.1935,2
27.12.1935,2.3
28.12.1935,2.5
29.12.1935,2.5
30.12.1935,2.8
31.12.1935,2.7
01.01.1936,2.3
02.01.1936,2.5
03.01.1936,2.7
04.01.1936,7.7
05.01.1936,5.6
06.01.1936,4.3
07.01.1936,3.9
08.01.1936,3.9
09.01.1936,3.9
10.01.1936,5.9
11.01.1936,9
12.01.1936,5.6
13.01.1936,4.7
14.01.1936,4.3
15.01.1936,4.1
16.01.1936,3.7
17.01.1936,3.7
18.01.1936,3.5
19.01.1936,3.2
20.01.1936,3.4
21.01.1936,3.5
22.01.1936,3.2
23.01.1936,3.4
24.01.1936,2.8
25.01.1936,3.2
26.01.1936,2.8
27.01.1936,3
28.01.1936,3.7
29.01.1936,3.5
30.01.1936,3.2
31.01.1936,3.5
01.02.1936,14.2
02.02.1936,11
03.02.1936,7.4
04.02.1936,6.2
05.02.1936,5.6
06.02.1936,5.4
07.02.1936,4.9
08.02.1936,4.7
09.02.1936,4.3
10.02.1936,4.3
11.02.1936,3.7
12.02.1936,3.7
13.02.1936,3.9
14.02.1936,3.7
15.02.1936,3.5
16.02.1936,4.1
17.02.1936,5.6
18.02.1936,6.2
19.02.1936,6.2
20.02.1936,8
21.02.1936,8
22.02.1936,6.5
23.02.1936,6.2
24.02.1936,9.4
25.02.1936,13
26.02.1936,9.4
27.02.1936,9
28.02.1936,11
01.03.1936,9.4
02.03.1936,9
03.03.1936,8.6
04.03.1936,7.7
05.03.1936,7.4
06.03.1936,7.4
07.03.1936,8
08.03.1936,7.7
09.03.1936,7.4
10.03.1936,7.4
11.03.1936,6.8
12.03.1936,7.4
13.03.1936,6.2
14.03.1936,5.6
15.03.1936,5.4
16.03.1936,5.6
17.03.1936,5.6
18.03.1936,5.2
19.03.1936,4.9
20.03.1936,4.7
21.03.1936,4.7
22.03.1936,4.1
23.03.1936,4.1
24.03.1936,3.9
25.03.1936,6.8
26.03.1936,5.2
27.03.1936,4.5
28.03.1936,4.3
29.03.1936,3.9
30.03.1936,4.1
31.03.1936,4.9
01.04.1936,4.3
02.04.1936,4.5
03.04.1936,5.2
04.04.1936,5.2
05.04.1936,4.3
06.04.1936,4.1
07.04.1936,3.9
08.04.1936,3.7
09.04.1936,3.7
10.04.1936,3.4
11.04.1936,3.5
12.04.1936,3.7
13.04.1936,3.7
14.04.1936,3.4
15.04.1936,3.5
16.04.1936,4.3
17.04.1936,3.7
18.04.1936,3.9
19.04.1936,5.4
20.04.1936,4.9
21.04.1936,4.3
22.04.1936,4.1
23.04.1936,5.4
24.04.1936,5.9
25.04.1936,8.6
26.04.1936,10.2
27.04.1936,9
28.04.1936,7.7
29.04.1936,6.8
30.04.1936,6.8
01.05.1936,9
02.05.1936,10.2
03.05.1936,12.6
04.05.1936,9.4
05.05.1936,8.3
06.05.1936,7.4
07.05.1936,6.8
08.05.1936,6.5
09.05.1936,5.9
10.05.1936,6.5
11.05.1936,15.9
12.05.1936,15.9
13.05.1936,15.9
14.05.1936,15.4
15.05.1936,11
16.05.1936,10.2
17.05.1936,8.6
18.05.1936,8
19.05.1936,7.7
20.05.1936,6.8
21.05.1936,6.5
22.05.1936,6.5
23.05.1936,9
24.05.1936,8.6
25.05.1936,6.8
26.05.1936,5.9
27.05.1936,5.2
28.05.1936,4.7
29.05.1936,4.5
30.05.1936,4.5
31.05.1936,4.1
01.06.1936,4.1
02.06.1936,4.5
03.06.1936,3.7
04.06.1936,3.5
05.06.1936,3.7
06.06.1936,4.5
07.06.1936,7.7
08.06.1936,5.2
09.06.1936,4.3
10.06.1936,4.1
11.06.1936,4.3
12.06.1936,4.3
13.06.1936,4.1
14.06.1936,3.4
15.06.1936,3
16.06.1936,3.2
17.06.1936,3
18.06.1936,2.8
19.06.1936,2.7
20.06.1936,2.7
21.06.1936,2.1
22.06.1936,2.3
23.06.1936,2.7
24.06.1936,3
25.06.1936,2.5
26.06.1936,2.7
27.06.1936,2.7
28.06.1936,2.1
29.06.1936,2.4
30.06.1936,2.3
01.07.1936,6.4
02.07.1936,4.5
03.07.1936,6.5
04.07.1936,4.5
05.07.1936,3.2
06.07.1936,3
07.07.1936,3.2
08.07.1936,5.4
09.07.1936,3.7
10.07.1936,3.5
11.07.1936,3
12.07.1936,2.7
13.07.1936,2.5
14.07.1936,2.7
15.07.1936,2.7
16.07.1936,3.4
17.07.1936,3
18.07.1936,2.7
19.07.1936,2.4
20.07.1936,2.5
21.07.1936,2.5
22.07.1936,2.3
23.07.1936,2.4
24.07.1936,2.3
25.07.1936,2.8
26.07.1936,2.8
27.07.1936,2.8
28.07.1936,3.4
29.07.1936,3.7
30.07.1936,3.2
31.07.1936,3
01.08.1936,2.8
02.08.1936,2.3
03.08.1936,2.7
04.08.1936,3.2
05.08.1936,3
06.08.1936,2.5
07.08.1936,2.5
08.08.1936,2.4
09.08.1936,2.5
10.08.1936,2.8
11.08.1936,2.5
12.08.1936,2.4
13.08.1936,3
14.08.1936,3
15.08.1936,2.7
16.08.1936,2.3
17.08.1936,2.4
18.08.1936,2.1
19.08.1936,2.4
20.08.1936,3.4
21.08.1936,3.4
22.08.1936,3.9
23.08.1936,3.9
24.08.1936,3.2
25.08.1936,2.8
26.08.1936,2.8
27.08.1936,2.7
28.08.1936,2.7
29.08.1936,2.7
30.08.1936,2.3
31.08.1936,2.7
01.09.1936,2.7
02.09.1936,2.3
03.09.1936,2.4
04.09.1936,2.4
05.09.1936,2.4
06.09.1936,2.1
07.09.1936,2.4
08.09.1936,2.4
09.09.1936,4.7
10.09.1936,4.7
11.09.1936,3.2
12.09.1936,2.7
13.09.1936,2.1
14.09.1936,2.3
15.09.1936,2.1
16.09.1936,2
17.09.1936,2.1
18.09.1936,1.9
19.09.1936,1.9
20.09.1936,1.8
21.09.1936,2
22.09.1936,2.1
23.09.1936,1.9
24.09.1936,1.9
25.09.1936,1.9
26.09.1936,2
27.09.1936,1.9
28.09.1936,2.3
29.09.1936,2.1
30.09.1936,2.3
01.10.1936,2.4
02.10.1936,2.4
03.10.1936,2.4
04.10.1936,2.1
05.10.1936,3
06.10.1936,2.7
07.10.1936,2.4
08.10.1936,2.3
09.10.1936,2.3
10.10.1936,2
11.10.1936,1.7
12.10.1936,2.1
13.10.1936,1.9
14.10.1936,2.1
15.10.1936,2
16.10.1936,1.8
17.10.1936,1.8
18.10.1936,1.7
19.10.1936,1.9
20.10.1936,2.7
21.10.1936,5.9
22.10.1936,14
23.10.1936,10.2
24.10.1936,7.4
25.10.1936,5.2
26.10.1936,4.9
27.10.1936,4.7
28.10.1936,4.9
29.10.1936,5.6
30.10.1936,5.2
31.10.1936,4.5
01.11.1936,3.7
02.11.1936,8
03.11.1936,8.3
04.11.1936,5.9
05.11.1936,5.2
06.11.1936,4.9
07.11.1936,4.7
08.11.1936,4.1
09.11.1936,4.1
10.11.1936,4.1
11.11.1936,3.7
12.11.1936,3.7
13.11.1936,3.7
14.11.1936,3.4
15.11.1936,3
16.11.1936,3
17.11.1936,3.2
18.11.1936,5.2
19.11.1936,4.5
20.11.1936,4.5
21.11.1936,4.1
22.11.1936,3
23.11.1936,3.2
24.11.1936,3
25.11.1936,3
26.11.1936,3
27.11.1936,2.7
28.11.1936,2.7
29.11.1936,2.4
30.11.1936,3
01.12.1936,4.3
02.12.1936,3.9
03.12.1936,4.1
04.12.1936,4.1
05.12.1936,5.9
06.12.1936,4.5
07.12.1936,4.1
08.12.1936,3.9
09.12.1936,3.5
10.12.1936,3.5
11.12.1936,3.5
12.12.1936,3.7
13.12.1936,3.2
14.12.1936,3.2
15.12.1936,3.2
16.12.1936,3.4
17.12.1936,3.4
18.12.1936,5.2
19.12.1936,7.4
20.12.1936,9
21.12.1936,6.8
22.12.1936,5.9
23.12.1936,5.9
24.12.1936,5.2
25.12.1936,6.5
26.12.1936,7.4
27.12.1936,5.4
28.12.1936,4.7
29.12.1936,4.3
30.12.1936,4.3
31.12.1936,4.3
01.01.1937,3.9
02.01.1937,3.9
03.01.1937,4.3
04.01.1937,4.9
05.01.1937,5.2
06.01.1937,4.9
07.01.1937,13.1
08.01.1937,13.5
09.01.1937,9.8
10.01.1937,7.7
11.01.1937,6.2
12.01.1937,6.2
13.01.1937,5.4
14.01.1937,4.9
15.01.1937,4.9
16.01.1937,4.5
17.01.1937,4.1
18.01.1937,3.7
19.01.1937,3.4
20.01.1937,3.5
21.01.1937,3.4
22.01.1937,3.4
23.01.1937,3.4
24.01.1937,3.2
25.01.1937,2.7
26.01.1937,2.7
27.01.1937,2.7
28.01.1937,2.7
29.01.1937,2.7
30.01.1937,2.5
31.01.1937,2.3
01.02.1937,2.4
02.02.1937,2.4
03.02.1937,2.8
04.02.1937,3.9
05.02.1937,4.5
06.02.1937,7.4
07.02.1937,5.6
08.02.1937,4.1
09.02.1937,6.2
10.02.1937,6.8
11.02.1937,5.2
12.02.1937,4.5
13.02.1937,4.3
14.02.1937,3.9
15.02.1937,4.1
16.02.1937,8.6
17.02.1937,10.6
18.02.1937,7.7
19.02.1937,7.4
20.02.1937,19.8
21.02.1937,13
22.02.1937,13
23.02.1937,18.8
24.02.1937,13.5
25.02.1937,11
26.02.1937,11
27.02.1937,28.2
28.02.1937,23.8
01.03.1937,22.8
02.03.1937,18.3
03.03.1937,15.9
04.03.1937,13.5
05.03.1937,13.5
06.03.1937,14.9
07.03.1937,13.5
08.03.1937,14.9
09.03.1937,14.5
10.03.1937,14.5
11.03.1937,13
12.03.1937,11.8
13.03.1937,11
14.03.1937,9.8
15.03.1937,9
16.03.1937,8.6
17.03.1937,7.7
18.03.1937,7.4
19.03.1937,6.8
20.03.1937,14
21.03.1937,22.8
22.03.1937,14
23.03.1937,19.3
24.03.1937,19.3
25.03.1937,14.9
26.03.1937,13
27.03.1937,11.8
28.03.1937,10.6
29.03.1937,9.4
30.03.1937,8
31.03.1937,7.4
01.04.1937,8.6
02.04.1937,7.4
03.04.1937,6.8
04.04.1937,5.9
05.04.1937,5.2
06.04.1937,4.9
07.04.1937,4.7
08.04.1937,4.9
09.04.1937,4.9
10.04.1937,4.5
11.04.1937,4.3
12.04.1937,4.3
13.04.1937,3.9
14.04.1937,3.9
15.04.1937,4.1
16.04.1937,4.9
17.04.1937,4.7
18.04.1937,4.1
19.04.1937,4.3
20.04.1937,4.3
21.04.1937,4.3
22.04.1937,3.9
23.04.1937,5.4
24.04.1937,9.4
25.04.1937,20.3
26.04.1937,14.9
27.04.1937,11.4
28.04.1937,9.8
29.04.1937,8.3
30.04.1937,7.7
01.05.1937,6.5
02.05.1937,6.2
03.05.1937,5.6
04.05.1937,5.4
05.05.1937,9.2
06.05.1937,8
07.05.1937,5.2
08.05.1937,5.2
09.05.1937,4.7
10.05.1937,4.7
11.05.1937,4.9
12.05.1937,8
13.05.1937,11.4
14.05.1937,14.5
15.05.1937,8.6
16.05.1937,7.1
17.05.1937,7.4
18.05.1937,6.8
19.05.1937,6.5
20.05.1937,5.4
21.05.1937,4.9
22.05.1937,4.7
23.05.1937,4.1
24.05.1937,4.1
25.05.1937,4.1
26.05.1937,4.3
27.05.1937,4.3
28.05.1937,3.7
29.05.1937,3.5
30.05.1937,2.8
31.05.1937,3.2
01.06.1937,4.1
02.06.1937,3.4
03.06.1937,3.2
04.06.1937,2.7
05.06.1937,2.7
06.06.1937,2.1
07.06.1937,2.4
08.06.1937,3
09.06.1937,3
10.06.1937,2.5
11.06.1937,2.5
12.06.1937,3.7
13.06.1937,2.8
14.06.1937,2.7
15.06.1937,2.7
16.06.1937,5.9
17.06.1937,3.7
18.06.1937,3.2
19.06.1937,2.8
20.06.1937,3.5
21.06.1937,3.4
22.06.1937,3
23.06.1937,2.5
24.06.1937,2.4
25.06.1937,3.2
26.06.1937,2.8
27.06.1937,2.3
28.06.1937,2.4
29.06.1937,2.7
30.06.1937,5.6
01.07.1937,4.3
02.07.1937,3.4
03.07.1937,3
04.07.1937,2.5
05.07.1937,2.4
06.07.1937,2.3
07.07.1937,2.8
08.07.1937,3
09.07.1937,2.7
10.07.1937,2.8
11.07.1937,5.5
12.07.1937,60.7
13.07.1937,32.6
14.07.1937,19.8
15.07.1937,14.5
16.07.1937,11.4
17.07.1937,9.4
18.07.1937,7.4
19.07.1937,6.5
20.07.1937,5.6
21.07.1937,5.1
22.07.1937,4.6
23.07.1937,4.3
24.07.1937,5.6
25.07.1937,4.9
26.07.1937,3.8
27.07.1937,3.8
28.07.1937,3.6
29.07.1937,3.8
30.07.1937,2.9
31.07.1937,2.7
01.08.1937,2.3
02.08.1937,3.1
03.08.1937,4.3
04.08.1937,4.9
05.08.1937,3.3
06.08.1937,2.7
07.08.1937,2.5
08.08.1937,2
09.08.1937,2.2
10.08.1937,2.3
11.08.1937,2
12.08.1937,2.5
13.08.1937,3.6
14.08.1937,3.1
15.08.1937,2.2
16.08.1937,2.3
17.08.1937,2
18.08.1937,2.3
19.08.1937,2
20.08.1937,2.2
21.08.1937,3.8
22.08.1937,2.5
23.08.1937,2.9
24.08.1937,2.7
25.08.1937,2.9
26.08.1937,4.1
27.08.1937,3.8
28.08.1937,3.6
29.08.1937,2.5
30.08.1937,2.5
31.08.1937,2.3
01.09.1937,2.2
02.09.1937,2
03.09.1937,2
04.09.1937,1.9
05.09.1937,1.6
06.09.1937,1.9
07.09.1937,1.9
08.09.1937,1.9
09.09.1937,1.9
10.09.1937,2
11.09.1937,2.7
12.09.1937,4.3
13.09.1937,3.3
14.09.1937,2.7
15.09.1937,2.5
16.09.1937,2.5
17.09.1937,2.2
18.09.1937,2.9
19.09.1937,2
20.09.1937,2.3
21.09.1937,1.9
22.09.1937,1.9
23.09.1937,1.7
24.09.1937,2.5
25.09.1937,2.2
26.09.1937,1.7
27.09.1937,1.9
28.09.1937,1.7
29.09.1937,2.5
30.09.1937,2.2
01.10.1937,1.9
02.10.1937,1.9
03.10.1937,1.4
04.10.1937,2.3
05.10.1937,3.8
06.10.1937,2.3
07.10.1937,2.2
08.10.1937,2.3
09.10.1937,2.2
10.10.1937,2.7
11.10.1937,3.8
12.10.1937,3.3
13.10.1937,2.5
14.10.1937,2.5
15.10.1937,5.1
16.10.1937,5.6
17.10.1937,4.1
18.10.1937,3.6
19.10.1937,3.6
20.10.1937,3.3
21.10.1937,3.1
22.10.1937,3.1
23.10.1937,2.9
24.10.1937,3.6
25.10.1937,4.1
26.10.1937,2.9
27.10.1937,2.7
28.10.1937,2.7
29.10.1937,2.5
30.10.1937,2.5
31.10.1937,2
01.11.1937,2
02.11.1937,2.18
03.11.1937,1.88
04.11.1937,1.88
05.11.1937,1.77
06.11.1937,1.77
07.11.1937,1.77
08.11.1937,1.77
09.11.1937,1.88
10.11.1937,3.13
11.11.1937,2.54
12.11.1937,2
13.11.1937,2.18
14.11.1937,2.18
15.11.1937,2.18
16.11.1937,3.36
17.11.1937,3.13
18.11.1937,2.36
19.11.1937,2.36
20.11.1937,3.13
21.11.1937,3.13
22.11.1937,2.72
23.11.1937,2.54
24.11.1937,2.54
25.11.1937,2.72
26.11.1937,2.9
27.11.1937,3.36
28.11.1937,3.6
29.11.1937,3.13
30.11.1937,3.13
01.12.1937,3.36
02.12.1937,3.83
03.12.1937,3.83
04.12.1937,8.3
05.12.1937,8.68
06.12.1937,6.8
07.12.1937,6.24
08.12.1937,5.68
09.12.1937,5.68
10.12.1937,5.4
11.12.1937,4.86
12.12.1937,4.33
13.12.1937,4.06
14.12.1937,3.83
15.12.1937,3.6
16.12.1937,3.6
17.12.1937,3.36
18.12.1937,3.13
19.12.1937,2.9
20.12.1937,2.54
21.12.1937,2.72
22.12.1937,2.36
23.12.1937,2.36
24.12.1937,3.83
25.12.1937,5.4
26.12.1937,10.6
27.12.1937,6.52
28.12.1937,5.13
29.12.1937,4.6
30.12.1937,3.83
31.12.1937,3.83
01.01.1938,3.36
02.01.1938,3.36
03.01.1938,3.13
04.01.1938,3.13
05.01.1938,2.9
06.01.1938,2.72
07.01.1938,2.72
08.01.1938,3.36
09.01.1938,2.9
10.01.1938,2.9
11.01.1938,3.13
12.01.1938,5.27
13.01.1938,30.8
14.01.1938,66.2
15.01.1938,36.9
16.01.1938,26.9
17.01.1938,26.3
18.01.1938,26.9
19.01.1938,21.3
20.01.1938,28.5
21.01.1938,24.3
22.01.1938,21.8
23.01.1938,18.3
24.01.1938,19.8
25.01.1938,17.8
26.01.1938,15.4
27.01.1938,14
28.01.1938,12.6
29.01.1938,14
30.01.1938,11.8
31.01.1938,9.82
01.02.1938,9.06
02.02.1938,8.3
03.02.1938,7.4
04.02.1938,7.4
05.02.1938,7.1
06.02.1938,6.24
07.02.1938,5.96
08.02.1938,5.4
09.02.1938,4.96
10.02.1938,6.8
11.02.1938,8.68
12.02.1938,6.8
13.02.1938,6.24
14.02.1938,5.96
15.02.1938,5.18
16.02.1938,5.18
17.02.1938,5.18
18.02.1938,5.18
19.02.1938,4.96
20.02.1938,4.3
21.02.1938,4.52
22.02.1938,4.52
23.02.1938,4.52
24.02.1938,4.11
25.02.1938,4.11
26.02.1938,4.11
27.02.1938,4.11
28.02.1938,6.52
01.03.1938,19.3
02.03.1938,12.6
03.03.1938,14
04.03.1938,14
05.03.1938,11.4
06.03.1938,9.82
07.03.1938,11
08.03.1938,9.82
09.03.1938,9.06
10.03.1938,8
11.03.1938,7.7
12.03.1938,7.1
13.03.1938,6.24
14.03.1938,6.24
15.03.1938,5.68
16.03.1938,5.4
17.03.1938,4.96
18.03.1938,4.74
19.03.1938,4.74
20.03.1938,4.3
21.03.1938,4.11
22.03.1938,3.92
23.03.1938,3.92
24.03.1938,3.92
25.03.1938,3.73
26.03.1938,4.3
27.03.1938,4.11
28.03.1938,4.74
29.03.1938,4.96
30.03.1938,7.7
31.03.1938,13.5
01.04.1938,7.7
02.04.1938,6.24
03.04.1938,5.96
04.04.1938,6.8
05.04.1938,6.8
06.04.1938,5.96
07.04.1938,6.24
08.04.1938,7.1
09.04.1938,7.4
10.04.1938,7.1
11.04.1938,7.4
12.04.1938,7.1
13.04.1938,6.8
14.04.1938,6.8
15.04.1938,6.24
16.04.1938,6.24
17.04.1938,6.52
18.04.1938,6.24
19.04.1938,5.96
20.04.1938,5.4
21.04.1938,5.4
22.04.1938,5.4
23.04.1938,5.68
24.04.1938,5.18
25.04.1938,5.4
26.04.1938,5.68
27.04.1938,5.4
28.04.1938,4.96
29.04.1938,4.74
30.04.1938,4.74
01.05.1938,6.24
02.05.1938,5.68
03.05.1938,7.4
04.05.1938,6.24
05.05.1938,5.18
06.05.1938,4.96
07.05.1938,5.18
08.05.1938,4.3
09.05.1938,4.52
10.05.1938,4.52
11.05.1938,3.92
12.05.1938,3.92
13.05.1938,3.35
14.05.1938,3.54
15.05.1938,3.03
16.05.1938,2.87
17.05.1938,3.03
18.05.1938,3.73
19.05.1938,3.35
20.05.1938,3.19
21.05.1938,6.52
22.05.1938,6.8
23.05.1938,4.96
24.05.1938,4.3
25.05.1938,4.74
26.05.1938,3.92
27.05.1938,3.54
28.05.1938,3.54
29.05.1938,23.3
30.05.1938,11.4
31.05.1938,13
01.06.1938,8.68
02.06.1938,7.1
03.06.1938,9.44
04.06.1938,8.3
05.06.1938,6.8
06.06.1938,5.68
07.06.1938,4.96
08.06.1938,4.96
09.06.1938,4.52
10.06.1938,5.96
11.06.1938,4.96
12.06.1938,4.11
13.06.1938,3.92
14.06.1938,3.73
15.06.1938,3.73
16.06.1938,4.11
17.06.1938,3.92
18.06.1938,3.92
19.06.1938,3.19
20.06.1938,3.92
21.06.1938,3.73
22.06.1938,3.19
23.06.1938,3.03
24.06.1938,2.87
25.06.1938,2.71
26.06.1938,2.42
27.06.1938,2.55
28.06.1938,2.55
29.06.1938,2.29
30.06.1938,2.16
01.07.1938,2.16
02.07.1938,4.11
03.07.1938,3.03
04.07.1938,2.71
05.07.1938,2.42
06.07.1938,2.55
07.07.1938,2.29
08.07.1938,2.29
09.07.1938,2.42
10.07.1938,1.8
11.07.1938,2.29
12.07.1938,2.16
13.07.1938,3.35
14.07.1938,2.55
15.07.1938,2.16
16.07.1938,3.35
17.07.1938,4.96
18.07.1938,2.87
19.07.1938,2.42
20.07.1938,2.71
21.07.1938,3.73
22.07.1938,4.74
23.07.1938,3.54
24.07.1938,2.72
25.07.1938,2.55
26.07.1938,2.42
27.07.1938,2.42
28.07.1938,2.42
29.07.1938,2.29
30.07.1938,2.55
31.07.1938,1.59
01.08.1938,2.29
02.08.1938,2.16
03.08.1938,1.9
04.08.1938,2.03
05.08.1938,2.42
06.08.1938,2.16
07.08.1938,3.92
08.08.1938,2.42
09.08.1938,2.16
10.08.1938,2.29
11.08.1938,2.16
12.08.1938,2.16
13.08.1938,5.68
14.08.1938,2.87
15.08.1938,2.87
16.08.1938,4.96
17.08.1938,3.92
18.08.1938,3.73
19.08.1938,2.71
20.08.1938,2.55
21.08.1938,3.92
22.08.1938,5.96
23.08.1938,3.73
24.08.1938,3.19
25.08.1938,5.18
26.08.1938,9.44
27.08.1938,9.06
28.08.1938,6.52
29.08.1938,7.7
30.08.1938,9.06
31.08.1938,4.96
01.09.1938,4.74
02.09.1938,4.3
03.09.1938,3.92
04.09.1938,4.96
05.09.1938,9.44
06.09.1938,7.4
07.09.1938,5.68
08.09.1938,7.7
09.09.1938,6.52
10.09.1938,5.4
11.09.1938,4.96
12.09.1938,4.74
13.09.1938,6.52
14.09.1938,5.96
15.09.1938,5.18
16.09.1938,4.74
17.09.1938,4.74
18.09.1938,3.92
19.09.1938,4.11
20.09.1938,3.92
21.09.1938,3.73
22.09.1938,3.54
23.09.1938,3.54
24.09.1938,3.35
25.09.1938,3.03
26.09.1938,2.87
27.09.1938,3.03
28.09.1938,3.03
29.09.1938,2.87
30.09.1938,2.87
01.10.1938,2.87
02.10.1938,3.54
03.10.1938,3.03
04.10.1938,2.87
05.10.1938,2.71
06.10.1938,2.71
07.10.1938,2.55
08.10.1938,3.19
09.10.1938,2.71
10.10.1938,2.71
11.10.1938,2.55
12.10.1938,2.55
13.10.1938,2.55
14.10.1938,2.55
15.10.1938,2.55
16.10.1938,2.29
17.10.1938,2.42
18.10.1938,2.55
19.10.1938,2.87
20.10.1938,2.87
21.10.1938,2.55
22.10.1938,2.55
23.10.1938,2.16
24.10.1938,2.29
25.10.1938,2.03
26.10.1938,2.16
27.10.1938,1.9
28.10.1938,2.16
29.10.1938,2.87
30.10.1938,4.11
31.10.1938,2.71
01.11.1938,2.16
02.11.1938,2.55
03.11.1938,2.55
04.11.1938,3.73
05.11.1938,4.52
06.11.1938,6.24
07.11.1938,5.18
08.11.1938,4.11
09.11.1938,3.73
10.11.1938,3.35
11.11.1938,3.19
12.11.1938,3.19
13.11.1938,2.87
14.11.1938,2.71
15.11.1938,2.87
16.11.1938,3.73
17.11.1938,3.54
18.11.1938,3.35
19.11.1938,3.19
20.11.1938,2.87
21.11.1938,2.71
22.11.1938,2.71
23.11.1938,2.71
24.11.1938,2.55
25.11.1938,2.42
26.11.1938,2.42
27.11.1938,2.16
28.11.1938,2.03
29.11.1938,2.29
30.11.1938,2.29
01.12.1938,2.29
02.12.1938,2.29
03.12.1938,2.29
04.12.1938,2.42
05.12.1938,2.87
06.12.1938,4.74
07.12.1938,4.3
08.12.1938,3.35
09.12.1938,2.87
10.12.1938,2.87
11.12.1938,2.71
12.12.1938,2.55
13.12.1938,2.55
14.12.1938,2.55
15.12.1938,2.55
16.12.1938,2.42
17.12.1938,2.29
18.12.1938,2.16
19.12.1938,2.42
20.12.1938,2.71
21.12.1938,3.54
22.12.1938,3.19
23.12.1938,2.55
24.12.1938,2.42
25.12.1938,2.42
26.12.1938,2.29
27.12.1938,2.16
28.12.1938,2.16
29.12.1938,2.29
30.12.1938,2.16
31.12.1938,1.9
01.01.1939,1.9
02.01.1939,3.54
03.01.1939,3.35
04.01.1939,3.03
05.01.1939,2.55
06.01.1939,2.42
07.01.1939,2.16
08.01.1939,1.8
09.01.1939,5.4
10.01.1939,10.2
11.01.1939,8.68
12.01.1939,7.1
13.01.1939,5.4
14.01.1939,4.52
15.01.1939,12.6
16.01.1939,18.3
17.01.1939,16.9
18.01.1939,16.9
19.01.1939,15.9
20.01.1939,12.2
21.01.1939,10.6
22.01.1939,8.68
23.01.1939,8.3
24.01.1939,7.4
25.01.1939,7.7
26.01.1939,7.1
27.01.1939,6.8
28.01.1939,6.8
29.01.1939,5.68
30.01.1939,5.4
31.01.1939,4.96
01.02.1939,4.74
02.02.1939,4.52
03.02.1939,4.11
04.02.1939,3.73
05.02.1939,3.73
06.02.1939,3.54
07.02.1939,3.54
08.02.1939,3.35
09.02.1939,3.35
10.02.1939,3.92
11.02.1939,7.7
12.02.1939,5.96
13.02.1939,5.96
14.02.1939,5.4
15.02.1939,4.52
16.02.1939,4.3
17.02.1939,4.52
18.02.1939,4.96
19.02.1939,4.96
20.02.1939,4.52
21.02.1939,4.52
22.02.1939,4.3
23.02.1939,4.11
24.02.1939,4.11
25.02.1939,4.11
26.02.1939,3.92
27.02.1939,4.3
28.02.1939,4.3
01.03.1939,4.11
02.03.1939,3.92
03.03.1939,3.73
04.03.1939,3.54
05.03.1939,3.19
06.03.1939,3.54
07.03.1939,4.96
08.03.1939,6.8
09.03.1939,7.7
10.03.1939,8
11.03.1939,7.7
12.03.1939,7.1
13.03.1939,6.52
14.03.1939,6.52
15.03.1939,6.24
16.03.1939,5.4
17.03.1939,6.24
18.03.1939,6.24
19.03.1939,5.68
20.03.1939,5.96
21.03.1939,6.24
22.03.1939,6.24
23.03.1939,8
24.03.1939,12.2
25.03.1939,15.4
26.03.1939,15.4
27.03.1939,15.4
28.03.1939,13
29.03.1939,15.4
30.03.1939,14.9
31.03.1939,15.9
01.04.1939,18.3
02.04.1939,17.8
03.04.1939,15.9
04.04.1939,14.5
05.04.1939,14
06.04.1939,13
07.04.1939,12.2
08.04.1939,11.4
09.04.1939,9.82
10.04.1939,8.3
11.04.1939,7.4
12.04.1939,6.8
13.04.1939,6.24
14.04.1939,5.96
15.04.1939,5.68
16.04.1939,4.96
17.04.1939,5.68
18.04.1939,6.24
19.04.1939,6.24
20.04.1939,4.74
21.04.1939,4.52
22.04.1939,4.3
23.04.1939,4.11
24.04.1939,3.92
25.04.1939,3.73
26.04.1939,3.73
27.04.1939,3.35
28.04.1939,3.92
29.04.1939,3.92
30.04.1939,3.54
01.05.1939,3.92
02.05.1939,3.54
03.05.1939,4.3
04.05.1939,4.96
05.05.1939,4.11
06.05.1939,4.11
07.05.1939,3.73
08.05.1939,3.54
09.05.1939,3.73
10.05.1939,3.54
11.05.1939,3.35
12.05.1939,3.35
13.05.1939,3.19
14.05.1939,3.03
15.05.1939,3.54
16.05.1939,3.19
17.05.1939,3.03
18.05.1939,2.87
19.05.1939,3.35
20.05.1939,3.35
21.05.1939,3.19
22.05.1939,6.8
23.05.1939,6.52
24.05.1939,4.74
25.05.1939,5.18
26.05.1939,7.1
27.05.1939,6.24
28.05.1939,8
29.05.1939,9.06
30.05.1939,7.1
31.05.1939,6.24
01.06.1939,5.96
02.06.1939,5.4
03.06.1939,5.18
04.06.1939,4.52
05.06.1939,4.52
06.06.1939,4.3
07.06.1939,4.11
08.06.1939,3.73
09.06.1939,4.3
10.06.1939,3.92
11.06.1939,3.19
12.06.1939,4.3
13.06.1939,7.4
14.06.1939,7.1
15.06.1939,5.96
16.06.1939,4.74
17.06.1939,4.74
18.06.1939,11.4
19.06.1939,24.3
20.06.1939,14
21.06.1939,11
22.06.1939,22.8
23.06.1939,16.4
24.06.1939,16.4
25.06.1939,20.8
26.06.1939,14.5
27.06.1939,12.6
28.06.1939,9.82
29.06.1939,8.3
30.06.1939,10.6
01.07.1939,20.3
02.07.1939,15.4
03.07.1939,9.82
04.07.1939,7.7
05.07.1939,7.1
06.07.1939,6.24
07.07.1939,5.96
08.07.1939,5.4
09.07.1939,9.06
10.07.1939,10.2
11.07.1939,8
12.07.1939,5.68
13.07.1939,5.4
14.07.1939,4.74
15.07.1939,9.44
16.07.1939,12.2
17.07.1939,7.7
18.07.1939,5.4
19.07.1939,4.3
20.07.1939,7.1
21.07.1939,11
22.07.1939,6.24
23.07.1939,4.74
24.07.1939,4.3
25.07.1939,6.24
26.07.1939,8
27.07.1939,51.4
28.07.1939,16.9
29.07.1939,11.8
30.07.1939,9.06
31.07.1939,7.4
01.08.1939,6.52
02.08.1939,5.96
03.08.1939,5.96
04.08.1939,6.52
05.08.1939,5.4
06.08.1939,5.68
07.08.1939,5.68
08.08.1939,4.74
09.08.1939,4.74
10.08.1939,4.52
11.08.1939,4.11
12.08.1939,11
13.08.1939,6.52
14.08.1939,5.4
15.08.1939,4.3
16.08.1939,5.96
17.08.1939,6.52
18.08.1939,5.18
19.08.1939,5.4
20.08.1939,4.3
21.08.1939,3.92
22.08.1939,3.54
23.08.1939,3.35
24.08.1939,3.54
25.08.1939,3.35
26.08.1939,3.19
27.08.1939,2.87
28.08.1939,3.03
29.08.1939,9.44
30.08.1939,4.96
31.08.1939,4.52
01.09.1939,6.24
02.09.1939,4.52
03.09.1939,3.73
04.09.1939,3.92
05.09.1939,3.73
06.09.1939,3.19
07.09.1939,3.19
08.09.1939,3.19
09.09.1939,3.03
10.09.1939,2.55
11.09.1939,2.87
12.09.1939,2.87
13.09.1939,3.03
14.09.1939,3.03
15.09.1939,3.19
16.09.1939,3.73
17.09.1939,15.9
18.09.1939,23.8
19.09.1939,15.4
20.09.1939,15.9
21.09.1939,13.5
22.09.1939,12.2
23.09.1939,11
24.09.1939,12.2
25.09.1939,12.2
26.09.1939,9.82
27.09.1939,10.6
28.09.1939,9.06
29.09.1939,8.3
30.09.1939,7.7
01.10.1939,6.52
02.10.1939,7.1
03.10.1939,6.8
04.10.1939,6.24
05.10.1939,5.4
06.10.1939,5.18
07.10.1939,4.96
08.10.1939,4.74
09.10.1939,4.52
10.10.1939,4.3
11.10.1939,4.3
12.10.1939,4.3
13.10.1939,6.24
14.10.1939,6.24
15.10.1939,4.96
16.10.1939,4.52
17.10.1939,4.11
18.10.1939,7.7
19.10.1939,8.68
20.10.1939,5.96
21.10.1939,8.3
22.10.1939,8.68
23.10.1939,7.7
24.10.1939,7.7
25.10.1939,9.82
26.10.1939,12.6
27.10.1939,11
28.10.1939,10.6
29.10.1939,9.44
30.10.1939,8.68
31.10.1939,7.7
01.11.1939,7.82
02.11.1939,7.5
03.11.1939,7.24
04.11.1939,6.98
05.11.1939,9.1
06.11.1939,8.46
07.11.1939,7.24
08.11.1939,6.72
09.11.1939,6.2
10.11.1939,6.46
11.11.1939,5.92
12.11.1939,5.36
13.11.1939,5.92
14.11.1939,5.64
15.11.1939,5.36
16.11.1939,5.36
17.11.1939,8.14
18.11.1939,9.1
19.11.1939,14.3
20.11.1939,18.3
21.11.1939,13
22.11.1939,11.5
23.11.1939,10.8
24.11.1939,9.78
25.11.1939,9.78
26.11.1939,10.8
27.11.1939,30.9
28.11.1939,24.3
29.11.1939,18.8
30.11.1939,29.7
01.12.1939,50.6
02.12.1939,34.5
03.12.1939,27.4
04.12.1939,22.3
05.12.1939,19.3
06.12.1939,17.8
07.12.1939,17.8
08.12.1939,15.6
09.12.1939,14.3
10.12.1939,13
11.12.1939,12.2
12.12.1939,11.9
13.12.1939,11.2
14.12.1939,10.8
15.12.1939,10.1
16.12.1939,9.1
17.12.1939,8.46
18.12.1939,8.46
19.12.1939,8.14
20.12.1939,7.82
21.12.1939,7.5
22.12.1939,6.46
23.12.1939,7.24
24.12.1939,6.46
25.12.1939,6.46
26.12.1939,6.2
27.12.1939,5.92
28.12.1939,5.64
29.12.1939,5.36
30.12.1939,5.08
31.12.1939,5.08
01.01.1940,4.8
02.01.1940,4.56
03.01.1940,4.32
04.01.1940,3.84
05.01.1940,4.56
06.01.1940,4.32
07.01.1940,3.4
08.01.1940,4.08
09.01.1940,3.84
10.01.1940,3.84
11.01.1940,3.84
12.01.1940,3.6
13.01.1940,3.6
14.01.1940,3.6
15.01.1940,3.4
16.01.1940,3.4
17.01.1940,3.4
18.01.1940,3.4
19.01.1940,3.2
20.01.1940,3.2
21.01.1940,3.2
22.01.1940,3.2
23.01.1940,3
24.01.1940,3
25.01.1940,2.8
26.01.1940,2.6
27.01.1940,2.46
28.01.1940,2.18
29.01.1940,2.46
30.01.1940,2.46
31.01.1940,3
01.02.1940,3
02.02.1940,3
03.02.1940,3
04.02.1940,3.84
05.02.1940,2.32
06.02.1940,2.32
07.02.1940,3.2
08.02.1940,2.8
09.02.1940,2.8
10.02.1940,2.8
11.02.1940,2.8
12.02.1940,2.8
13.02.1940,2.8
14.02.1940,2.8
15.02.1940,2.8
16.02.1940,2.8
17.02.1940,2.8
18.02.1940,2.8
19.02.1940,2.8
20.02.1940,2.8
21.02.1940,3
22.02.1940,3
23.02.1940,3.6
24.02.1940,8.14
25.02.1940,9.78
26.02.1940,11.5
27.02.1940,13.9
28.02.1940,22.8
01.03.1940,24.3
02.03.1940,14.7
03.03.1940,11.5
04.03.1940,10.1
05.03.1940,9.1
06.03.1940,8.46
07.03.1940,7.82
08.03.1940,7.24
09.03.1940,6.72
10.03.1940,6.72
11.03.1940,10.8
12.03.1940,37.9
13.03.1940,48.2
14.03.1940,37.9
15.03.1940,29.7
16.03.1940,22.8
17.03.1940,19.3
18.03.1940,16.9
19.03.1940,40.7
20.03.1940,44.3
21.03.1940,30.3
22.03.1940,27.9
23.03.1940,25.8
24.03.1940,23.3
25.03.1940,20.3
26.03.1940,18.3
27.03.1940,18.3
28.03.1940,21.3
29.03.1940,16
30.03.1940,14.7
31.03.1940,13.9
01.04.1940,12.2
02.04.1940,11.5
03.04.1940,11.9
04.04.1940,13.4
05.04.1940,23.3
06.04.1940,19.8
07.04.1940,15.6
08.04.1940,14.3
09.04.1940,13.4
10.04.1940,11.9
11.04.1940,11.2
12.04.1940,10.5
13.04.1940,9.78
14.04.1940,8.78
15.04.1940,8.14
16.04.1940,7.82
17.04.1940,7.24
18.04.1940,6.72
19.04.1940,5.64
20.04.1940,5.36
21.04.1940,4.8
22.04.1940,4.8
23.04.1940,4.8
24.04.1940,4.56
25.04.1940,4.32
26.04.1940,4.08
27.04.1940,4.08
28.04.1940,4.08
29.04.1940,4.08
30.04.1940,4.08
01.05.1940,3.6
02.05.1940,3.2
03.05.1940,3.4
04.05.1940,3.6
05.05.1940,3.4
06.05.1940,3.84
07.05.1940,3.6
08.05.1940,3.4
09.05.1940,3.2
10.05.1940,2.8
11.05.1940,2.6
12.05.1940,2.6
13.05.1940,2.8
14.05.1940,2.8
15.05.1940,2.6
16.05.1940,2.6
17.05.1940,2.6
18.05.1940,2.46
19.05.1940,2.18
20.05.1940,2.6
21.05.1940,2.18
22.05.1940,2.18
23.05.1940,2.32
24.05.1940,3.2
25.05.1940,3.2
26.05.1940,2.8
27.05.1940,3
28.05.1940,2.46
29.05.1940,2.32
30.05.1940,7.82
31.05.1940,15.6
01.06.1940,7.24
02.06.1940,5.36
03.06.1940,4.56
04.06.1940,4.08
05.06.1940,3.84
06.06.1940,3.4
07.06.1940,3.2
08.06.1940,3.2
09.06.1940,2.8
10.06.1940,3.2
11.06.1940,3.2
12.06.1940,3
13.06.1940,2.8
14.06.1940,2.8
15.06.1940,2.8
16.06.1940,2.6
17.06.1940,4.08
18.06.1940,3.2
19.06.1940,2.6
20.06.1940,2.46
21.06.1940,2.46
22.06.1940,4.08
23.06.1940,3.6
24.06.1940,3.6
25.06.1940,4.08
26.06.1940,3.84
27.06.1940,3.6
28.06.1940,3
29.06.1940,2.8
30.06.1940,2.46
01.07.1940,3.6
02.07.1940,3.6
03.07.1940,6.2
04.07.1940,6.72
05.07.1940,5.36
06.07.1940,4.32
07.07.1940,3.6
08.07.1940,10.8
09.07.1940,11.5
10.07.1940,6.72
11.07.1940,5.36
12.07.1940,6.46
13.07.1940,7.24
14.07.1940,6.2
15.07.1940,5.08
16.07.1940,11.2
17.07.1940,33.3
18.07.1940,25.8
19.07.1940,19.3
20.07.1940,13.9
21.07.1940,12.2
22.07.1940,13
23.07.1940,10.8
24.07.1940,9.1
25.07.1940,8.46
26.07.1940,15.1
27.07.1940,13.4
28.07.1940,16.9
29.07.1940,12.6
30.07.1940,11.5
31.07.1940,11.9
01.08.1940,19.3
02.08.1940,14.7
03.08.1940,12.6
04.08.1940,11.2
05.08.1940,10.1
06.08.1940,9.1
07.08.1940,8.14
08.08.1940,9.44
09.08.1940,7.5
10.08.1940,6.72
11.08.1940,25.3
12.08.1940,11.5
13.08.1940,9.44
14.08.1940,8.46
15.08.1940,7.82
16.08.1940,7.82
17.08.1940,7.24
18.08.1940,8.46
19.08.1940,10.1
20.08.1940,14.3
21.08.1940,11.2
22.08.1940,18.3
23.08.1940,19.8
24.08.1940,25.8
25.08.1940,20.3
26.08.1940,18.3
27.08.1940,15.6
28.08.1940,14.3
29.08.1940,12.2
30.08.1940,13.4
31.08.1940,13.4
01.09.1940,11.5
02.09.1940,10.8
03.09.1940,9.78
04.09.1940,8.78
05.09.1940,8.14
06.09.1940,9.78
07.09.1940,11.9
08.09.1940,8.46
09.09.1940,7.24
10.09.1940,8.46
11.09.1940,7.5
12.09.1940,7.5
13.09.1940,7.82
14.09.1940,8.78
15.09.1940,8.78
16.09.1940,11.2
17.09.1940,9.78
18.09.1940,9.1
19.09.1940,7.82
20.09.1940,8.14
21.09.1940,9.78
22.09.1940,10.1
23.09.1940,9.1
24.09.1940,11.5
25.09.1940,16.9
26.09.1940,13.9
27.09.1940,11.5
28.09.1940,14.3
29.09.1940,12.6
30.09.1940,13.4
01.10.1940,11.2
02.10.1940,10.1
03.10.1940,9.78
04.10.1940,9.1
05.10.1940,8.46
06.10.1940,8.14
07.10.1940,8.14
08.10.1940,7.82
09.10.1940,6.98
10.10.1940,6.46
11.10.1940,5.92
12.10.1940,5.64
13.10.1940,5.36
14.10.1940,5.36
15.10.1940,5.08
16.10.1940,4.8
17.10.1940,4.8
18.10.1940,4.8
19.10.1940,4.56
20.10.1940,4.08
21.10.1940,4.32
22.10.1940,3.84
23.10.1940,3.84
24.10.1940,3.84
25.10.1940,4.08
26.10.1940,4.08
27.10.1940,3.84
28.10.1940,3.6
29.10.1940,3.6
30.10.1940,3.6
31.10.1940,3.6
01.11.1940,8.32
02.11.1940,7.41
03.11.1940,6.84
04.11.1940,46.7
05.11.1940,57.3
06.11.1940,24.9
07.11.1940,19.4
08.11.1940,18
09.11.1940,15.2
10.11.1940,13.1
11.11.1940,12
12.11.1940,12
13.11.1940,11.6
14.11.1940,10.6
15.11.1940,9.91
16.11.1940,9.25
17.11.1940,8.01
18.11.1940,11.6
19.11.1940,9.91
20.11.1940,8.32
21.11.1940,7.7
22.11.1940,7.41
23.11.1940,7.41
24.11.1940,7.12
25.11.1940,6.56
26.11.1940,6.56
27.11.1940,6.28
28.11.1940,5.64
29.11.1940,5.96
30.11.1940,5.96
01.12.1940,5.29
02.12.1940,5.64
03.12.1940,5.29
04.12.1940,5.29
05.12.1940,5.29
06.12.1940,6.28
07.12.1940,6.28
08.12.1940,5.64
09.12.1940,5.96
10.12.1940,5.96
11.12.1940,6.56
12.12.1940,6.56
13.12.1940,6.28
14.12.1940,5.64
15.12.1940,4.67
16.12.1940,4.98
17.12.1940,5.29
18.12.1940,5.64
19.12.1940,4.98
20.12.1940,4.12
21.12.1940,3.63
22.12.1940,3.24
23.12.1940,3.24
24.12.1940,2.88
25.12.1940,2.88
26.12.1940,2.88
27.12.1940,3.06
28.12.1940,3.06
29.12.1940,2.88
30.12.1940,4.38
31.12.1940,4.67
01.01.1941,3.06
02.01.1941,3.4
03.01.1941,3.87
04.01.1941,4.38
05.01.1941,4.67
06.01.1941,4.12
07.01.1941,3.63
08.01.1941,2.88
09.01.1941,2.88
10.01.1941,2.7
11.01.1941,2.52
12.01.1941,2.7
13.01.1941,3.24
14.01.1941,3.06
15.01.1941,3.06
16.01.1941,2.88
17.01.1941,2.88
18.01.1941,2.7
19.01.1941,2.52
20.01.1941,3.06
21.01.1941,11.3
22.01.1941,15.2
23.01.1941,25.4
24.01.1941,23.9
25.01.1941,22.8
26.01.1941,20.4
27.01.1941,15.2
28.01.1941,12
29.01.1941,10.6
30.01.1941,9.58
31.01.1941,8.01
01.02.1941,7.7
02.02.1941,7.7
03.02.1941,7.12
04.02.1941,6.56
05.02.1941,5.64
06.02.1941,4.98
07.02.1941,4.12
08.02.1941,5.96
09.02.1941,19.9
10.02.1941,37.3
11.02.1941,40
12.02.1941,24.4
13.02.1941,17.5
14.02.1941,32.1
15.02.1941,24.4
16.02.1941,18.4
17.02.1941,23.9
18.02.1941,21.3
19.02.1941,18.4
20.02.1941,17
21.02.1941,15.2
22.02.1941,13.1
23.02.1941,12
24.02.1941,10.9
25.02.1941,10.2
26.02.1941,9.25
27.02.1941,8.63
28.02.1941,11.6
01.03.1941,22.8
02.03.1941,20.8
03.03.1941,21.3
04.03.1941,19.9
05.03.1941,18.9
06.03.1941,16.1
07.03.1941,13.9
08.03.1941,12.7
09.03.1941,11.6
10.03.1941,11.6
11.03.1941,17
12.03.1941,12.7
13.03.1941,11.6
14.03.1941,11.3
15.03.1941,10.9
16.03.1941,10.9
17.03.1941,11.3
18.03.1941,9.91
19.03.1941,9.25
20.03.1941,8.94
21.03.1941,8.63
22.03.1941,9.58
23.03.1941,8.63
24.03.1941,7.7
25.03.1941,7.41
26.03.1941,9.25
27.03.1941,17
28.03.1941,17.5
29.03.1941,16.1
30.03.1941,14.7
31.03.1941,13.9
01.04.1941,13.5
02.04.1941,15.6
03.04.1941,22.3
04.04.1941,17
05.04.1941,14.7
06.04.1941,14.7
07.04.1941,30.3
08.04.1941,27.5
09.04.1941,20.8
10.04.1941,17
11.04.1941,14.7
12.04.1941,13.5
13.04.1941,22.8
14.04.1941,29.7
15.04.1941,21.3
16.04.1941,18.9
17.04.1941,16.5
18.04.1941,14.3
19.04.1941,12.7
20.04.1941,11.6
21.04.1941,12
22.04.1941,10.9
23.04.1941,10.9
24.04.1941,11.3
25.04.1941,9.91
26.04.1941,10.2
27.04.1941,13.9
28.04.1941,12.7
29.04.1941,11.3
30.04.1941,10.2
01.05.1941,9.58
02.05.1941,9.91
03.05.1941,9.91
04.05.1941,10.2
05.05.1941,16.1
06.05.1941,13.9
07.05.1941,12.3
08.05.1941,12
09.05.1941,10.9
10.05.1941,10.2
11.05.1941,10.2
12.05.1941,9.58
13.05.1941,8.94
14.05.1941,8.32
15.05.1941,8.01
16.05.1941,8.32
17.05.1941,7.41
18.05.1941,6.28
19.05.1941,8.94
20.05.1941,45.8
21.05.1941,49
22.05.1941,26.9
23.05.1941,21.8
24.05.1941,19.9
25.05.1941,16.5
26.05.1941,13.5
27.05.1941,12.7
28.05.1941,10.9
29.05.1941,20.4
30.05.1941,75.5
31.05.1941,45.1
01.06.1941,28.6
02.06.1941,21.8
03.06.1941,19.9
04.06.1941,15.2
05.06.1941,12.7
06.06.1941,11.6
07.06.1941,10.6
08.06.1941,9.91
09.06.1941,9.25
10.06.1941,8.63
11.06.1941,10.6
12.06.1941,11.3
13.06.1941,10.6
14.06.1941,10.6
15.06.1941,8.63
16.06.1941,8.63
17.06.1941,8.01
18.06.1941,7.7
19.06.1941,6.84
20.06.1941,6.56
21.06.1941,5.96
22.06.1941,4.98
23.06.1941,4.67
24.06.1941,4.98
25.06.1941,4.67
26.06.1941,4.38
27.06.1941,4.12
28.06.1941,3.87
29.06.1941,7.41
30.06.1941,12.3
01.07.1941,12.3
02.07.1941,9.91
03.07.1941,8.32
04.07.1941,8.32
05.07.1941,9.91
06.07.1941,7.41
07.07.1941,6.56
08.07.1941,5.96
09.07.1941,6.84
10.07.1941,6.28
11.07.1941,7.7
12.07.1941,5.96
13.07.1941,4.98
14.07.1941,8.32
15.07.1941,6.28
16.07.1941,8.63
17.07.1941,19.9
18.07.1941,18
19.07.1941,11.6
20.07.1941,18
21.07.1941,14.3
22.07.1941,10.9
23.07.1941,10.2
24.07.1941,9.58
25.07.1941,8.01
26.07.1941,6.84
27.07.1941,6.28
28.07.1941,6.28
29.07.1941,6.56
30.07.1941,6.28
31.07.1941,5.96
01.08.1941,5.96
02.08.1941,5.29
03.08.1941,4.38
04.08.1941,4.38
05.08.1941,4.12
06.08.1941,3.87
07.08.1941,4.38
08.08.1941,3.87
09.08.1941,4.38
10.08.1941,4.12
11.08.1941,3.4
12.08.1941,3.4
13.08.1941,3.87
14.08.1941,3.63
15.08.1941,3.63
16.08.1941,3.4
17.08.1941,3.63
18.08.1941,3.63
19.08.1941,3.63
20.08.1941,3.87
21.08.1941,3.4
22.08.1941,3.4
23.08.1941,3.63
24.08.1941,5.64
25.08.1941,12.3
26.08.1941,6.84
27.08.1941,8.01
28.08.1941,5.64
29.08.1941,6.84
30.08.1941,6.84
31.08.1941,5.64
01.09.1941,6.84
02.09.1941,6.84
03.09.1941,5.64
04.09.1941,4.98
05.09.1941,4.67
06.09.1941,4.12
07.09.1941,4.12
08.09.1941,4.12
09.09.1941,4.38
10.09.1941,4.12
11.09.1941,6.84
12.09.1941,11.3
13.09.1941,19.4
14.09.1941,25.9
15.09.1941,37.9
16.09.1941,37.9
17.09.1941,24.9
18.09.1941,18.9
19.09.1941,15.6
20.09.1941,13.1
21.09.1941,11.6
22.09.1941,10.2
23.09.1941,9.25
24.09.1941,8.63
25.09.1941,7.7
26.09.1941,7.41
27.09.1941,6.84
28.09.1941,6.56
29.09.1941,5.96
30.09.1941,5.96
01.10.1941,6.28
02.10.1941,10.2
03.10.1941,7.41
04.10.1941,6.84
05.10.1941,6.56
06.10.1941,5.96
07.10.1941,5.96
08.10.1941,5.64
09.10.1941,5.29
10.10.1941,16.1
11.10.1941,26.9
12.10.1941,39.3
13.10.1941,28
14.10.1941,24.9
15.10.1941,20.8
16.10.1941,18.4
17.10.1941,15.6
18.10.1941,14.3
19.10.1941,18.9
20.10.1941,13.9
21.10.1941,14.3
22.10.1941,14.3
23.10.1941,16.5
24.10.1941,14.7
25.10.1941,13.9
26.10.1941,20.4
27.10.1941,23.9
28.10.1941,21.8
29.10.1941,22.8
30.10.1941,20.4
31.10.1941,17.5
01.11.1941,12.2
02.11.1941,11.4
03.11.1941,11
04.11.1941,10.6
05.11.1941,10.2
06.11.1941,9.92
07.11.1941,11
08.11.1941,15.6
09.11.1941,13.4
10.11.1941,11.8
11.11.1941,11.4
12.11.1941,10.6
13.11.1941,10.6
14.11.1941,9.58
15.11.1941,9.58
16.11.1941,8.9
17.11.1941,8.59
18.11.1941,8.9
19.11.1941,8.9
20.11.1941,8.59
21.11.1941,9.24
22.11.1941,8.9
23.11.1941,8.9
24.11.1941,8.59
25.11.1941,8.59
26.11.1941,8.29
27.11.1941,7.99
28.11.1941,7.99
29.11.1941,7.68
30.11.1941,7.68
01.12.1941,7.1
02.12.1941,7.38
03.12.1941,6.55
04.12.1941,6.83
05.12.1941,8.29
06.12.1941,9.58
07.12.1941,8.29
08.12.1941,7.99
09.12.1941,7.99
10.12.1941,7.1
11.12.1941,7.38
12.12.1941,10.2
13.12.1941,9.58
14.12.1941,10.2
15.12.1941,11
16.12.1941,12.6
17.12.1941,13.8
18.12.1941,13
19.12.1941,12.6
20.12.1941,12.2
21.12.1941,11.4
22.12.1941,10.6
23.12.1941,9.92
24.12.1941,10.6
25.12.1941,11.4
26.12.1941,11
27.12.1941,10.6
28.12.1941,10.2
29.12.1941,9.92
30.12.1941,9.92
31.12.1941,9.92
01.01.1942,9.24
02.01.1942,11.4
03.01.1942,11
04.01.1942,10.6
05.01.1942,10.6
06.01.1942,10.2
07.01.1942,8.9
08.01.1942,9.58
09.01.1942,8.9
10.01.1942,8.29
11.01.1942,8.59
12.01.1942,9.24
13.01.1942,8.29
14.01.1942,8.59
15.01.1942,7.99
16.01.1942,7.68
17.01.1942,7.38
18.01.1942,7.1
19.01.1942,6.83
20.01.1942,6.27
21.01.1942,6.27
22.01.1942,6
23.01.1942,6
24.01.1942,5.74
25.01.1942,5.74
26.01.1942,5.74
27.01.1942,5.74
28.01.1942,5.48
29.01.1942,5.48
30.01.1942,5.48
31.01.1942,5.74
01.02.1942,4.26
02.02.1942,3.82
03.02.1942,3.6
04.02.1942,3.6
05.02.1942,3.4
06.02.1942,3.4
07.02.1942,3.21
08.02.1942,3.6
09.02.1942,3.01
10.02.1942,3.21
11.02.1942,3.6
12.02.1942,3.01
13.02.1942,3.21
14.02.1942,3.6
15.02.1942,3.21
16.02.1942,4.04
17.02.1942,3.6
18.02.1942,4.04
19.02.1942,3.6
20.02.1942,3.6
21.02.1942,3.6
22.02.1942,3.4
23.02.1942,3.4
24.02.1942,3.82
25.02.1942,3.4
26.02.1942,3.21
27.02.1942,3.4
28.02.1942,3.6
01.03.1942,5.48
02.03.1942,5.74
03.03.1942,6
04.03.1942,5.48
05.03.1942,5.74
06.03.1942,5.48
07.03.1942,5.22
08.03.1942,5.74
09.03.1942,5.48
10.03.1942,5.22
11.03.1942,5.48
12.03.1942,5.74
13.03.1942,5.48
14.03.1942,5.22
15.03.1942,5.48
16.03.1942,6
17.03.1942,7.1
18.03.1942,9.92
19.03.1942,28.7
20.03.1942,17.4
21.03.1942,13.8
22.03.1942,13.4
23.03.1942,13
24.03.1942,12.2
25.03.1942,13
26.03.1942,13.8
27.03.1942,14.3
28.03.1942,13.8
29.03.1942,12.2
30.03.1942,10.6
31.03.1942,9.92
01.04.1942,11.8
02.04.1942,17.4
03.04.1942,15.6
04.04.1942,13
05.04.1942,12.2
06.04.1942,10.2
07.04.1942,9.92
08.04.1942,10.2
09.04.1942,11
10.04.1942,12.2
11.04.1942,14.3
12.04.1942,12.6
13.04.1942,11
14.04.1942,9.58
15.04.1942,7.99
16.04.1942,7.1
17.04.1942,6.55
18.04.1942,6.27
19.04.1942,6.83
20.04.1942,8.29
21.04.1942,9.92
22.04.1942,7.68
23.04.1942,6.83
24.04.1942,5.48
25.04.1942,4.96
26.04.1942,4.7
27.04.1942,4.48
28.04.1942,4.26
29.04.1942,4.04
30.04.1942,3.82
01.05.1942,5.48
02.05.1942,5.22
03.05.1942,5.22
04.05.1942,4.96
05.05.1942,4.96
06.05.1942,4.7
07.05.1942,4.7
08.05.1942,4.7
09.05.1942,4.48
10.05.1942,4.48
11.05.1942,4.7
12.05.1942,4.7
13.05.1942,4.96
14.05.1942,5.22
15.05.1942,5.74
16.05.1942,5.22
17.05.1942,4.96
18.05.1942,4.7
19.05.1942,4.48
20.05.1942,4.48
21.05.1942,4.26
22.05.1942,4.7
23.05.1942,6.55
24.05.1942,5.48
25.05.1942,4.48
26.05.1942,4.26
27.05.1942,5.22
28.05.1942,3.82
29.05.1942,4.26
30.05.1942,5.48
31.05.1942,4.48
01.06.1942,5.74
02.06.1942,5.48
03.06.1942,5.22
04.06.1942,4.96
05.06.1942,4.48
06.06.1942,4.26
07.06.1942,4.04
08.06.1942,3.4
09.06.1942,3.21
10.06.1942,3.21
11.06.1942,3.6
12.06.1942,3.4
13.06.1942,3.21
14.06.1942,2.81
15.06.1942,3.01
16.06.1942,3.21
17.06.1942,3.4
18.06.1942,3.01
19.06.1942,2.81
20.06.1942,2.62
21.06.1942,2.62
22.06.1942,2.49
23.06.1942,2.36
24.06.1942,2.24
25.06.1942,2.12
26.06.1942,2.36
27.06.1942,2.49
28.06.1942,2.62
29.06.1942,3.01
30.06.1942,3.21
01.07.1942,3.21
02.07.1942,3.01
03.07.1942,2.81
04.07.1942,2.62
05.07.1942,2.81
06.07.1942,2.62
07.07.1942,2.49
08.07.1942,3.21
09.07.1942,2.81
10.07.1942,2.62
11.07.1942,2.24
12.07.1942,2.62
13.07.1942,3.21
14.07.1942,4.04
15.07.1942,4.96
16.07.1942,4.48
17.07.1942,3.82
18.07.1942,3.6
19.07.1942,3.4
20.07.1942,3.21
21.07.1942,3.6
22.07.1942,4.04
23.07.1942,4.26
24.07.1942,6.55
25.07.1942,4.96
26.07.1942,4.7
27.07.1942,4.48
28.07.1942,4.7
29.07.1942,6
30.07.1942,5.74
31.07.1942,5.74
01.08.1942,5.22
02.08.1942,5.22
03.08.1942,4.96
04.08.1942,4.7
05.08.1942,4.26
06.08.1942,4.04
07.08.1942,4.04
08.08.1942,3.82
09.08.1942,3.4
10.08.1942,3.21
11.08.1942,3.01
12.08.1942,2.81
13.08.1942,2.62
14.08.1942,2.49
15.08.1942,2.36
16.08.1942,2.36
17.08.1942,2.24
18.08.1942,2.24
19.08.1942,2.12
20.08.1942,2
21.08.1942,4.96
22.08.1942,6.55
23.08.1942,5.22
24.08.1942,4.96
25.08.1942,4.7
26.08.1942,4.7
27.08.1942,4.48
28.08.1942,4.48
29.08.1942,4.48
30.08.1942,4.48
31.08.1942,4.26
01.09.1942,4.96
02.09.1942,4.7
03.09.1942,3.6
04.09.1942,3.82
05.09.1942,4.26
06.09.1942,3.21
07.09.1942,3.21
08.09.1942,3.6
09.09.1942,3.6
10.09.1942,3.21
11.09.1942,3.01
12.09.1942,2.81
13.09.1942,4.04
14.09.1942,3.82
15.09.1942,3.6
16.09.1942,4.48
17.09.1942,3.82
18.09.1942,3.82
19.09.1942,3.21
20.09.1942,2.62
21.09.1942,3.01
22.09.1942,2.62
23.09.1942,2.81
24.09.1942,2.81
25.09.1942,2.62
26.09.1942,2.62
27.09.1942,2.81
28.09.1942,3.4
29.09.1942,7.99
30.09.1942,8.9
01.10.1942,5.48
02.10.1942,4.7
03.10.1942,4.26
04.10.1942,4.04
05.10.1942,3.82
06.10.1942,3.4
07.10.1942,3.82
08.10.1942,3.6
09.10.1942,4.7
10.10.1942,5.22
11.10.1942,4.7
12.10.1942,4.26
13.10.1942,4.48
14.10.1942,4.26
15.10.1942,4.26
16.10.1942,4.26
17.10.1942,5.48
18.10.1942,15.6
19.10.1942,29.2
20.10.1942,15.1
21.10.1942,11.8
22.10.1942,11
23.10.1942,11.4
24.10.1942,11
25.10.1942,8.59
26.10.1942,7.68
27.10.1942,7.38
28.10.1942,7.1
29.10.1942,6.55
30.10.1942,6
31.10.1942,5.74
01.11.1942,5.74
02.11.1942,6
03.11.1942,5.74
04.11.1942,5.22
05.11.1942,4.96
06.11.1942,4.96
07.11.1942,4.7
08.11.1942,4.7
09.11.1942,5.22
10.11.1942,7.38
11.11.1942,7.1
12.11.1942,6.27
13.11.1942,5.74
14.11.1942,5.48
15.11.1942,5.22
16.11.1942,5.22
17.11.1942,5.74
18.11.1942,5.74
19.11.1942,6.55
20.11.1942,6.27
21.11.1942,6
22.11.1942,6.55
23.11.1942,6.55
24.11.1942,6.83
25.11.1942,6.27
26.11.1942,6
27.11.1942,6.27
28.11.1942,6.55
29.11.1942,6.55
30.11.1942,6.27
01.12.1942,6
02.12.1942,6
03.12.1942,6
04.12.1942,5.74
05.12.1942,5.74
06.12.1942,8.9
07.12.1942,8.59
08.12.1942,8.9
09.12.1942,9.24
10.12.1942,8.9
11.12.1942,8.59
12.12.1942,8.29
13.12.1942,7.99
14.12.1942,8.29
15.12.1942,7.99
16.12.1942,7.68
17.12.1942,7.38
18.12.1942,7.1
19.12.1942,6.83
20.12.1942,6.27
21.12.1942,6
22.12.1942,6
23.12.1942,5.74
24.12.1942,5.22
25.12.1942,4.96
26.12.1942,4.7
27.12.1942,4.48
28.12.1942,4.48
29.12.1942,4.26
30.12.1942,4.48
31.12.1942,4.04
01.01.1943,4.26
02.01.1943,4.04
03.01.1943,4.26
04.01.1943,4.26
05.01.1943,4.26
06.01.1943,4.26
07.01.1943,4.04
08.01.1943,3.82
09.01.1943,3.6
10.01.1943,3.4
11.01.1943,3.6
12.01.1943,4.04
13.01.1943,4.04
14.01.1943,4.04
15.01.1943,3.82
16.01.1943,3.6
17.01.1943,3.6
18.01.1943,3.82
19.01.1943,3.82
20.01.1943,4.48
21.01.1943,4.96
22.01.1943,5.48
23.01.1943,6.27
24.01.1943,6.83
25.01.1943,5.74
26.01.1943,4.7
27.01.1943,4.7
28.01.1943,4.96
29.01.1943,4.96
30.01.1943,4.7
31.01.1943,4.7
01.02.1943,4.7
02.02.1943,4.96
03.02.1943,4.7
04.02.1943,4.7
05.02.1943,4.96
06.02.1943,4.7
07.02.1943,4.7
08.02.1943,4.96
09.02.1943,4.7
10.02.1943,4.48
11.02.1943,4.48
12.02.1943,4.48
13.02.1943,4.7
14.02.1943,5.48
15.02.1943,6.27
16.02.1943,7.1
17.02.1943,6.83
18.02.1943,6.55
19.02.1943,6
20.02.1943,5.74
21.02.1943,5.22
22.02.1943,4.96
23.02.1943,5.22
24.02.1943,4.96
25.02.1943,4.96
26.02.1943,4.7
27.02.1943,4.7
28.02.1943,4.48
01.03.1943,4.48
02.03.1943,4.7
03.03.1943,4.48
04.03.1943,4.96
05.03.1943,4.48
06.03.1943,4.48
07.03.1943,4.26
08.03.1943,4.26
09.03.1943,4.26
10.03.1943,4.26
11.03.1943,4.26
12.03.1943,4.04
13.03.1943,4.04
14.03.1943,4.04
15.03.1943,3.82
16.03.1943,4.26
17.03.1943,3.82
18.03.1943,4.26
19.03.1943,3.82
20.03.1943,3.82
21.03.1943,3.6
22.03.1943,3.82
23.03.1943,3.6
24.03.1943,3.82
25.03.1943,3.82
26.03.1943,3.82
27.03.1943,3.82
28.03.1943,4.48
29.03.1943,4.48
30.03.1943,4.7
31.03.1943,4.48
01.04.1943,5.22
02.04.1943,6.55
03.04.1943,5.74
04.04.1943,5.74
05.04.1943,5.74
06.04.1943,5.48
07.04.1943,5.74
08.04.1943,5.74
09.04.1943,5.74
10.04.1943,5.48
11.04.1943,6
12.04.1943,6.83
13.04.1943,7.68
14.04.1943,7.68
15.04.1943,7.38
16.04.1943,7.1
17.04.1943,7.1
18.04.1943,6.55
19.04.1943,6.55
20.04.1943,6.83
21.04.1943,6.27
22.04.1943,5.48
23.04.1943,4.96
24.04.1943,4.7
25.04.1943,4.7
26.04.1943,4.48
27.04.1943,4.48
28.04.1943,4.48
29.04.1943,4.26
30.04.1943,4.48
01.05.1943,4.04
02.05.1943,3.82
03.05.1943,3.82
04.05.1943,3.82
05.05.1943,3.6
06.05.1943,3.6
07.05.1943,3.82
08.05.1943,4.04
09.05.1943,3.82
10.05.1943,3.6
11.05.1943,3.4
12.05.1943,3.82
13.05.1943,3.4
14.05.1943,3.4
15.05.1943,3.21
16.05.1943,3.21
17.05.1943,3.01
18.05.1943,3.01
19.05.1943,3.21
20.05.1943,3.01
21.05.1943,3.01
22.05.1943,2.81
23.05.1943,2.62
24.05.1943,3.21
25.05.1943,4.04
26.05.1943,4.04
27.05.1943,3.6
28.05.1943,3.4
29.05.1943,3.4
30.05.1943,2.81
31.05.1943,2.81
01.06.1943,2.81
02.06.1943,4.48
03.06.1943,3.82
04.06.1943,4.04
05.06.1943,3.82
06.06.1943,3.21
07.06.1943,4.04
08.06.1943,3.4
09.06.1943,3.82
10.06.1943,4.04
11.06.1943,7.38
12.06.1943,6.27
13.06.1943,5.48
14.06.1943,4.96
15.06.1943,6
16.06.1943,5.74
17.06.1943,5.48
18.06.1943,5.48
19.06.1943,5.22
20.06.1943,4.96
21.06.1943,4.96
22.06.1943,4.96
23.06.1943,4.48
24.06.1943,4.7
25.06.1943,4.7
26.06.1943,4.48
27.06.1943,4.7
28.06.1943,4.48
29.06.1943,4.7
30.06.1943,4.96
01.07.1943,5.74
02.07.1943,5.48
03.07.1943,4.7
04.07.1943,4.04
05.07.1943,4.04
06.07.1943,4.26
07.07.1943,4.04
08.07.1943,4.04
09.07.1943,4.04
10.07.1943,3.82
11.07.1943,3.4
12.07.1943,4.04
13.07.1943,4.7
14.07.1943,4.96
15.07.1943,4.48
16.07.1943,3.82
17.07.1943,4.26
18.07.1943,3.4
19.07.1943,3.4
20.07.1943,3.01
21.07.1943,3.01
22.07.1943,3.01
23.07.1943,3.01
24.07.1943,3.01
25.07.1943,2.62
26.07.1943,2.81
27.07.1943,2.49
28.07.1943,2.49
29.07.1943,2.62
30.07.1943,2.24
31.07.1943,2.12
01.08.1943,2.12
02.08.1943,2.12
03.08.1943,2.24
04.08.1943,2
05.08.1943,2
06.08.1943,2
07.08.1943,2
08.08.1943,1.87
09.08.1943,2.62
10.08.1943,3.01
11.08.1943,2.81
12.08.1943,3.01
13.08.1943,3.01
14.08.1943,3.01
15.08.1943,3.82
16.08.1943,4.26
17.08.1943,3.6
18.08.1943,3.6
19.08.1943,3.01
20.08.1943,2.62
21.08.1943,2.49
22.08.1943,2
23.08.1943,2.49
24.08.1943,2.62
25.08.1943,2.62
26.08.1943,2.62
27.08.1943,2.62
28.08.1943,2.12
29.08.1943,2.24
30.08.1943,2.62
31.08.1943,3.01
01.09.1943,3.82
02.09.1943,3.21
03.09.1943,3.21
04.09.1943,3.01
05.09.1943,3.01
06.09.1943,3.01
07.09.1943,3.01
08.09.1943,2.62
09.09.1943,3.21
10.09.1943,3.01
11.09.1943,2.81
12.09.1943,2.62
13.09.1943,2.49
14.09.1943,2.36
15.09.1943,2.62
16.09.1943,2.49
17.09.1943,2.36
18.09.1943,2.24
19.09.1943,1.75
20.09.1943,2.49
21.09.1943,2.62
22.09.1943,3.01
23.09.1943,3.21
24.09.1943,3.4
25.09.1943,3.01
26.09.1943,3.4
27.09.1943,3.4
28.09.1943,3.01
29.09.1943,3.01
30.09.1943,3.01
01.10.1943,2.81
02.10.1943,2.62
03.10.1943,2.36
04.10.1943,2.24
05.10.1943,2.12
06.10.1943,2.24
07.10.1943,2.36
08.10.1943,2.24
09.10.1943,2.24
10.10.1943,1.75
11.10.1943,2.24
12.10.1943,2.12
13.10.1943,2.36
14.10.1943,2.49
15.10.1943,2.36
16.10.1943,2.24
17.10.1943,2.24
18.10.1943,2.36
19.10.1943,2.12
20.10.1943,2
21.10.1943,2.24
22.10.1943,2.12
23.10.1943,2
24.10.1943,1.87
25.10.1943,2.12
26.10.1943,2.24
27.10.1943,1.75
28.10.1943,2.12
29.10.1943,2
30.10.1943,2.12
31.10.1943,2
01.11.1943,1.75
02.11.1943,1.75
03.11.1943,1.62
04.11.1943,1.62
05.11.1943,1.62
06.11.1943,1.49
07.11.1943,1.49
08.11.1943,1.49
09.11.1943,1.62
10.11.1943,1.75
11.11.1943,1.62
12.11.1943,1.75
13.11.1943,1.87
14.11.1943,2
15.11.1943,1.87
16.11.1943,1.62
17.11.1943,1.75
18.11.1943,1.87
19.11.1943,1.75
20.11.1943,1.75
21.11.1943,1.62
22.11.1943,1.62
23.11.1943,1.37
24.11.1943,1.49
25.11.1943,1.62
26.11.1943,1.62
27.11.1943,1.37
28.11.1943,1.26
29.11.1943,1.49
30.11.1943,1.87
01.12.1943,2.36
02.12.1943,2.62
03.12.1943,2.12
04.12.1943,2
05.12.1943,1.87
06.12.1943,1.62
07.12.1943,1.49
08.12.1943,1.62
09.12.1943,1.49
10.12.1943,1.49
11.12.1943,1.37
12.12.1943,1.62
13.12.1943,1.87
14.12.1943,1.62
15.12.1943,1.37
16.12.1943,1.49
17.12.1943,1.49
18.12.1943,1.37
19.12.1943,1.37
20.12.1943,1.26
21.12.1943,1.15
22.12.1943,1.62
23.12.1943,1.75
24.12.1943,1.87
25.12.1943,1.62
26.12.1943,1.37
27.12.1943,1.49
28.12.1943,1.87
29.12.1943,2.24
30.12.1943,2.36
31.12.1943,3.4
01.01.1944,2.81
02.01.1944,2.62
03.01.1944,4.04
04.01.1944,4.26
05.01.1944,4.04
06.01.1944,3.82
07.01.1944,3.6
08.01.1944,3.21
09.01.1944,3.4
10.01.1944,4.04
11.01.1944,4.7
12.01.1944,4.26
13.01.1944,4.04
14.01.1944,4.7
15.01.1944,4.96
16.01.1944,4.96
17.01.1944,4.7
18.01.1944,4.48
19.01.1944,4.26
20.01.1944,4.26
21.01.1944,4.04
22.01.1944,4.26
23.01.1944,4.26
24.01.1944,4.48
25.01.1944,4.04
26.01.1944,4.26
27.01.1944,4.26
28.01.1944,6.83
29.01.1944,14.7
30.01.1944,13.4
31.01.1944,12.6
01.02.1944,12.6
02.02.1944,11
03.02.1944,15.1
04.02.1944,13.8
05.02.1944,13.4
06.02.1944,13
07.02.1944,12.6
08.02.1944,11.8
09.02.1944,10.6
10.02.1944,9.58
11.02.1944,7.99
12.02.1944,7.68
13.02.1944,7.38
14.02.1944,6.83
15.02.1944,6.55
16.02.1944,6
17.02.1944,5.74
18.02.1944,4.96
19.02.1944,4.96
20.02.1944,4.48
21.02.1944,4.7
22.02.1944,4.26
23.02.1944,4.7
24.02.1944,4.7
25.02.1944,4.48
26.02.1944,4.48
27.02.1944,3.82
28.02.1944,4.04
01.03.1944,3.21
02.03.1944,3.01
03.03.1944,2.81
04.03.1944,2.81
05.03.1944,2.62
06.03.1944,2.81
07.03.1944,2.62
08.03.1944,2.62
09.03.1944,2.81
10.03.1944,2.81
11.03.1944,2.49
12.03.1944,2.81
13.03.1944,2.62
14.03.1944,2.62
15.03.1944,2.49
16.03.1944,2.62
17.03.1944,2.49
18.03.1944,2.36
19.03.1944,3.01
20.03.1944,4.26
21.03.1944,4.7
22.03.1944,5.74
23.03.1944,4.04
24.03.1944,4.04
25.03.1944,3.82
26.03.1944,3.6
27.03.1944,3.6
28.03.1944,4.04
29.03.1944,3.82
30.03.1944,3.6
31.03.1944,3.4
01.04.1944,3.01
02.04.1944,3.21
03.04.1944,4.48
04.04.1944,11.8
05.04.1944,35.2
06.04.1944,53.4
07.04.1944,71.9
08.04.1944,45
09.04.1944,39.3
10.04.1944,37.8
11.04.1944,46.5
12.04.1944,48
13.04.1944,42.1
14.04.1944,37.2
15.04.1944,36.6
16.04.1944,37.8
17.04.1944,40
18.04.1944,42.1
19.04.1944,40.7
20.04.1944,31.5
21.04.1944,27
22.04.1944,24.8
23.04.1944,22.8
24.04.1944,22.3
25.04.1944,21.3
26.04.1944,20.3
27.04.1944,20.3
28.04.1944,17.8
29.04.1944,16.9
30.04.1944,14.7
01.05.1944,14.3
02.05.1944,15.1
03.05.1944,14.7
04.05.1944,13.8
05.05.1944,13.4
06.05.1944,12.6
07.05.1944,11.8
08.05.1944,10.2
09.05.1944,8.9
10.05.1944,7.68
11.05.1944,6.83
12.05.1944,6.27
13.05.1944,5.74
14.05.1944,4.7
15.05.1944,4.96
16.05.1944,5.48
17.05.1944,6
18.05.1944,5.22
19.05.1944,4.7
20.05.1944,4.7
21.05.1944,4.48
22.05.1944,4.26
23.05.1944,4.48
24.05.1944,4.26
25.05.1944,4.04
26.05.1944,4.48
27.05.1944,4.26
28.05.1944,4.26
29.05.1944,4.04
30.05.1944,4.04
31.05.1944,3.82
01.06.1944,3.6
02.06.1944,4.7
03.06.1944,4.48
04.06.1944,4.26
05.06.1944,4.26
06.06.1944,4.04
07.06.1944,4.26
08.06.1944,4.26
09.06.1944,4.04
10.06.1944,4.26
11.06.1944,4.26
12.06.1944,4.48
13.06.1944,4.48
14.06.1944,4.26
15.06.1944,4.04
16.06.1944,4.26
17.06.1944,4.26
18.06.1944,4.04
19.06.1944,4.48
20.06.1944,4.26
21.06.1944,4.04
22.06.1944,3.82
23.06.1944,3.82
24.06.1944,3.6
25.06.1944,3.6
26.06.1944,3.4
27.06.1944,3.21
28.06.1944,3.6
29.06.1944,3.82
30.06.1944,3.6
01.07.1944,3.6
02.07.1944,3.01
03.07.1944,3.01
04.07.1944,3.21
05.07.1944,3.6
06.07.1944,4.48
07.07.1944,3.82
08.07.1944,3.6
09.07.1944,3.01
10.07.1944,3.01
11.07.1944,3.01
12.07.1944,2.81
13.07.1944,3.01
14.07.1944,3.01
15.07.1944,2.81
16.07.1944,2.62
17.07.1944,2.81
18.07.1944,2.62
19.07.1944,2.62
20.07.1944,2.36
21.07.1944,2.36
22.07.1944,2.24
23.07.1944,2.62
24.07.1944,2.81
25.07.1944,2.62
26.07.1944,2.62
27.07.1944,2.49
28.07.1944,2.62
29.07.1944,2.49
30.07.1944,2.49
31.07.1944,2.36
01.08.1944,2.49
02.08.1944,3.01
03.08.1944,4.04
04.08.1944,3.6
05.08.1944,2.62
06.08.1944,2.49
07.08.1944,2.62
08.08.1944,2.81
09.08.1944,3.01
10.08.1944,2.81
11.08.1944,2.49
12.08.1944,2.24
13.08.1944,2.36
14.08.1944,2.24
15.08.1944,2.12
16.08.1944,2.12
17.08.1944,2.12
18.08.1944,2
19.08.1944,2
20.08.1944,2.12
21.08.1944,2.12
22.08.1944,2
23.08.1944,1.87
24.08.1944,1.75
25.08.1944,1.49
26.08.1944,1.37
27.08.1944,1.15
28.08.1944,1.49
29.08.1944,1.62
30.08.1944,1.87
31.08.1944,1.87
01.09.1944,1.87
02.09.1944,2.12
03.09.1944,2.24
04.09.1944,2
05.09.1944,1.87
06.09.1944,2
07.09.1944,1.87
08.09.1944,1.87
09.09.1944,1.75
10.09.1944,1.75
11.09.1944,1.62
12.09.1944,1.62
13.09.1944,1.62
14.09.1944,1.49
15.09.1944,1.37
16.09.1944,1.62
17.09.1944,1.75
18.09.1944,1.62
19.09.1944,1.62
20.09.1944,1.49
21.09.1944,1.49
22.09.1944,1.62
23.09.1944,1.62
24.09.1944,1.75
25.09.1944,1.87
26.09.1944,1.87
27.09.1944,1.75
28.09.1944,1.75
29.09.1944,1.62
30.09.1944,1.49
01.10.1944,1.37
02.10.1944,1.49
03.10.1944,2
04.10.1944,1.87
05.10.1944,1.87
06.10.1944,1.75
07.10.1944,1.62
08.10.1944,1.62
09.10.1944,1.75
10.10.1944,1.62
11.10.1944,1.87
12.10.1944,1.75
13.10.1944,1.62
14.10.1944,1.49
15.10.1944,1.62
16.10.1944,1.62
17.10.1944,1.75
18.10.1944,1.75
19.10.1944,1.75
20.10.1944,1.87
21.10.1944,1.87
22.10.1944,2.12
23.10.1944,2.12
24.10.1944,2
25.10.1944,2
26.10.1944,1.87
27.10.1944,1.87
28.10.1944,1.75
29.10.1944,1.87
30.10.1944,2.36
31.10.1944,2.12
01.11.1944,3.6
02.11.1944,3.01
03.11.1944,2.12
04.11.1944,1.62
05.11.1944,1.15
06.11.1944,1.37
07.11.1944,1.37
08.11.1944,1.62
09.11.1944,1.62
10.11.1944,1.49
11.11.1944,1.37
12.11.1944,1.26
13.11.1944,1.62
14.11.1944,1.37
15.11.1944,1.15
16.11.1944,1.26
17.11.1944,1.26
18.11.1944,1.37
19.11.1944,1.87
20.11.1944,3.01
21.11.1944,4.7
22.11.1944,4.26
23.11.1944,4.04
24.11.1944,6.83
25.11.1944,6.55
26.11.1944,6.55
27.11.1944,6
28.11.1944,5.74
29.11.1944,4.7
30.11.1944,4.04
01.12.1944,4.26
02.12.1944,4.26
03.12.1944,3.6
04.12.1944,3.82
05.12.1944,4.04
06.12.1944,3.82
07.12.1944,3.6
08.12.1944,3.6
09.12.1944,3.4
10.12.1944,3.01
11.12.1944,3.6
12.12.1944,3.82
13.12.1944,3.82
14.12.1944,4.26
15.12.1944,4.26
16.12.1944,4.04
17.12.1944,3.82
18.12.1944,4.04
19.12.1944,3.82
20.12.1944,3.6
21.12.1944,3.21
22.12.1944,2.81
23.12.1944,2.62
24.12.1944,2.12
25.12.1944,2.12
26.12.1944,2
27.12.1944,2
28.12.1944,1.87
29.12.1944,1.62
30.12.1944,1.37
31.12.1944,1.15
01.01.1945,1.15
02.01.1945,1.26
03.01.1945,1.15
04.01.1945,1.15
05.01.1945,1.05
06.01.1945,1.05
07.01.1945,1.15
08.01.1945,1.15
09.01.1945,1.15
10.01.1945,1.05
11.01.1945,1.05
12.01.1945,0.98
13.01.1945,0.98
14.01.1945,0.98
15.01.1945,0.9
16.01.1945,0.9
17.01.1945,0.98
18.01.1945,0.98
19.01.1945,1.05
20.01.1945,0.98
21.01.1945,0.98
22.01.1945,0.9
23.01.1945,0.98
24.01.1945,0.98
25.01.1945,0.9
26.01.1945,0.9
27.01.1945,0.9
28.01.1945,0.84
29.01.1945,0.84
30.01.1945,0.9
31.01.1945,0.9
01.02.1945,1.05
02.02.1945,6
03.02.1945,7.68
04.02.1945,7.38
05.02.1945,9.58
06.02.1945,11.4
07.02.1945,7.1
08.02.1945,7.1
09.02.1945,6
10.02.1945,5.48
11.02.1945,5.48
12.02.1945,4.96
13.02.1945,6.27
14.02.1945,11
15.02.1945,9.24
16.02.1945,7.1
17.02.1945,6
18.02.1945,5.22
19.02.1945,4.96
20.02.1945,4.48
21.02.1945,5.22
22.02.1945,5.48
23.02.1945,4.96
24.02.1945,6.83
25.02.1945,6.83
26.02.1945,7.1
27.02.1945,8.9
28.02.1945,7.68
01.03.1945,7.1
02.03.1945,6.83
03.03.1945,6.27
04.03.1945,5.74
05.03.1945,5.74
06.03.1945,6
07.03.1945,6.27
08.03.1945,6.27
09.03.1945,5.48
10.03.1945,7.38
11.03.1945,21.8
12.03.1945,18.3
13.03.1945,12.2
14.03.1945,9.58
15.03.1945,8.29
16.03.1945,7.38
17.03.1945,7.68
18.03.1945,9.24
19.03.1945,7.1
20.03.1945,6.27
21.03.1945,5.48
22.03.1945,4.96
23.03.1945,4.48
24.03.1945,4.04
25.03.1945,4.04
26.03.1945,3.82
27.03.1945,3.6
28.03.1945,3.21
29.03.1945,3.21
30.03.1945,3.21
31.03.1945,3.21
01.04.1945,2.62
02.04.1945,2.62
03.04.1945,8.9
04.04.1945,10.6
05.04.1945,8.59
06.04.1945,7.68
07.04.1945,7.38
08.04.1945,6.83
09.04.1945,6.27
10.04.1945,6.27
11.04.1945,5.74
12.04.1945,5.22
13.04.1945,4.96
14.04.1945,4.7
15.04.1945,4.48
16.04.1945,4.26
17.04.1945,3.82
18.04.1945,3.82
19.04.1945,3.6
20.04.1945,3.4
21.04.1945,3.6
22.04.1945,4.7
23.04.1945,6.27
24.04.1945,7.38
25.04.1945,6.55
26.04.1945,6.27
27.04.1945,6.27
28.04.1945,7.68
29.04.1945,6.83
30.04.1945,5.74
01.05.1945,5.22
02.05.1945,4.96
03.05.1945,4.96
04.05.1945,5.22
05.05.1945,4.96
06.05.1945,7.99
07.05.1945,11.8
08.05.1945,8.59
09.05.1945,7.38
10.05.1945,6.83
11.05.1945,6.27
12.05.1945,5.48
13.05.1945,4.7
14.05.1945,4.96
15.05.1945,5.48
16.05.1945,5.22
17.05.1945,4.96
18.05.1945,4.7
19.05.1945,5.22
20.05.1945,6.55
21.05.1945,6
22.05.1945,5.74
23.05.1945,6
24.05.1945,5.22
25.05.1945,6
26.05.1945,4.7
27.05.1945,4.04
28.05.1945,3.82
29.05.1945,3.6
30.05.1945,3.01
31.05.1945,10.2
01.06.1945,8.29
02.06.1945,6.55
03.06.1945,6
04.06.1945,5.22
05.06.1945,4.7
06.06.1945,4.48
07.06.1945,4.26
08.06.1945,3.82
09.06.1945,4.04
10.06.1945,3.6
11.06.1945,3.4
12.06.1945,3.6
13.06.1945,4.04
14.06.1945,4.26
15.06.1945,4.26
16.06.1945,3.6
17.06.1945,3.01
18.06.1945,2.81
19.06.1945,2.81
20.06.1945,2.49
21.06.1945,2.24
22.06.1945,4.48
23.06.1945,4.7
24.06.1945,4.26
25.06.1945,4.26
26.06.1945,3.4
27.06.1945,4.7
28.06.1945,6.55
29.06.1945,5.48
30.06.1945,4.48
01.07.1945,3.6
02.07.1945,4.04
03.07.1945,6.27
04.07.1945,11
05.07.1945,30.4
06.07.1945,16
07.07.1945,14.7
08.07.1945,14.3
09.07.1945,11.4
10.07.1945,8.9
11.07.1945,6
12.07.1945,8.59
13.07.1945,6.55
14.07.1945,4.96
15.07.1945,3.6
16.07.1945,6.27
17.07.1945,8.9
18.07.1945,7.68
19.07.1945,6.55
20.07.1945,5.22
21.07.1945,4.96
22.07.1945,4.48
23.07.1945,4.48
24.07.1945,4.04
25.07.1945,3.82
26.07.1945,3.82
27.07.1945,3.6
28.07.1945,3.6
29.07.1945,3.6
30.07.1945,3.4
31.07.1945,3.4
01.08.1945,4.96
02.08.1945,4.7
03.08.1945,4.7
04.08.1945,5.48
05.08.1945,7.38
06.08.1945,5.48
07.08.1945,4.96
08.08.1945,4.7
09.08.1945,10.6
10.08.1945,9.24
11.08.1945,7.99
12.08.1945,27.5
13.08.1945,48.7
14.08.1945,35.2
15.08.1945,22.3
16.08.1945,17.4
17.08.1945,15.6
18.08.1945,33.3
19.08.1945,18.3
20.08.1945,14.7
21.08.1945,13
22.08.1945,11.4
23.08.1945,10.6
24.08.1945,10.6
25.08.1945,9.24
26.08.1945,8.59
27.08.1945,7.99
28.08.1945,7.38
29.08.1945,6.83
30.08.1945,5.74
31.08.1945,4.7
01.09.1945,6.27
02.09.1945,5.74
03.09.1945,5.22
04.09.1945,4.7
05.09.1945,5.74
06.09.1945,4.7
07.09.1945,4.26
08.09.1945,4.7
09.09.1945,4.26
10.09.1945,3.82
11.09.1945,3.01
12.09.1945,2.62
13.09.1945,2.62
14.09.1945,3.01
15.09.1945,3.82
16.09.1945,3.4
17.09.1945,3.01
18.09.1945,3.82
19.09.1945,4.26
20.09.1945,3.82
21.09.1945,3.82
22.09.1945,3.01
23.09.1945,3.4
24.09.1945,3.21
25.09.1945,3.01
26.09.1945,3.4
27.09.1945,3.6
28.09.1945,4.26
29.09.1945,6.27
30.09.1945,6.27
01.10.1945,9.24
02.10.1945,10.6
03.10.1945,9.24
04.10.1945,6.27
05.10.1945,5.48
06.10.1945,5.22
07.10.1945,10.6
08.10.1945,6.27
09.10.1945,5.74
10.10.1945,4.96
11.10.1945,4.7
12.10.1945,7.38
13.10.1945,6.83
14.10.1945,6.27
15.10.1945,5.79
16.10.1945,9.24
17.10.1945,9.24
18.10.1945,8.59
19.10.1945,8.59
20.10.1945,9.24
21.10.1945,8.59
22.10.1945,8.29
23.10.1945,7.99
24.10.1945,7.38
25.10.1945,6.83
26.10.1945,5.74
27.10.1945,5.48
28.10.1945,5.48
29.10.1945,5.48
30.10.1945,5.22
31.10.1945,5.22
01.11.1945,5.48
02.11.1945,5.22
03.11.1945,5.74
04.11.1945,4.7
05.11.1945,4.7
06.11.1945,4.7
07.11.1945,4.7
08.11.1945,4.26
09.11.1945,10.6
10.11.1945,13
11.11.1945,17.4
12.11.1945,16.4
13.11.1945,12.2
14.11.1945,8.59
15.11.1945,7.99
16.11.1945,8.29
17.11.1945,8.59
18.11.1945,8.59
19.11.1945,7.99
20.11.1945,7.1
21.11.1945,7.1
22.11.1945,6.83
23.11.1945,6.55
24.11.1945,6.27
25.11.1945,6.27
26.11.1945,6.27
27.11.1945,6.27
28.11.1945,7.38
29.11.1945,8.59
30.11.1945,8.59
01.12.1945,7.68
02.12.1945,7.1
03.12.1945,6.55
04.12.1945,8.29
05.12.1945,8.29
06.12.1945,8.29
07.12.1945,7.68
08.12.1945,7.1
09.12.1945,6.83
10.12.1945,6.27
11.12.1945,5.74
12.12.1945,4.26
13.12.1945,6.27
14.12.1945,6.55
15.12.1945,6.83
16.12.1945,7.99
17.12.1945,9.24
18.12.1945,13
19.12.1945,12.2
20.12.1945,11.4
21.12.1945,9.92
22.12.1945,10.6
23.12.1945,13
24.12.1945,12.2
25.12.1945,11.4
26.12.1945,10.6
27.12.1945,9.92
28.12.1945,9.24
29.12.1945,10.6
30.12.1945,8.59
31.12.1945,9.24
01.01.1946,8.59
02.01.1946,7.68
03.01.1946,8.59
04.01.1946,6.55
05.01.1946,6.27
06.01.1946,6
07.01.1946,6.83
08.01.1946,6.55
09.01.1946,6.27
10.01.1946,5.74
11.01.1946,5.48
12.01.1946,7.68
13.01.1946,7.38
14.01.1946,6.83
15.01.1946,6.27
16.01.1946,5.22
17.01.1946,4.7
18.01.1946,5.22
19.01.1946,5.22
20.01.1946,5.22
21.01.1946,5.22
22.01.1946,4.96
23.01.1946,4.96
24.01.1946,4.96
25.01.1946,4.96
26.01.1946,4.96
27.01.1946,4.7
28.01.1946,4.7
29.01.1946,4.7
30.01.1946,4.7
31.01.1946,5.22
01.02.1946,9.24
02.02.1946,8.59
03.02.1946,6.27
04.02.1946,5.74
05.02.1946,14.7
06.02.1946,17.4
07.02.1946,22.3
08.02.1946,33.3
09.02.1946,127
10.02.1946,60.3
11.02.1946,32.1
12.02.1946,32.1
13.02.1946,27.5
14.02.1946,19.3
15.02.1946,19.3
16.02.1946,18.3
17.02.1946,29.8
18.02.1946,27.5
19.02.1946,25.4
20.02.1946,26.4
21.02.1946,27.5
22.02.1946,27.5
23.02.1946,20.3
24.02.1946,19.3
25.02.1946,19.3
26.02.1946,13
27.02.1946,12.2
28.02.1946,22.3
01.03.1946,21.8
02.03.1946,17.4
03.03.1946,14.7
04.03.1946,15.1
05.03.1946,15.6
06.03.1946,14.3
07.03.1946,13
08.03.1946,15.6
09.03.1946,14.7
10.03.1946,13.8
11.03.1946,14.3
12.03.1946,13.4
13.03.1946,13.8
14.03.1946,13
15.03.1946,12.2
16.03.1946,11.8
17.03.1946,12.2
18.03.1946,11
19.03.1946,9.58
20.03.1946,10.2
21.03.1946,10.2
22.03.1946,9.92
23.03.1946,9.58
24.03.1946,8.9
25.03.1946,8.9
26.03.1946,8.9
27.03.1946,8.9
28.03.1946,8.59
29.03.1946,7.99
30.03.1946,7.38
31.03.1946,7.1
01.04.1946,7.1
02.04.1946,6.55
03.04.1946,6.55
04.04.1946,6.27
05.04.1946,6
06.04.1946,6
07.04.1946,6
08.04.1946,5.48
09.04.1946,5.48
10.04.1946,5.22
11.04.1946,4.96
12.04.1946,5.22
13.04.1946,5.48
14.04.1946,5.22
15.04.1946,5.22
16.04.1946,5.22
17.04.1946,4.7
18.04.1946,4.48
19.04.1946,5.48
20.04.1946,5.22
21.04.1946,4.96
22.04.1946,4.7
23.04.1946,4.7
24.04.1946,4.26
25.04.1946,4.26
26.04.1946,4.04
27.04.1946,3.82
28.04.1946,3.4
29.04.1946,4.26
30.04.1946,4.96
01.05.1946,4.04
02.05.1946,4.48
03.05.1946,4.26
04.05.1946,4.04
05.05.1946,3.82
06.05.1946,4.48
07.05.1946,6.55
08.05.1946,4.48
09.05.1946,4.04
10.05.1946,3.4
11.05.1946,3.4
12.05.1946,3.01
13.05.1946,3.82
14.05.1946,3.6
15.05.1946,3.6
16.05.1946,3.82
17.05.1946,3.4
18.05.1946,3.6
19.05.1946,2.81
20.05.1946,2.81
21.05.1946,3.01
22.05.1946,2.81
23.05.1946,2.62
24.05.1946,2.81
25.05.1946,2.62
26.05.1946,2.81
27.05.1946,3.21
28.05.1946,3.21
29.05.1946,3.6
30.05.1946,3.21
31.05.1946,3.21
01.06.1946,3.6
02.06.1946,3.01
03.06.1946,3.21
04.06.1946,3.01
05.06.1946,2.81
06.06.1946,2.62
07.06.1946,3.21
08.06.1946,3.6
09.06.1946,3.6
10.06.1946,3.21
11.06.1946,2.81
12.06.1946,3.6
13.06.1946,6.27
14.06.1946,51.8
15.06.1946,34.6
16.06.1946,17.4
17.06.1946,13.4
18.06.1946,11
19.06.1946,9.92
20.06.1946,9.24
21.06.1946,8.29
22.06.1946,8.9
23.06.1946,13.8
24.06.1946,11.4
25.06.1946,9.58
26.06.1946,9.24
27.06.1946,8.29
28.06.1946,7.1
29.06.1946,6
30.06.1946,5.22
01.07.1946,4.96
02.07.1946,4.96
03.07.1946,4.48
04.07.1946,4.04
05.07.1946,4.04
06.07.1946,5.74
07.07.1946,5.48
08.07.1946,6.27
09.07.1946,5.22
10.07.1946,4.7
11.07.1946,4.7
12.07.1946,4.26
13.07.1946,4.04
14.07.1946,3.82
15.07.1946,4.04
16.07.1946,3.82
17.07.1946,3.6
18.07.1946,5.74
19.07.1946,7.1
20.07.1946,8.29
21.07.1946,6.27
22.07.1946,6.27
23.07.1946,5.22
24.07.1946,4.96
25.07.1946,5.22
26.07.1946,5.48
27.07.1946,4.96
28.07.1946,9.92
29.07.1946,11.8
30.07.1946,7.1
31.07.1946,6
01.08.1946,4.96
02.08.1946,4.7
03.08.1946,4.96
04.08.1946,4.7
05.08.1946,4.48
06.08.1946,5.22
07.08.1946,4.48
08.08.1946,4.26
09.08.1946,4.04
10.08.1946,4.04
11.08.1946,3.4
12.08.1946,3.82
13.08.1946,4.48
14.08.1946,4.96
15.08.1946,3.6
16.08.1946,4.04
17.08.1946,3.82
18.08.1946,3.4
19.08.1946,4.04
20.08.1946,7.99
21.08.1946,6.27
22.08.1946,4.96
23.08.1946,4.48
24.08.1946,4.96
25.08.1946,3.82
26.08.1946,4.04
27.08.1946,4.04
28.08.1946,4.04
29.08.1946,3.82
30.08.1946,3.82
31.08.1946,4.26
01.09.1946,2.81
02.09.1946,3.4
03.09.1946,3.4
04.09.1946,3.21
05.09.1946,3.82
06.09.1946,3.4
07.09.1946,3.21
08.09.1946,3.01
09.09.1946,3.01
10.09.1946,2.81
11.09.1946,2.62
12.09.1946,2.62
13.09.1946,2.81
14.09.1946,3.82
15.09.1946,3.6
16.09.1946,2.62
17.09.1946,2.49
18.09.1946,2.62
19.09.1946,3.01
20.09.1946,2.81
21.09.1946,2.62
22.09.1946,2.62
23.09.1946,2.62
24.09.1946,2.81
25.09.1946,3.4
26.09.1946,3.21
27.09.1946,3.21
28.09.1946,3.21
29.09.1946,2.36
30.09.1946,2.36
01.10.1946,2.81
02.10.1946,2.49
03.10.1946,2.81
04.10.1946,3.01
05.10.1946,4.26
06.10.1946,4.7
07.10.1946,5.22
08.10.1946,5.74
09.10.1946,7.68
10.10.1946,7.99
11.10.1946,7.68
12.10.1946,6.83
13.10.1946,6.27
14.10.1946,6.83
15.10.1946,6.27
16.10.1946,5.48
17.10.1946,4.48
18.10.1946,4.04
19.10.1946,3.6
20.10.1946,3.82
21.10.1946,4.04
22.10.1946,6
23.10.1946,6.83
24.10.1946,6
25.10.1946,4.96
26.10.1946,4.48
27.10.1946,3.82
28.10.1946,4.04
29.10.1946,5.22
30.10.1946,6.83
31.10.1946,7.38
01.11.1946,6.14
02.11.1946,5.82
03.11.1946,4.94
04.11.1946,4.66
05.11.1946,5.5
06.11.1946,5.22
07.11.1946,5.22
08.11.1946,5.22
09.11.1946,5.22
10.11.1946,4.66
11.11.1946,4.94
12.11.1946,4.66
13.11.1946,3.87
14.11.1946,3.64
15.11.1946,3.64
16.11.1946,3.64
17.11.1946,4.1
18.11.1946,3.64
19.11.1946,4.38
20.11.1946,4.1
21.11.1946,3.64
22.11.1946,4.1
23.11.1946,4.1
24.11.1946,3.64
25.11.1946,3.18
26.11.1946,3.41
27.11.1946,3.18
28.11.1946,2.95
29.11.1946,2.95
30.11.1946,3.18
01.12.1946,3.18
02.12.1946,3.18
03.12.1946,4.66
04.12.1946,3.64
05.12.1946,3.18
06.12.1946,3.41
07.12.1946,3.41
08.12.1946,2.78
09.12.1946,2.45
10.12.1946,2.61
11.12.1946,2.95
12.12.1946,2.95
13.12.1946,2.78
14.12.1946,2.78
15.12.1946,2.29
16.12.1946,2.29
17.12.1946,2.13
18.12.1946,1.99
19.12.1946,1.86
20.12.1946,1.86
21.12.1946,1.73
22.12.1946,1.73
23.12.1946,1.6
24.12.1946,1.6
25.12.1946,1.86
26.12.1946,2.45
27.12.1946,3.18
28.12.1946,4.66
29.12.1946,3.64
30.12.1946,1.27
31.12.1946,1.07
01.01.1947,1.17
02.01.1947,1.37
03.01.1947,1.37
04.01.1947,1.27
05.01.1947,1.17
06.01.1947,1.27
07.01.1947,1.27
08.01.1947,1.17
09.01.1947,1.17
10.01.1947,1.37
11.01.1947,1.73
12.01.1947,2.29
13.01.1947,3.18
14.01.1947,10.9
15.01.1947,13.7
16.01.1947,3.18
17.01.1947,1.27
18.01.1947,1.37
19.01.1947,1.99
20.01.1947,1.86
21.01.1947,1.86
22.01.1947,1.73
23.01.1947,1.47
24.01.1947,1.6
25.01.1947,2.13
26.01.1947,2.13
27.01.1947,1.99
28.01.1947,1.99
29.01.1947,1.99
30.01.1947,1.99
31.01.1947,1.99
01.02.1947,1.86
02.02.1947,1.86
03.02.1947,1.86
04.02.1947,1.86
05.02.1947,1.86
06.02.1947,1.86
07.02.1947,1.73
08.02.1947,1.73
09.02.1947,1.73
10.02.1947,1.73
11.02.1947,1.73
12.02.1947,1.73
13.02.1947,1.73
14.02.1947,1.73
15.02.1947,1.6
16.02.1947,1.6
17.02.1947,1.6
18.02.1947,1.6
19.02.1947,1.6
20.02.1947,1.6
21.02.1947,1.6
22.02.1947,2.61
23.02.1947,6.78
24.02.1947,10.3
25.02.1947,5.82
26.02.1947,5.22
27.02.1947,4.1
28.02.1947,3.64
01.03.1947,5.22
02.03.1947,7.78
03.03.1947,9.82
04.03.1947,10.3
05.03.1947,10.9
06.03.1947,12.8
07.03.1947,30.4
08.03.1947,12.4
09.03.1947,4.94
10.03.1947,1.86
11.03.1947,9.76
12.03.1947,17.9
13.03.1947,5.5
14.03.1947,30.9
15.03.1947,15
16.03.1947,5.82
17.03.1947,7.44
18.03.1947,10.3
19.03.1947,13.7
20.03.1947,15.9
21.03.1947,16.3
22.03.1947,18.2
23.03.1947,19.6
24.03.1947,15
25.03.1947,13.7
26.03.1947,13.2
27.03.1947,10.5
28.03.1947,8.12
29.03.1947,6.46
30.03.1947,5.22
31.03.1947,9.14
01.04.1947,9.48
02.04.1947,9.82
03.04.1947,9.14
04.04.1947,8.12
05.04.1947,8.12
06.04.1947,7.78
07.04.1947,13.2
08.04.1947,11.3
09.04.1947,12
10.04.1947,10.9
11.04.1947,9.48
12.04.1947,8.8
13.04.1947,7.44
14.04.1947,6.78
15.04.1947,6.14
16.04.1947,5.5
17.04.1947,5.5
18.04.1947,4.94
19.04.1947,4.94
20.04.1947,4.38
21.04.1947,4.1
22.04.1947,4.1
23.04.1947,3.87
24.04.1947,3.64
25.04.1947,3.41
26.04.1947,3.18
27.04.1947,3.18
28.04.1947,3.41
29.04.1947,3.87
30.04.1947,3.64
01.05.1947,3.18
02.05.1947,2.95
03.05.1947,2.78
04.05.1947,2.45
05.05.1947,2.78
06.05.1947,2.78
07.05.1947,2.45
08.05.1947,1.99
09.05.1947,1.86
10.05.1947,1.86
11.05.1947,1.73
12.05.1947,1.73
13.05.1947,1.86
14.05.1947,1.6
15.05.1947,1.47
16.05.1947,1.73
17.05.1947,1.6
18.05.1947,1.47
19.05.1947,1.47
20.05.1947,1.47
21.05.1947,1.47
22.05.1947,1.47
23.05.1947,1.47
24.05.1947,1.73
25.05.1947,1.99
26.05.1947,1.47
27.05.1947,1.6
28.05.1947,2.29
29.05.1947,3.18
30.05.1947,3.41
31.05.1947,3.18
01.06.1947,3.41
02.06.1947,2.95
03.06.1947,2.95
04.06.1947,2.95
05.06.1947,2.29
06.06.1947,2.13
07.06.1947,1.73
08.06.1947,2.13
09.06.1947,2.95
10.06.1947,2.45
11.06.1947,2.45
12.06.1947,2.29
13.06.1947,2.45
14.06.1947,2.61
15.06.1947,2.61
16.06.1947,1.6
17.06.1947,1.73
18.06.1947,1.37
19.06.1947,1.6
20.06.1947,1.6
21.06.1947,1.47
22.06.1947,1.47
23.06.1947,1.37
24.06.1947,1.86
25.06.1947,1.99
26.06.1947,2.45
27.06.1947,2.61
28.06.1947,2.45
29.06.1947,2.61
30.06.1947,3.41
01.07.1947,1.6
02.07.1947,4.1
03.07.1947,4.66
04.07.1947,3.87
05.07.1947,3.87
06.07.1947,3.18
07.07.1947,5.22
08.07.1947,5.22
09.07.1947,4.94
10.07.1947,3.87
11.07.1947,2.95
12.07.1947,1.99
13.07.1947,2.61
14.07.1947,2.61
15.07.1947,2.61
16.07.1947,2.78
17.07.1947,3.18
18.07.1947,3.41
19.07.1947,3.18
20.07.1947,2.95
21.07.1947,2.61
22.07.1947,3.64
23.07.1947,3.87
24.07.1947,4.38
25.07.1947,4.38
26.07.1947,4.38
27.07.1947,4.1
28.07.1947,4.66
29.07.1947,4.1
30.07.1947,3.64
31.07.1947,3.64
01.08.1947,2.29
02.08.1947,1.73
03.08.1947,2.45
04.08.1947,2.45
05.08.1947,3.41
06.08.1947,5.22
07.08.1947,4.66
08.08.1947,4.1
09.08.1947,3.41
10.08.1947,2.78
11.08.1947,2.29
12.08.1947,3.64
13.08.1947,4.38
14.08.1947,3.87
15.08.1947,3.18
16.08.1947,2.95
17.08.1947,3.18
18.08.1947,2.78
19.08.1947,2.61
20.08.1947,2.29
21.08.1947,2.13
22.08.1947,2.29
23.08.1947,2.45
24.08.1947,2.29
25.08.1947,2.13
26.08.1947,2.78
27.08.1947,2.95
28.08.1947,3.87
29.08.1947,3.41
30.08.1947,2.95
31.08.1947,2.78
01.09.1947,2.45
02.09.1947,2.61
03.09.1947,2.78
04.09.1947,2.61
05.09.1947,2.13
06.09.1947,1.99
07.09.1947,1.99
08.09.1947,1.47
09.09.1947,1.47
10.09.1947,1.37
11.09.1947,1.47
12.09.1947,1.37
13.09.1947,1.47
14.09.1947,1.47
15.09.1947,1.6
16.09.1947,1.99
17.09.1947,2.45
18.09.1947,2.78
19.09.1947,2.29
20.09.1947,2.29
21.09.1947,2.45
22.09.1947,2.13
23.09.1947,2.78
24.09.1947,3.64
25.09.1947,2.45
26.09.1947,2.78
27.09.1947,2.61
28.09.1947,2.61
29.09.1947,2.13
30.09.1947,1.37
01.10.1947,1.73
02.10.1947,1.73
03.10.1947,1.73
04.10.1947,1.73
05.10.1947,1.6
06.10.1947,1.47
07.10.1947,1.47
08.10.1947,1.27
09.10.1947,1.27
10.10.1947,1.27
11.10.1947,1.37
12.10.1947,1.37
13.10.1947,1.37
14.10.1947,1.47
15.10.1947,2.13
16.10.1947,2.29
17.10.1947,1.86
18.10.1947,1.73
19.10.1947,1.99
20.10.1947,1.73
21.10.1947,1.6
22.10.1947,1.6
23.10.1947,1.73
24.10.1947,1.73
25.10.1947,1.86
26.10.1947,1.99
27.10.1947,1.37
28.10.1947,1.47
29.10.1947,1.6
30.10.1947,1.6
31.10.1947,1.73
01.11.1947,1.6
02.11.1947,1.47
03.11.1947,1.37
04.11.1947,1.47
05.11.1947,1.47
06.11.1947,2.45
07.11.1947,2.61
08.11.1947,2.13
09.11.1947,1.47
10.11.1947,3.18
11.11.1947,3.41
12.11.1947,7.1
13.11.1947,6.14
14.11.1947,4.1
15.11.1947,3.87
16.11.1947,3.18
17.11.1947,2.78
18.11.1947,2.61
19.11.1947,1.47
20.11.1947,1.6
21.11.1947,1.6
22.11.1947,2.13
23.11.1947,2.29
24.11.1947,2.45
25.11.1947,2.13
26.11.1947,3.41
27.11.1947,3.18
28.11.1947,2.45
29.11.1947,2.13
30.11.1947,2.45
01.12.1947,2.78
02.12.1947,2.45
03.12.1947,2.45
04.12.1947,2.29
05.12.1947,2.13
06.12.1947,2.13
07.12.1947,1.73
08.12.1947,1.86
09.12.1947,1.86
10.12.1947,1.86
11.12.1947,1.73
12.12.1947,1.73
13.12.1947,2.61
14.12.1947,2.78
15.12.1947,2.78
16.12.1947,2.61
17.12.1947,3.18
18.12.1947,3.18
19.12.1947,2.78
20.12.1947,2.45
21.12.1947,2.61
22.12.1947,25.4
23.12.1947,32.1
24.12.1947,34.6
25.12.1947,35.2
26.12.1947,34
27.12.1947,29.2
28.12.1947,44.3
29.12.1947,62.1
30.12.1947,42.1
31.12.1947,34
01.01.1948,25.8
02.01.1948,26.8
03.01.1948,46.6
04.01.1948,38.6
05.01.1948,32.7
06.01.1948,26.3
07.01.1948,21.7
08.01.1948,18.2
09.01.1948,12.8
10.01.1948,9.82
11.01.1948,7.78
12.01.1948,7.1
13.01.1948,8.8
14.01.1948,11.3
15.01.1948,10.3
16.01.1948,9.82
17.01.1948,9.82
18.01.1948,9.82
19.01.1948,8.8
20.01.1948,8.46
21.01.1948,7.78
22.01.1948,6.78
23.01.1948,6.14
24.01.1948,5.82
25.01.1948,5.5
26.01.1948,5.5
27.01.1948,5.22
28.01.1948,4.94
29.01.1948,4.94
30.01.1948,4.66
31.01.1948,11.6
01.02.1948,13.2
02.02.1948,9.82
03.02.1948,9.48
04.02.1948,17.3
05.02.1948,16.3
06.02.1948,14.5
07.02.1948,14.5
08.02.1948,24.2
09.02.1948,59.4
10.02.1948,64.7
11.02.1948,42.8
12.02.1948,37.2
13.02.1948,32.7
14.02.1948,26.3
15.02.1948,25.2
16.02.1948,34
17.02.1948,24.7
18.02.1948,21.7
19.02.1948,19.1
20.02.1948,16.8
21.02.1948,15
22.02.1948,14.1
23.02.1948,12.4
24.02.1948,11.3
25.02.1948,10.3
26.02.1948,8.8
27.02.1948,7.78
28.02.1948,7.44
01.03.1948,6.78
02.03.1948,7.1
03.03.1948,7.78
04.03.1948,8.12
05.03.1948,8.12
06.03.1948,8.46
07.03.1948,8.46
08.03.1948,8.46
09.03.1948,15
10.03.1948,12
11.03.1948,9.82
12.03.1948,9.48
13.03.1948,8.46
14.03.1948,8.12
15.03.1948,7.78
16.03.1948,8.12
17.03.1948,9.14
18.03.1948,12.4
19.03.1948,14.1
20.03.1948,11.3
21.03.1948,9.82
22.03.1948,8.8
23.03.1948,8.46
24.03.1948,8.12
25.03.1948,7.78
26.03.1948,7.78
27.03.1948,7.78
28.03.1948,6.78
29.03.1948,6.46
30.03.1948,6.14
31.03.1948,5.5
01.04.1948,5.22
02.04.1948,4.94
03.04.1948,4.66
04.04.1948,4.1
05.04.1948,3.87
06.04.1948,5.82
07.04.1948,5.22
08.04.1948,4.38
09.04.1948,4.1
10.04.1948,3.87
11.04.1948,3.64
12.04.1948,3.64
13.04.1948,4.66
14.04.1948,4.38
15.04.1948,3.87
16.04.1948,3.87
17.04.1948,3.64
18.04.1948,3.41
19.04.1948,2.95
20.04.1948,2.95
21.04.1948,3.87
22.04.1948,3.18
23.04.1948,3.18
24.04.1948,3.41
25.04.1948,2.95
26.04.1948,2.78
27.04.1948,2.61
28.04.1948,2.61
29.04.1948,2.45
30.04.1948,2.61
01.05.1948,4.66
02.05.1948,3.41
03.05.1948,2.61
04.05.1948,2.61
05.05.1948,2.13
06.05.1948,1.86
07.05.1948,2.13
08.05.1948,1.73
09.05.1948,1.6
10.05.1948,1.73
11.05.1948,1.37
12.05.1948,1.27
13.05.1948,1.27
14.05.1948,2.13
15.05.1948,2.45
16.05.1948,2.29
17.05.1948,1.99
18.05.1948,1.99
19.05.1948,1.86
20.05.1948,1.86
21.05.1948,2.13
22.05.1948,2.13
23.05.1948,1.73
24.05.1948,1.6
25.05.1948,1.99
26.05.1948,1.6
27.05.1948,1.73
28.05.1948,1.73
29.05.1948,1.86
30.05.1948,1.86
31.05.1948,1.99
01.06.1948,1.47
02.06.1948,1.73
03.06.1948,2.45
04.06.1948,2.78
05.06.1948,3.18
06.06.1948,2.29
07.06.1948,1.27
08.06.1948,0.98
09.06.1948,1.17
10.06.1948,1.07
11.06.1948,0.98
12.06.1948,0.98
13.06.1948,1.17
14.06.1948,1.37
15.06.1948,1.6
16.06.1948,1.6
17.06.1948,2.13
18.06.1948,1.99
19.06.1948,1.37
20.06.1948,1.73
21.06.1948,1.47
22.06.1948,1.73
23.06.1948,1.6
24.06.1948,1.99
25.06.1948,1.86
26.06.1948,1.37
27.06.1948,1.6
28.06.1948,2.45
29.06.1948,2.61
30.06.1948,2.13
01.07.1948,1.99
02.07.1948,1.6
03.07.1948,1.86
04.07.1948,1.73
05.07.1948,1.47
06.07.1948,2.13
07.07.1948,3.41
08.07.1948,3.41
09.07.1948,3.64
10.07.1948,3.41
11.07.1948,9.14
12.07.1948,6.46
13.07.1948,5.22
14.07.1948,4.1
15.07.1948,3.18
16.07.1948,2.95
17.07.1948,4.94
18.07.1948,3.41
19.07.1948,2.95
20.07.1948,2.61
21.07.1948,2.13
22.07.1948,2.29
23.07.1948,5.22
24.07.1948,2.95
25.07.1948,2.61
26.07.1948,3.18
27.07.1948,3.18
28.07.1948,2.95
29.07.1948,3.18
30.07.1948,2.95
31.07.1948,3.18
01.08.1948,2.78
02.08.1948,2.13
03.08.1948,1.99
04.08.1948,2.95
05.08.1948,2.61
06.08.1948,2.61
07.08.1948,2.45
08.08.1948,2.95
09.08.1948,3.64
10.08.1948,2.78
11.08.1948,2.61
12.08.1948,2.95
13.08.1948,9.82
14.08.1948,16.8
15.08.1948,11.3
16.08.1948,6.46
17.08.1948,4.66
18.08.1948,6.46
19.08.1948,10.5
20.08.1948,12.4
21.08.1948,7.78
22.08.1948,6.14
23.08.1948,8.8
24.08.1948,9.82
25.08.1948,8.8
26.08.1948,7.44
27.08.1948,7.1
28.08.1948,6.78
29.08.1948,6.14
30.08.1948,5.22
31.08.1948,4.94
01.09.1948,3.64
02.09.1948,2.95
03.09.1948,2.78
04.09.1948,2.29
05.09.1948,2.13
06.09.1948,2.29
07.09.1948,2.13
08.09.1948,2.45
09.09.1948,3.18
10.09.1948,3.41
11.09.1948,3.41
12.09.1948,3.18
13.09.1948,3.41
14.09.1948,3.41
15.09.1948,4.1
16.09.1948,4.38
17.09.1948,4.1
18.09.1948,4.1
19.09.1948,3.87
20.09.1948,3.64
21.09.1948,3.18
22.09.1948,2.78
23.09.1948,2.61
24.09.1948,2.29
25.09.1948,2.13
26.09.1948,1.99
27.09.1948,1.99
28.09.1948,2.13
29.09.1948,2.45
30.09.1948,2.78
01.10.1948,3.18
02.10.1948,2.61
03.10.1948,2.29
04.10.1948,2.61
05.10.1948,2.95
06.10.1948,2.61
07.10.1948,2.45
08.10.1948,2.61
09.10.1948,2.45
10.10.1948,2.45
11.10.1948,2.61
12.10.1948,2.29
13.10.1948,2.29
14.10.1948,2.13
15.10.1948,2.45
16.10.1948,2.29
17.10.1948,2.13
18.10.1948,2.13
19.10.1948,1.99
20.10.1948,1.86
21.10.1948,1.86
22.10.1948,1.99
23.10.1948,1.99
24.10.1948,1.86
25.10.1948,1.99
26.10.1948,1.6
27.10.1948,1.6
28.10.1948,2.29
29.10.1948,2.78
30.10.1948,2.45
31.10.1948,2.29
01.11.1948,2.61
02.11.1948,2.29
03.11.1948,2.61
04.11.1948,2.61
05.11.1948,2.78
06.11.1948,2.95
07.11.1948,2.45
08.11.1948,2.61
09.11.1948,1.86
10.11.1948,1.6
11.11.1948,1.73
12.11.1948,1.73
13.11.1948,1.6
14.11.1948,1.6
15.11.1948,1.73
16.11.1948,1.86
17.11.1948,1.73
18.11.1948,2.13
19.11.1948,1.99
20.11.1948,1.73
21.11.1948,1.6
22.11.1948,1.99
23.11.1948,1.99
24.11.1948,1.86
25.11.1948,1.86
26.11.1948,1.73
27.11.1948,1.73
28.11.1948,1.73
29.11.1948,1.99
30.11.1948,1.73
01.12.1948,1.47
02.12.1948,1.37
03.12.1948,1.37
04.12.1948,1.37
05.12.1948,1.47
06.12.1948,1.37
07.12.1948,1.37
08.12.1948,1.37
09.12.1948,1.17
10.12.1948,1.27
11.12.1948,1.27
12.12.1948,1.07
13.12.1948,1.17
14.12.1948,1.07
15.12.1948,0.82
16.12.1948,0.9
17.12.1948,1.07
18.12.1948,1.47
19.12.1948,1.37
20.12.1948,1.47
21.12.1948,1.37
22.12.1948,1.27
23.12.1948,0.98
24.12.1948,1.07
25.12.1948,0.98
26.12.1948,0.74
27.12.1948,0.67
28.12.1948,0.82
29.12.1948,0.9
30.12.1948,0.9
31.12.1948,0.9
01.01.1949,0.82
02.01.1949,0.9
03.01.1949,1.17
04.01.1949,1.07
05.01.1949,1.07
06.01.1949,1.07
07.01.1949,0.98
08.01.1949,0.98
09.01.1949,0.82
10.01.1949,0.98
11.01.1949,0.82
12.01.1949,0.55
13.01.1949,0.61
14.01.1949,0.74
15.01.1949,0.98
16.01.1949,1.37
17.01.1949,3.18
18.01.1949,7.1
19.01.1949,6.14
20.01.1949,5.82
21.01.1949,4.66
22.01.1949,3.87
23.01.1949,3.18
24.01.1949,2.78
25.01.1949,2.78
26.01.1949,2.29
27.01.1949,2.13
28.01.1949,2.13
29.01.1949,2.13
30.01.1949,1.99
31.01.1949,2.29
01.02.1949,2.13
02.02.1949,1.73
03.02.1949,1.47
04.02.1949,1.37
05.02.1949,1.37
06.02.1949,1.37
07.02.1949,1.6
08.02.1949,1.73
09.02.1949,5.5
10.02.1949,20.7
11.02.1949,8.8
12.02.1949,5.82
13.02.1949,4.38
14.02.1949,3.87
15.02.1949,3.87
16.02.1949,4.1
17.02.1949,4.38
18.02.1949,3.87
19.02.1949,3.41
20.02.1949,3.18
21.02.1949,3.41
22.02.1949,3.18
23.02.1949,3.18
24.02.1949,4.1
25.02.1949,6.14
26.02.1949,4.94
27.02.1949,4.94
28.02.1949,5.5
01.03.1949,4.38
02.03.1949,2.78
03.03.1949,2.95
04.03.1949,3.41
05.03.1949,3.18
06.03.1949,2.78
07.03.1949,2.95
08.03.1949,2.29
09.03.1949,2.61
10.03.1949,2.61
11.03.1949,2.95
12.03.1949,3.87
13.03.1949,7.78
14.03.1949,11.3
15.03.1949,15.9
16.03.1949,13.7
17.03.1949,12
18.03.1949,16.8
19.03.1949,16.8
20.03.1949,13.2
21.03.1949,11.6
22.03.1949,10.5
23.03.1949,9.14
24.03.1949,8.8
25.03.1949,9.14
26.03.1949,9.82
27.03.1949,9.14
28.03.1949,8.8
29.03.1949,8.12
30.03.1949,7.78
31.03.1949,7.44
01.04.1949,6.46
02.04.1949,6.14
03.04.1949,5.5
04.04.1949,5.22
05.04.1949,5.5
06.04.1949,5.5
07.04.1949,5.82
08.04.1949,5.82
09.04.1949,5.82
10.04.1949,5.5
11.04.1949,7.44
12.04.1949,7.78
13.04.1949,24.2
14.04.1949,17.7
15.04.1949,12.8
16.04.1949,10.9
17.04.1949,9.82
18.04.1949,8.8
19.04.1949,7.78
20.04.1949,7.1
21.04.1949,6.46
22.04.1949,6.78
23.04.1949,7.1
24.04.1949,6.14
25.04.1949,5.82
26.04.1949,5.5
27.04.1949,5.22
28.04.1949,4.94
29.04.1949,4.66
30.04.1949,6.14
01.05.1949,8.12
02.05.1949,5.82
03.05.1949,4.66
04.05.1949,4.66
05.05.1949,4.66
06.05.1949,8.12
07.05.1949,5.82
08.05.1949,4.66
09.05.1949,4.94
10.05.1949,4.94
11.05.1949,4.66
12.05.1949,4.1
13.05.1949,3.87
14.05.1949,3.64
15.05.1949,3.87
16.05.1949,3.64
17.05.1949,3.18
18.05.1949,2.45
19.05.1949,4.66
20.05.1949,9.82
21.05.1949,12.4
22.05.1949,20.7
23.05.1949,19.6
24.05.1949,15.9
25.05.1949,14.1
26.05.1949,12
27.05.1949,11.3
28.05.1949,9.82
29.05.1949,8.8
30.05.1949,12.4
31.05.1949,15.4
01.06.1949,26.3
02.06.1949,26.3
03.06.1949,21.2
04.06.1949,18.6
05.06.1949,16.3
06.06.1949,18.2
07.06.1949,11.3
08.06.1949,12
09.06.1949,13.2
10.06.1949,19.1
11.06.1949,30.9
12.06.1949,33.3
13.06.1949,32.7
14.06.1949,25.2
15.06.1949,23.7
16.06.1949,19.1
17.06.1949,16.3
18.06.1949,14.5
19.06.1949,13.7
20.06.1949,13.2
21.06.1949,11.6
22.06.1949,10.9
23.06.1949,11.3
24.06.1949,11.6
25.06.1949,9.82
26.06.1949,8.46
27.06.1949,7.78
28.06.1949,6.78
29.06.1949,6.46
30.06.1949,7.44
01.07.1949,9.48
02.07.1949,22.2
03.07.1949,16.3
04.07.1949,13.7
05.07.1949,11.6
06.07.1949,12
07.07.1949,10.3
08.07.1949,9.14
09.07.1949,7.78
10.07.1949,6.46
11.07.1949,6.46
12.07.1949,4.94
13.07.1949,4.38
14.07.1949,4.1
15.07.1949,3.87
16.07.1949,3.64
17.07.1949,3.41
18.07.1949,4.94
19.07.1949,4.38
20.07.1949,3.87
21.07.1949,3.64
22.07.1949,3.41
23.07.1949,3.41
24.07.1949,3.18
25.07.1949,2.95
26.07.1949,3.41
27.07.1949,3.18
28.07.1949,2.78
29.07.1949,2.78
30.07.1949,2.95
31.07.1949,2.45
01.08.1949,2.45
02.08.1949,2.61
03.08.1949,2.13
04.08.1949,1.86
05.08.1949,2.13
06.08.1949,1.99
07.08.1949,1.73
08.08.1949,1.86
09.08.1949,1.73
10.08.1949,2.29
11.08.1949,1.99
12.08.1949,4.38
13.08.1949,3.87
14.08.1949,2.61
15.08.1949,2.29
16.08.1949,2.13
17.08.1949,2.29
18.08.1949,2.29
19.08.1949,2.29
20.08.1949,2.29
21.08.1949,2.13
22.08.1949,2.78
23.08.1949,2.78
24.08.1949,2.61
25.08.1949,2.45
26.08.1949,2.29
27.08.1949,2.13
28.08.1949,2.29
29.08.1949,3.87
30.08.1949,2.61
31.08.1949,1.99
01.09.1949,1.99
02.09.1949,2.78
03.09.1949,2.45
04.09.1949,2.29
05.09.1949,2.13
06.09.1949,1.73
07.09.1949,1.6
08.09.1949,2.29
09.09.1949,3.41
10.09.1949,3.18
11.09.1949,2.61
12.09.1949,2.29
13.09.1949,2.13
14.09.1949,1.99
15.09.1949,2.29
16.09.1949,2.61
17.09.1949,2.78
18.09.1949,2.61
19.09.1949,2.95
20.09.1949,2.78
21.09.1949,3.18
22.09.1949,2.95
23.09.1949,2.45
24.09.1949,1.99
25.09.1949,1.73
26.09.1949,1.37
27.09.1949,0.98
28.09.1949,0.9
29.09.1949,1.47
30.09.1949,1.47
01.10.1949,1.37
02.10.1949,0.98
03.10.1949,0.98
04.10.1949,0.9
05.10.1949,1.17
06.10.1949,1.86
07.10.1949,2.29
08.10.1949,2.45
09.10.1949,2.13
10.10.1949,2.13
11.10.1949,2.13
12.10.1949,1.73
13.10.1949,1.47
14.10.1949,1.6
15.10.1949,1.37
16.10.1949,1.27
17.10.1949,1.47
18.10.1949,1.99
19.10.1949,1.73
20.10.1949,1.86
21.10.1949,1.73
22.10.1949,1.6
23.10.1949,1.47
24.10.1949,1.99
25.10.1949,2.61
26.10.1949,1.86
27.10.1949,1.6
28.10.1949,1.73
29.10.1949,1.6
30.10.1949,1.6
31.10.1949,1.37
01.11.1949,1.47
02.11.1949,1.6
03.11.1949,1.6
04.11.1949,1.47
05.11.1949,1.47
06.11.1949,1.47
07.11.1949,1.37
08.11.1949,1.47
09.11.1949,1.37
10.11.1949,1.37
11.11.1949,1.6
12.11.1949,2.29
13.11.1949,1.99
14.11.1949,1.86
15.11.1949,1.73
16.11.1949,1.6
17.11.1949,1.47
18.11.1949,1.27
19.11.1949,1.17
20.11.1949,0.82
21.11.1949,1.07
22.11.1949,1.47
23.11.1949,1.37
24.11.1949,1.6
25.11.1949,1.86
26.11.1949,2.45
27.11.1949,2.61
28.11.1949,2.61
29.11.1949,2.78
30.11.1949,2.61
01.12.1949,2.45
02.12.1949,2.29
03.12.1949,2.29
04.12.1949,2.45
05.12.1949,1.99
06.12.1949,2.29
07.12.1949,2.29
08.12.1949,2.29
09.12.1949,2.13
10.12.1949,3.18
11.12.1949,2.78
12.12.1949,2.78
13.12.1949,2.78
14.12.1949,2.29
15.12.1949,1.99
16.12.1949,2.29
17.12.1949,2.78
18.12.1949,3.41
19.12.1949,3.18
20.12.1949,3.64
21.12.1949,3.64
22.12.1949,3.18
23.12.1949,2.95
24.12.1949,2.78
25.12.1949,2.61
26.12.1949,2.45
27.12.1949,3.41
28.12.1949,3.41
29.12.1949,2.95
30.12.1949,2.61
31.12.1949,2.45
01.01.1950,2.13
02.01.1950,2.13
03.01.1950,2.78
04.01.1950,3.87
05.01.1950,2.95
06.01.1950,4.66
07.01.1950,6.78
08.01.1950,9.48
09.01.1950,9.82
10.01.1950,8.12
11.01.1950,10.3
12.01.1950,15.9
13.01.1950,16.8
14.01.1950,12.4
15.01.1950,10.3
16.01.1950,12.8
17.01.1950,19.1
18.01.1950,15.4
19.01.1950,12
20.01.1950,9.82
21.01.1950,8.46
22.01.1950,8.46
23.01.1950,8.12
24.01.1950,7.1
25.01.1950,6.78
26.01.1950,6.78
27.01.1950,6.78
28.01.1950,5.82
29.01.1950,4.1
30.01.1950,5.5
31.01.1950,3.87
01.02.1950,3.64
02.02.1950,3.64
03.02.1950,3.41
04.02.1950,3.18
05.02.1950,2.95
06.02.1950,4.38
07.02.1950,7.44
08.02.1950,7.44
09.02.1950,7.44
10.02.1950,9.48
11.02.1950,27.4
12.02.1950,17.3
13.02.1950,12.4
14.02.1950,11.6
15.02.1950,10.5
16.02.1950,10.9
17.02.1950,10.5
18.02.1950,9.48
19.02.1950,8.46
20.02.1950,7.78
21.02.1950,11.6
22.02.1950,18.2
23.02.1950,12
24.02.1950,11.6
25.02.1950,15
26.02.1950,12
27.02.1950,11.3
28.02.1950,11.3
01.03.1950,10.3
02.03.1950,9.48
03.03.1950,8.12
04.03.1950,8.12
05.03.1950,8.46
06.03.1950,15.9
07.03.1950,17.3
08.03.1950,16.3
09.03.1950,15
10.03.1950,15
11.03.1950,15
12.03.1950,13.2
13.03.1950,12
14.03.1950,10.9
15.03.1950,10.3
16.03.1950,9.82
17.03.1950,8.12
18.03.1950,7.78
19.03.1950,7.1
20.03.1950,6.14
21.03.1950,5.82
22.03.1950,5.5
23.03.1950,5.82
24.03.1950,5.5
25.03.1950,5.82
26.03.1950,5.5
27.03.1950,5.22
28.03.1950,4.66
29.03.1950,4.94
30.03.1950,4.94
31.03.1950,4.94
01.04.1950,4.66
02.04.1950,3.87
03.04.1950,4.1
04.04.1950,4.1
05.04.1950,4.1
06.04.1950,5.22
07.04.1950,6.14
08.04.1950,6.78
09.04.1950,4.66
10.04.1950,2.61
11.04.1950,2.61
12.04.1950,2.95
13.04.1950,2.61
14.04.1950,2.78
15.04.1950,4.1
16.04.1950,4.38
17.04.1950,3.87
18.04.1950,3.18
19.04.1950,2.78
20.04.1950,2.78
21.04.1950,2.95
22.04.1950,2.78
23.04.1950,4.38
24.04.1950,13.7
25.04.1950,8.46
26.04.1950,4.66
27.04.1950,4.38
28.04.1950,4.94
29.04.1950,6.46
30.04.1950,5.5
01.05.1950,4.94
02.05.1950,4.38
03.05.1950,4.38
04.05.1950,4.94
05.05.1950,4.38
06.05.1950,4.66
07.05.1950,12.8
08.05.1950,14.5
09.05.1950,8.46
10.05.1950,5.82
11.05.1950,4.66
12.05.1950,4.1
13.05.1950,4.66
14.05.1950,5.5
15.05.1950,5.5
16.05.1950,5.22
17.05.1950,4.94
18.05.1950,4.94
19.05.1950,5.82
20.05.1950,4.66
21.05.1950,3.87
22.05.1950,3.64
23.05.1950,4.66
24.05.1950,5.82
25.05.1950,4.66
26.05.1950,4.94
27.05.1950,5.22
28.05.1950,5.5
29.05.1950,4.66
30.05.1950,3.41
31.05.1950,3.18
01.06.1950,2.95
02.06.1950,2.78
03.06.1950,2.61
04.06.1950,2.29
05.06.1950,2.45
06.06.1950,2.45
07.06.1950,2.78
08.06.1950,2.95
09.06.1950,4.1
10.06.1950,3.18
11.06.1950,2.78
12.06.1950,2.95
13.06.1950,3.18
14.06.1950,3.64
15.06.1950,4.38
16.06.1950,4.38
17.06.1950,5.82
18.06.1950,5.22
19.06.1950,5.22
20.06.1950,4.94
21.06.1950,4.94
22.06.1950,7.78
23.06.1950,5.22
24.06.1950,6.78
25.06.1950,4.94
26.06.1950,5.22
27.06.1950,4.94
28.06.1950,5.82
29.06.1950,4.94
30.06.1950,4.38
01.07.1950,6.46
02.07.1950,4.94
03.07.1950,4.66
04.07.1950,5.5
05.07.1950,5.22
06.07.1950,5.5
07.07.1950,6.46
08.07.1950,7.1
09.07.1950,6.46
10.07.1950,5.5
11.07.1950,6.14
12.07.1950,8.46
13.07.1950,6.14
14.07.1950,5.82
15.07.1950,14.1
16.07.1950,9.48
17.07.1950,6.78
18.07.1950,6.14
19.07.1950,5.5
20.07.1950,5.22
21.07.1950,4.94
22.07.1950,5.22
23.07.1950,6.14
24.07.1950,5.82
25.07.1950,5.82
26.07.1950,5.5
27.07.1950,6.14
28.07.1950,6.14
29.07.1950,6.46
30.07.1950,7.1
31.07.1950,6.46
01.08.1950,7.44
02.08.1950,9.82
03.08.1950,8.8
04.08.1950,9.48
05.08.1950,8.46
06.08.1950,7.44
07.08.1950,6.46
08.08.1950,6.14
09.08.1950,5.82
10.08.1950,5.82
11.08.1950,5.82
12.08.1950,5.82
13.08.1950,6.14
14.08.1950,6.78
15.08.1950,6.78
16.08.1950,6.78
17.08.1950,7.78
18.08.1950,10.3
19.08.1950,8.46
20.08.1950,7.44
21.08.1950,6.46
22.08.1950,6.46
23.08.1950,6.78
24.08.1950,7.1
25.08.1950,7.1
26.08.1950,7.44
27.08.1950,8.12
28.08.1950,10.5
29.08.1950,8.46
30.08.1950,6.46
31.08.1950,4.66
01.09.1950,4.66
02.09.1950,4.38
03.09.1950,5.22
04.09.1950,4.94
05.09.1950,4.66
06.09.1950,7.1
07.09.1950,9.14
08.09.1950,7.44
09.09.1950,6.78
10.09.1950,5.82
11.09.1950,5.22
12.09.1950,4.94
13.09.1950,4.66
14.09.1950,4.1
15.09.1950,4.38
16.09.1950,4.94
17.09.1950,4.94
18.09.1950,4.66
19.09.1950,4.94
20.09.1950,4.66
21.09.1950,5.82
22.09.1950,5.22
23.09.1950,5.22
24.09.1950,5.22
25.09.1950,4.94
26.09.1950,4.94
27.09.1950,4.94
28.09.1950,4.66
29.09.1950,4.38
30.09.1950,4.1
01.10.1950,3.87
02.10.1950,3.64
03.10.1950,3.64
04.10.1950,3.64
05.10.1950,3.18
06.10.1950,3.18
07.10.1950,2.95
08.10.1950,2.45
09.10.1950,2.45
10.10.1950,3.18
11.10.1950,2.61
12.10.1950,2.61
13.10.1950,2.45
14.10.1950,2.29
15.10.1950,1.99
16.10.1950,2.45
17.10.1950,2.78
18.10.1950,6.14
19.10.1950,4.94
20.10.1950,4.94
21.10.1950,4.1
22.10.1950,2.95
23.10.1950,2.78
24.10.1950,2.78
25.10.1950,2.95
26.10.1950,2.78
27.10.1950,2.95
28.10.1950,3.41
29.10.1950,3.41
30.10.1950,3.18
31.10.1950,3.41
01.11.1950,4.38
02.11.1950,4.38
03.11.1950,5.22
04.11.1950,5.22
05.11.1950,4.94
06.11.1950,5.22
07.11.1950,6.46
08.11.1950,6.78
09.11.1950,5.22
10.11.1950,4.38
11.11.1950,4.66
12.11.1950,5.5
13.11.1950,5.22
14.11.1950,7.78
15.11.1950,8.8
16.11.1950,8.12
17.11.1950,9.82
18.11.1950,10.5
19.11.1950,9.48
20.11.1950,8.8
21.11.1950,9.14
22.11.1950,7.78
23.11.1950,7.44
24.11.1950,6.78
25.11.1950,5.82
26.11.1950,5.5
27.11.1950,5.5
28.11.1950,4.66
29.11.1950,5.22
30.11.1950,4.66
01.12.1950,4.66
02.12.1950,4.66
03.12.1950,4.1
04.12.1950,4.38
05.12.1950,3.87
06.12.1950,3.87
07.12.1950,3.64
08.12.1950,3.41
09.12.1950,3.18
10.12.1950,2.95
11.12.1950,2.95
12.12.1950,3.18
13.12.1950,2.95
14.12.1950,2.78
15.12.1950,2.61
16.12.1950,2.61
17.12.1950,2.29
18.12.1950,1.86
19.12.1950,1.99
20.12.1950,2.13
21.12.1950,1.99
22.12.1950,2.13
23.12.1950,1.73
24.12.1950,1.73
25.12.1950,1.86
26.12.1950,1.6
27.12.1950,1.73
28.12.1950,1.6
29.12.1950,1.47
30.12.1950,1.47
31.12.1950,1.47
01.01.1951,1.47
02.01.1951,1.37
03.01.1951,1.37
04.01.1951,1.37
05.01.1951,1.6
06.01.1951,5.22
07.01.1951,8.12
08.01.1951,8.8
09.01.1951,7.1
10.01.1951,6.46
11.01.1951,5.82
12.01.1951,6.46
13.01.1951,6.46
14.01.1951,6.14
15.01.1951,6.14
16.01.1951,7.1
17.01.1951,6.78
18.01.1951,14.5
19.01.1951,34
20.01.1951,26.8
21.01.1951,20.7
22.01.1951,16.3
23.01.1951,15
24.01.1951,13.7
25.01.1951,12
26.01.1951,11.3
27.01.1951,10.9
28.01.1951,10.5
29.01.1951,9.82
30.01.1951,9.14
31.01.1951,8.12
01.02.1951,6.78
02.02.1951,6.46
03.02.1951,5.5
04.02.1951,4.94
05.02.1951,4.94
06.02.1951,5.22
07.02.1951,5.22
08.02.1951,5.22
09.02.1951,4.94
10.02.1951,4.94
11.02.1951,4.94
12.02.1951,5.22
13.02.1951,5.5
14.02.1951,6.14
15.02.1951,6.14
16.02.1951,5.5
17.02.1951,5.22
18.02.1951,4.94
19.02.1951,5.22
20.02.1951,5.82
21.02.1951,5.22
22.02.1951,5.22
23.02.1951,5.22
24.02.1951,4.94
25.02.1951,4.66
26.02.1951,4.94
27.02.1951,4.94
28.02.1951,5.22
01.03.1951,4.94
02.03.1951,5.22
03.03.1951,4.66
04.03.1951,4.1
05.03.1951,4.1
06.03.1951,4.1
07.03.1951,4.1
08.03.1951,3.87
09.03.1951,3.41
10.03.1951,3.18
11.03.1951,2.95
12.03.1951,3.41
13.03.1951,3.41
14.03.1951,3.64
15.03.1951,3.64
16.03.1951,3.41
17.03.1951,4.1
18.03.1951,4.38
19.03.1951,4.38
20.03.1951,4.66
21.03.1951,4.38
22.03.1951,4.1
23.03.1951,6.14
24.03.1951,5.5
25.03.1951,5.22
26.03.1951,5.5
27.03.1951,5.5
28.03.1951,5.5
29.03.1951,5.22
30.03.1951,4.66
31.03.1951,4.1
01.04.1951,3.87
02.04.1951,3.87
03.04.1951,4.1
04.04.1951,3.41
05.04.1951,3.18
06.04.1951,2.95
07.04.1951,2.95
08.04.1951,2.61
09.04.1951,2.78
10.04.1951,2.78
11.04.1951,2.78
12.04.1951,2.95
13.04.1951,2.95
14.04.1951,2.78
15.04.1951,2.61
16.04.1951,2.78
17.04.1951,2.78
18.04.1951,2.78
19.04.1951,2.95
20.04.1951,2.45
21.04.1951,1.73
22.04.1951,1.99
23.04.1951,1.99
24.04.1951,1.99
25.04.1951,1.99
26.04.1951,1.73
27.04.1951,1.86
28.04.1951,2.78
29.04.1951,1.73
30.04.1951,1.6
01.05.1951,2.45
02.05.1951,2.45
03.05.1951,2.29
04.05.1951,2.61
05.05.1951,2.95
06.05.1951,3.41
07.05.1951,2.95
08.05.1951,2.95
09.05.1951,2.78
10.05.1951,2.95
11.05.1951,3.18
12.05.1951,3.18
13.05.1951,2.78
14.05.1951,2.78
15.05.1951,2.95
16.05.1951,3.64
17.05.1951,4.66
18.05.1951,3.87
19.05.1951,2.95
20.05.1951,2.95
21.05.1951,2.78
22.05.1951,2.61
23.05.1951,2.78
24.05.1951,2.61
25.05.1951,2.61
26.05.1951,4.1
27.05.1951,4.38
28.05.1951,8.46
29.05.1951,4.38
30.05.1951,3.87
31.05.1951,3.64
01.06.1951,3.41
02.06.1951,3.64
03.06.1951,4.38
04.06.1951,6.78
05.06.1951,4.94
06.06.1951,4.66
07.06.1951,4.66
08.06.1951,4.38
09.06.1951,4.1
10.06.1951,4.38
11.06.1951,5.22
12.06.1951,4.38
13.06.1951,4.94
14.06.1951,4.66
15.06.1951,4.1
16.06.1951,4.94
17.06.1951,5.5
18.06.1951,4.94
19.06.1951,14.5
20.06.1951,10.3
21.06.1951,8.12
22.06.1951,7.44
23.06.1951,7.44
24.06.1951,9.82
25.06.1951,12
26.06.1951,16.8
27.06.1951,13.7
28.06.1951,11.6
29.06.1951,10.5
30.06.1951,10.3
01.07.1951,8.8
02.07.1951,8.46
03.07.1951,8.12
04.07.1951,8.12
05.07.1951,10.3
06.07.1951,7.78
07.07.1951,7.1
08.07.1951,6.46
09.07.1951,8.46
10.07.1951,9.14
11.07.1951,7.1
12.07.1951,6.46
13.07.1951,6.46
14.07.1951,6.46
15.07.1951,8.8
16.07.1951,4.94
17.07.1951,4.94
18.07.1951,4.66
19.07.1951,4.38
20.07.1951,3.87
21.07.1951,4.38
22.07.1951,3.64
23.07.1951,3.87
24.07.1951,6.14
25.07.1951,5.82
26.07.1951,10.5
27.07.1951,7.1
28.07.1951,6.14
29.07.1951,5.22
30.07.1951,8.46
31.07.1951,5.82
01.08.1951,4.66
02.08.1951,6.46
03.08.1951,7.1
04.08.1951,8.12
05.08.1951,9.48
06.08.1951,7.44
07.08.1951,6.78
08.08.1951,6.78
09.08.1951,6.46
10.08.1951,6.46
11.08.1951,6.46
12.08.1951,6.14
13.08.1951,5.82
14.08.1951,7.1
15.08.1951,6.46
16.08.1951,5.5
17.08.1951,5.5
18.08.1951,6.78
19.08.1951,5.5
20.08.1951,5.82
21.08.1951,5.82
22.08.1951,5.82
23.08.1951,5.22
24.08.1951,5.22
25.08.1951,5.22
26.08.1951,5.22
27.08.1951,5.82
28.08.1951,5.22
29.08.1951,4.94
30.08.1951,5.22
31.08.1951,5.5
01.09.1951,11.6
02.09.1951,6.46
03.09.1951,5.5
04.09.1951,8.8
05.09.1951,6.46
06.09.1951,5.5
07.09.1951,4.94
08.09.1951,4.94
09.09.1951,4.38
10.09.1951,3.64
11.09.1951,4.1
12.09.1951,4.38
13.09.1951,4.1
14.09.1951,4.66
15.09.1951,4.66
16.09.1951,4.1
17.09.1951,3.87
18.09.1951,3.64
19.09.1951,3.87
20.09.1951,4.38
21.09.1951,3.87
22.09.1951,3.64
23.09.1951,3.41
24.09.1951,3.87
25.09.1951,4.1
26.09.1951,4.1
27.09.1951,6.14
28.09.1951,4.1
29.09.1951,3.64
30.09.1951,3.64
01.10.1951,3.18
02.10.1951,3.41
03.10.1951,3.18
04.10.1951,2.95
05.10.1951,2.78
06.10.1951,2.95
07.10.1951,3.18
08.10.1951,2.45
09.10.1951,2.78
10.10.1951,2.45
11.10.1951,1.86
12.10.1951,1.99
13.10.1951,2.13
14.10.1951,2.13
15.10.1951,2.13
16.10.1951,1.86
17.10.1951,1.73
18.10.1951,1.73
19.10.1951,1.6
20.10.1951,1.47
21.10.1951,1.73
22.10.1951,1.47
23.10.1951,1.73
24.10.1951,1.6
25.10.1951,1.37
26.10.1951,1.27
27.10.1951,1.27
28.10.1951,1.37
29.10.1951,1.27
30.10.1951,1.17
31.10.1951,0.98
01.11.1951,1.47
02.11.1951,1.6
03.11.1951,1.6
04.11.1951,1.6
05.11.1951,1.37
06.11.1951,1.37
07.11.1951,1.6
08.11.1951,1.37
09.11.1951,1.27
10.11.1951,1.37
11.11.1951,1.27
12.11.1951,1.6
13.11.1951,2.13
14.11.1951,1.73
15.11.1951,2.61
16.11.1951,2.29
17.11.1951,1.99
18.11.1951,1.99
19.11.1951,1.86
20.11.1951,1.99
21.11.1951,1.6
22.11.1951,1.47
23.11.1951,1.47
24.11.1951,1.37
25.11.1951,2.61
26.11.1951,3.87
27.11.1951,2.45
28.11.1951,1.99
29.11.1951,1.99
30.11.1951,3.41
01.12.1951,3.41
02.12.1951,2.61
03.12.1951,2.29
04.12.1951,2.78
05.12.1951,3.18
06.12.1951,2.61
07.12.1951,2.45
08.12.1951,2.29
09.12.1951,1.99
10.12.1951,2.29
11.12.1951,2.29
12.12.1951,2.13
13.12.1951,1.99
14.12.1951,1.86
15.12.1951,1.6
16.12.1951,3.18
17.12.1951,7.44
18.12.1951,4.94
19.12.1951,4.1
20.12.1951,3.41
21.12.1951,3.18
22.12.1951,2.95
23.12.1951,2.61
24.12.1951,2.61
25.12.1951,2.61
26.12.1951,2.61
27.12.1951,2.61
28.12.1951,2.45
29.12.1951,2.61
30.12.1951,2.78
31.12.1951,2.78
01.01.1952,2.95
02.01.1952,3.18
03.01.1952,2.95
04.01.1952,3.18
05.01.1952,2.95
06.01.1952,2.78
07.01.1952,2.61
08.01.1952,2.61
09.01.1952,2.78
10.01.1952,3.18
11.01.1952,4.38
12.01.1952,7.44
13.01.1952,5.5
14.01.1952,5.22
15.01.1952,4.94
16.01.1952,5.22
17.01.1952,5.82
18.01.1952,5.22
19.01.1952,4.66
20.01.1952,3.87
21.01.1952,4.1
22.01.1952,4.38
23.01.1952,3.87
24.01.1952,3.87
25.01.1952,3.87
26.01.1952,3.64
27.01.1952,3.41
28.01.1952,3.41
29.01.1952,3.18
30.01.1952,3.18
31.01.1952,2.95
01.02.1952,3.41
02.02.1952,3.41
03.02.1952,3.18
04.02.1952,2.95
05.02.1952,3.18
06.02.1952,2.45
07.02.1952,2.29
08.02.1952,2.61
09.02.1952,2.45
10.02.1952,2.29
11.02.1952,2.45
12.02.1952,2.78
13.02.1952,2.61
14.02.1952,2.61
15.02.1952,2.29
16.02.1952,2.13
17.02.1952,2.29
18.02.1952,2.61
19.02.1952,2.78
20.02.1952,2.78
21.02.1952,4.38
22.02.1952,9.48
23.02.1952,12
24.02.1952,10.9
25.02.1952,12.4
26.02.1952,13.7
27.02.1952,14.5
28.02.1952,16.3
01.03.1952,14.1
02.03.1952,14.1
03.03.1952,15
04.03.1952,17.7
05.03.1952,18.2
06.03.1952,16.3
07.03.1952,13.7
08.03.1952,11.6
09.03.1952,10.5
10.03.1952,9.82
11.03.1952,9.14
12.03.1952,9.48
13.03.1952,9.14
14.03.1952,8.12
15.03.1952,7.44
16.03.1952,6.46
17.03.1952,7.44
18.03.1952,6.78
19.03.1952,6.46
20.03.1952,6.14
21.03.1952,11.3
22.03.1952,12
23.03.1952,20.1
24.03.1952,14.1
25.03.1952,18.2
26.03.1952,24.7
27.03.1952,20.1
28.03.1952,17.7
29.03.1952,15.9
30.03.1952,15.9
31.03.1952,22.7
01.04.1952,25.2
02.04.1952,20.1
03.04.1952,17.7
04.04.1952,15.4
05.04.1952,13.7
06.04.1952,11.6
07.04.1952,10.5
08.04.1952,9.82
09.04.1952,9.48
10.04.1952,9.14
11.04.1952,8.46
12.04.1952,7.78
13.04.1952,7.1
14.04.1952,6.46
15.04.1952,6.46
16.04.1952,6.14
17.04.1952,5.22
18.04.1952,4.94
19.04.1952,4.38
20.04.1952,4.1
21.04.1952,4.94
22.04.1952,4.1
23.04.1952,3.41
24.04.1952,3.87
25.04.1952,5.22
26.04.1952,4.66
27.04.1952,3.87
28.04.1952,2.61
29.04.1952,2.45
30.04.1952,2.45
01.05.1952,2.29
02.05.1952,2.13
03.05.1952,1.86
04.05.1952,2.29
05.05.1952,2.78
06.05.1952,3.41
07.05.1952,3.18
08.05.1952,2.95
09.05.1952,2.95
10.05.1952,2.95
11.05.1952,3.18
12.05.1952,3.87
13.05.1952,3.87
14.05.1952,3.64
15.05.1952,3.64
16.05.1952,4.38
17.05.1952,5.82
18.05.1952,4.66
19.05.1952,4.66
20.05.1952,4.38
21.05.1952,4.66
22.05.1952,4.38
23.05.1952,4.94
24.05.1952,5.22
25.05.1952,5.22
26.05.1952,6.46
27.05.1952,8.12
28.05.1952,7.1
29.05.1952,7.44
30.05.1952,7.1
31.05.1952,6.14
01.06.1952,8.12
02.06.1952,7.1
03.06.1952,7.44
04.06.1952,8.8
05.06.1952,8.12
06.06.1952,9.14
07.06.1952,10.9
08.06.1952,12.4
09.06.1952,11.3
10.06.1952,10.9
11.06.1952,11.3
12.06.1952,11.3
13.06.1952,11.6
14.06.1952,14.5
15.06.1952,13.2
16.06.1952,10.5
17.06.1952,9.82
18.06.1952,8.8
19.06.1952,10.3
20.06.1952,8.12
21.06.1952,8.46
22.06.1952,7.78
23.06.1952,7.44
24.06.1952,8.8
25.06.1952,9.48
26.06.1952,14.5
27.06.1952,12
28.06.1952,10.3
29.06.1952,9.82
30.06.1952,9.48
01.07.1952,9.48
02.07.1952,9.82
03.07.1952,8.8
04.07.1952,7.44
05.07.1952,8.12
06.07.1952,7.78
07.07.1952,6.14
08.07.1952,7.1
09.07.1952,7.78
10.07.1952,8.12
11.07.1952,7.78
12.07.1952,8.46
13.07.1952,9.82
14.07.1952,8.12
15.07.1952,7.78
16.07.1952,7.78
17.07.1952,7.44
18.07.1952,6.78
19.07.1952,7.1
20.07.1952,6.78
21.07.1952,6.14
22.07.1952,6.14
23.07.1952,5.22
24.07.1952,5.5
25.07.1952,5.82
26.07.1952,5.82
27.07.1952,4.94
28.07.1952,5.5
29.07.1952,5.82
30.07.1952,4.94
31.07.1952,4.66
01.08.1952,4.38
02.08.1952,4.1
03.08.1952,4.1
04.08.1952,4.38
05.08.1952,4.66
06.08.1952,4.66
07.08.1952,4.94
08.08.1952,4.66
09.08.1952,4.66
10.08.1952,6.14
11.08.1952,4.38
12.08.1952,4.38
13.08.1952,4.1
14.08.1952,4.38
15.08.1952,3.64
16.08.1952,3.18
17.08.1952,2.78
18.08.1952,3.64
19.08.1952,2.45
20.08.1952,1.99
21.08.1952,2.45
22.08.1952,3.87
23.08.1952,2.45
24.08.1952,2.29
25.08.1952,1.73
26.08.1952,1.99
27.08.1952,2.13
28.08.1952,1.99
29.08.1952,1.99
30.08.1952,1.86
31.08.1952,2.29
01.09.1952,2.61
02.09.1952,2.45
03.09.1952,2.29
04.09.1952,2.78
05.09.1952,1.99
06.09.1952,1.86
07.09.1952,1.86
08.09.1952,1.86
09.09.1952,1.99
10.09.1952,3.18
11.09.1952,2.45
12.09.1952,3.64
13.09.1952,22.7
14.09.1952,13.2
15.09.1952,7.1
16.09.1952,4.94
17.09.1952,3.87
18.09.1952,3.87
19.09.1952,4.94
20.09.1952,4.1
21.09.1952,3.18
22.09.1952,3.18
23.09.1952,3.18
24.09.1952,3.18
25.09.1952,2.95
26.09.1952,2.95
27.09.1952,2.61
28.09.1952,7.78
29.09.1952,5.5
30.09.1952,3.87
01.10.1952,3.41
02.10.1952,4.38
03.10.1952,4.1
04.10.1952,4.66
05.10.1952,5.82
06.10.1952,13.7
07.10.1952,10.3
08.10.1952,15
09.10.1952,15.4
10.10.1952,12.8
11.10.1952,11.6
12.10.1952,11.6
13.10.1952,12
14.10.1952,11.3
15.10.1952,13.2
16.10.1952,12.4
17.10.1952,10.9
18.10.1952,9.82
19.10.1952,8.8
20.10.1952,8.46
21.10.1952,8.46
22.10.1952,8.46
23.10.1952,12
24.10.1952,11.6
25.10.1952,10.9
26.10.1952,11.6
27.10.1952,10.9
28.10.1952,9.82
29.10.1952,11.3
30.10.1952,12
31.10.1952,10.9
01.11.1952,10.3
02.11.1952,11.3
03.11.1952,16.3
04.11.1952,20.7
05.11.1952,15.9
06.11.1952,15
07.11.1952,19.6
08.11.1952,24.2
09.11.1952,19.1
10.11.1952,21.7
11.11.1952,25.8
12.11.1952,26.8
13.11.1952,21.7
14.11.1952,18.6
15.11.1952,16.8
16.11.1952,15
17.11.1952,13.2
18.11.1952,12.4
19.11.1952,11.6
20.11.1952,12
21.11.1952,12
22.11.1952,11.3
23.11.1952,10.5
24.11.1952,10.3
25.11.1952,9.82
26.11.1952,9.14
27.11.1952,8.8
28.11.1952,12.4
29.11.1952,16.3
30.11.1952,13.2
01.12.1952,13.2
02.12.1952,12
03.12.1952,10.9
04.12.1952,10.3
05.12.1952,10.5
06.12.1952,9.48
07.12.1952,8.46
08.12.1952,8.12
09.12.1952,8.12
10.12.1952,8.12
11.12.1952,7.44
12.12.1952,8.8
13.12.1952,9.48
14.12.1952,9.82
15.12.1952,10.3
16.12.1952,9.82
17.12.1952,8.8
18.12.1952,9.48
19.12.1952,9.14
20.12.1952,8.8
21.12.1952,10.9
22.12.1952,10.3
23.12.1952,8.8
24.12.1952,9.14
25.12.1952,13.2
26.12.1952,13.7
27.12.1952,11.3
28.12.1952,9.82
29.12.1952,8.8
30.12.1952,8.46
31.12.1952,7.44
01.01.1953,6.14
02.01.1953,6.14
03.01.1953,6.14
04.01.1953,5.5
05.01.1953,5.22
06.01.1953,4.94
07.01.1953,4.66
08.01.1953,4.38
09.01.1953,4.38
10.01.1953,4.1
11.01.1953,3.41
12.01.1953,3.41
13.01.1953,3.87
14.01.1953,3.18
15.01.1953,2.61
16.01.1953,2.78
17.01.1953,3.18
18.01.1953,2.61
19.01.1953,2.95
20.01.1953,2.95
21.01.1953,2.95
22.01.1953,2.95
23.01.1953,3.18
24.01.1953,3.18
25.01.1953,2.95
26.01.1953,3.18
27.01.1953,2.95
28.01.1953,6.46
29.01.1953,32.7
30.01.1953,49.8
31.01.1953,40.7
01.02.1953,31.5
02.02.1953,21.2
03.02.1953,18.2
04.02.1953,15.4
05.02.1953,13.2
06.02.1953,12
07.02.1953,10.9
08.02.1953,9.82
09.02.1953,9.82
10.02.1953,9.48
11.02.1953,9.48
12.02.1953,8.8
13.02.1953,8.12
14.02.1953,7.44
15.02.1953,6.78
16.02.1953,6.14
17.02.1953,6.14
18.02.1953,6.14
19.02.1953,10.3
20.02.1953,20.7
21.02.1953,30.4
22.02.1953,37.8
23.02.1953,35.9
24.02.1953,32.1
25.02.1953,29.2
26.02.1953,25.2
27.02.1953,22.7
28.02.1953,20.7
01.03.1953,18.2
02.03.1953,15.9
03.03.1953,15
04.03.1953,13.2
05.03.1953,14.5
06.03.1953,13.2
07.03.1953,13.7
08.03.1953,13.2
09.03.1953,12
10.03.1953,11.6
11.03.1953,11.3
12.03.1953,10.5
13.03.1953,9.48
14.03.1953,8.8
15.03.1953,8.12
16.03.1953,8.46
17.03.1953,8.8
18.03.1953,8.46
19.03.1953,7.78
20.03.1953,7.44
21.03.1953,7.1
22.03.1953,6.46
23.03.1953,6.14
24.03.1953,6.14
25.03.1953,5.82
26.03.1953,5.5
27.03.1953,5.5
28.03.1953,5.5
29.03.1953,6.78
30.03.1953,5.82
31.03.1953,6.14
01.04.1953,5.5
02.04.1953,5.22
03.04.1953,4.94
04.04.1953,4.66
05.04.1953,4.66
06.04.1953,4.66
07.04.1953,4.94
08.04.1953,4.94
09.04.1953,4.38
10.04.1953,4.66
11.04.1953,4.38
12.04.1953,3.41
13.04.1953,3.18
14.04.1953,7.1
15.04.1953,7.78
16.04.1953,6.46
17.04.1953,4.94
18.04.1953,4.1
19.04.1953,3.64
20.04.1953,3.41
21.04.1953,4.1
22.04.1953,3.87
23.04.1953,3.64
24.04.1953,3.64
25.04.1953,3.87
26.04.1953,3.64
27.04.1953,3.64
28.04.1953,4.1
29.04.1953,3.64
30.04.1953,3.41
01.05.1953,3.18
02.05.1953,2.78
03.05.1953,2.61
04.05.1953,2.78
05.05.1953,2.95
06.05.1953,2.95
07.05.1953,3.41
08.05.1953,3.18
09.05.1953,4.38
10.05.1953,4.66
11.05.1953,4.1
12.05.1953,5.22
13.05.1953,10.5
14.05.1953,8.12
15.05.1953,6.14
16.05.1953,5.5
17.05.1953,4.1
18.05.1953,2.95
19.05.1953,2.95
20.05.1953,2.78
21.05.1953,2.61
22.05.1953,2.61
23.05.1953,2.45
24.05.1953,1.73
25.05.1953,1.17
26.05.1953,1.17
27.05.1953,1.37
28.05.1953,1.86
29.05.1953,1.6
30.05.1953,1.86
31.05.1953,2.13
01.06.1953,3.18
02.06.1953,3.41
03.06.1953,6.14
04.06.1953,5.82
05.06.1953,4.66
06.06.1953,4.38
07.06.1953,3.41
08.06.1953,3.18
09.06.1953,3.87
10.06.1953,4.66
11.06.1953,6.46
12.06.1953,7.44
13.06.1953,6.46
14.06.1953,5.82
15.06.1953,4.94
16.06.1953,6.14
17.06.1953,6.14
18.06.1953,4.38
19.06.1953,4.66
20.06.1953,4.1
21.06.1953,3.41
22.06.1953,3.64
23.06.1953,6.46
24.06.1953,10.3
25.06.1953,9.82
26.06.1953,10.5
27.06.1953,10.3
28.06.1953,12
29.06.1953,10.5
30.06.1953,9.14
01.07.1953,7.78
02.07.1953,7.1
03.07.1953,7.1
04.07.1953,6.78
05.07.1953,5.82
06.07.1953,5.22
07.07.1953,5.22
08.07.1953,4.94
09.07.1953,4.94
10.07.1953,4.94
11.07.1953,4.66
12.07.1953,4.1
13.07.1953,3.64
14.07.1953,4.38
15.07.1953,4.66
16.07.1953,4.94
17.07.1953,4.94
18.07.1953,6.46
19.07.1953,7.78
20.07.1953,6.46
21.07.1953,6.46
22.07.1953,6.46
23.07.1953,7.78
24.07.1953,9.48
25.07.1953,7.78
26.07.1953,6.46
27.07.1953,8.46
28.07.1953,7.78
29.07.1953,7.44
30.07.1953,7.44
31.07.1953,7.44
01.08.1953,10.9
02.08.1953,9.14
03.08.1953,6.46
04.08.1953,6.14
05.08.1953,5.82
06.08.1953,6.78
07.08.1953,6.46
08.08.1953,5.82
09.08.1953,4.94
10.08.1953,4.66
11.08.1953,5.22
12.08.1953,4.94
13.08.1953,4.94
14.08.1953,5.22
15.08.1953,4.94
16.08.1953,6.46
17.08.1953,12
18.08.1953,5.22
19.08.1953,4.66
20.08.1953,3.87
21.08.1953,3.64
22.08.1953,3.18
23.08.1953,2.95
24.08.1953,2.61
25.08.1953,2.29
26.08.1953,1.99
27.08.1953,1.86
28.08.1953,1.73
29.08.1953,1.86
30.08.1953,1.73
31.08.1953,1.6
01.09.1953,1.47
02.09.1953,1.47
03.09.1953,1.47
04.09.1953,1.47
05.09.1953,1.27
06.09.1953,1.17
07.09.1953,1.07
08.09.1953,1.17
09.09.1953,1.17
10.09.1953,1.47
11.09.1953,1.37
12.09.1953,1.47
13.09.1953,1.99
14.09.1953,2.13
15.09.1953,1.6
16.09.1953,1.17
17.09.1953,1.17
18.09.1953,1.17
19.09.1953,1.17
20.09.1953,1.27
21.09.1953,1.07
22.09.1953,0.98
23.09.1953,1.07
24.09.1953,0.98
25.09.1953,1.07
26.09.1953,1.07
27.09.1953,0.98
28.09.1953,0.82
29.09.1953,0.82
30.09.1953,0.82
01.10.1953,0.82
02.10.1953,0.9
03.10.1953,0.9
04.10.1953,1.17
05.10.1953,1.73
06.10.1953,1.86
07.10.1953,2.45
08.10.1953,2.45
09.10.1953,2.29
10.10.1953,2.13
11.10.1953,1.86
12.10.1953,1.6
13.10.1953,1.6
14.10.1953,1.73
15.10.1953,1.73
16.10.1953,1.86
17.10.1953,1.99
18.10.1953,1.73
19.10.1953,1.73
20.10.1953,1.73
21.10.1953,1.86
22.10.1953,1.6
23.10.1953,1.73
24.10.1953,1.86
25.10.1953,1.73
26.10.1953,1.73
27.10.1953,1.6
28.10.1953,1.73
29.10.1953,2.45
30.10.1953,2.13
31.10.1953,1.73
01.11.1953,1.6
02.11.1953,1.6
03.11.1953,1.47
04.11.1953,1.86
05.11.1953,1.6
06.11.1953,1.47
07.11.1953,1.6
08.11.1953,1.37
09.11.1953,1.37
10.11.1953,1.47
11.11.1953,1.6
12.11.1953,1.6
13.11.1953,1.6
14.11.1953,1.73
15.11.1953,1.6
16.11.1953,2.61
17.11.1953,1.86
18.11.1953,1.73
19.11.1953,1.6
20.11.1953,1.47
21.11.1953,1.6
22.11.1953,1.37
23.11.1953,1.37
24.11.1953,1.27
25.11.1953,1.27
26.11.1953,1.27
27.11.1953,1.27
28.11.1953,1.27
29.11.1953,1.07
30.11.1953,0.98
01.12.1953,0.98
02.12.1953,1.07
03.12.1953,1.07
04.12.1953,1.07
05.12.1953,1.07
06.12.1953,0.9
07.12.1953,0.74
08.12.1953,0.82
09.12.1953,0.82
10.12.1953,0.82
11.12.1953,0.98
12.12.1953,0.82
13.12.1953,0.61
14.12.1953,0.74
15.12.1953,0.74
16.12.1953,0.67
17.12.1953,0.67
18.12.1953,0.67
19.12.1953,0.61
20.12.1953,0.67
21.12.1953,0.9
22.12.1953,0.82
23.12.1953,0.82
24.12.1953,0.82
25.12.1953,0.82
26.12.1953,0.82
27.12.1953,0.98
28.12.1953,1.37
29.12.1953,1.6
30.12.1953,1.17
31.12.1953,0.9
01.01.1954,0.82
02.01.1954,0.67
03.01.1954,0.74
04.01.1954,0.9
05.01.1954,0.74
06.01.1954,0.9
07.01.1954,0.74
08.01.1954,0.67
09.01.1954,0.67
10.01.1954,1.07
11.01.1954,2.13
12.01.1954,2.78
13.01.1954,5.82
14.01.1954,4.38
15.01.1954,3.87
16.01.1954,10.5
17.01.1954,7.44
18.01.1954,5.22
19.01.1954,4.38
20.01.1954,4.38
21.01.1954,18.2
22.01.1954,10.5
23.01.1954,7.44
24.01.1954,6.14
25.01.1954,4.66
26.01.1954,4.66
27.01.1954,4.38
28.01.1954,4.1
29.01.1954,3.64
30.01.1954,3.18
31.01.1954,3.18
01.02.1954,2.95
02.02.1954,2.95
03.02.1954,2.78
04.02.1954,2.78
05.02.1954,2.61
06.02.1954,2.61
07.02.1954,2.45
08.02.1954,2.29
09.02.1954,2.29
10.02.1954,2.29
11.02.1954,2.13
12.02.1954,1.86
13.02.1954,1.73
14.02.1954,1.73
15.02.1954,1.6
16.02.1954,1.6
17.02.1954,1.6
18.02.1954,1.47
19.02.1954,1.37
20.02.1954,1.37
21.02.1954,1.27
22.02.1954,1.27
23.02.1954,1.37
24.02.1954,1.17
25.02.1954,1.17
26.02.1954,1.37
27.02.1954,1.86
28.02.1954,1.86
01.03.1954,1.73
02.03.1954,1.6
03.03.1954,1.47
04.03.1954,1.37
05.03.1954,1.37
06.03.1954,1.17
07.03.1954,1.07
08.03.1954,0.98
09.03.1954,1.27
10.03.1954,2.13
11.03.1954,2.29
12.03.1954,1.99
13.03.1954,1.86
14.03.1954,1.73
15.03.1954,1.99
16.03.1954,2.13
17.03.1954,2.13
18.03.1954,2.13
19.03.1954,2.13
20.03.1954,2.29
21.03.1954,2.29
22.03.1954,2.45
23.03.1954,1.86
24.03.1954,2.13
25.03.1954,2.95
26.03.1954,3.87
27.03.1954,4.66
28.03.1954,3.64
29.03.1954,3.18
30.03.1954,3.41
31.03.1954,3.41
01.04.1954,3.87
02.04.1954,4.38
03.04.1954,6.46
04.04.1954,11.3
05.04.1954,10.3
06.04.1954,13.7
07.04.1954,13.7
08.04.1954,13.2
09.04.1954,11.6
10.04.1954,10.9
11.04.1954,9.48
12.04.1954,8.8
13.04.1954,8.8
14.04.1954,8.12
15.04.1954,12.8
16.04.1954,15
17.04.1954,14.1
18.04.1954,13.2
19.04.1954,13.2
20.04.1954,14.5
21.04.1954,21.2
22.04.1954,20.7
23.04.1954,19.1
24.04.1954,16.8
25.04.1954,15
26.04.1954,13.7
27.04.1954,12
28.04.1954,10.9
29.04.1954,9.82
30.04.1954,8.8
01.05.1954,8.12
02.05.1954,7.44
03.05.1954,7.44
04.05.1954,9.14
05.05.1954,7.78
06.05.1954,6.46
07.05.1954,6.46
08.05.1954,9.14
09.05.1954,7.78
10.05.1954,6.46
11.05.1954,6.46
12.05.1954,5.5
13.05.1954,5.22
14.05.1954,5.22
15.05.1954,4.94
16.05.1954,4.38
17.05.1954,4.94
18.05.1954,4.38
19.05.1954,6.46
20.05.1954,5.5
21.05.1954,4.94
22.05.1954,4.66
23.05.1954,4.1
24.05.1954,3.41
25.05.1954,3.64
26.05.1954,2.95
27.05.1954,2.78
28.05.1954,2.61
29.05.1954,2.78
30.05.1954,2.78
31.05.1954,2.61
01.06.1954,3.18
02.06.1954,2.95
03.06.1954,6.14
04.06.1954,4.94
05.06.1954,3.41
06.06.1954,2.78
07.06.1954,7.44
08.06.1954,7.1
09.06.1954,4.66
10.06.1954,4.38
11.06.1954,4.1
12.06.1954,4.1
13.06.1954,3.64
14.06.1954,3.18
15.06.1954,3.41
16.06.1954,3.41
17.06.1954,3.41
18.06.1954,3.64
19.06.1954,3.64
20.06.1954,3.87
21.06.1954,3.64
22.06.1954,4.94
23.06.1954,4.94
24.06.1954,4.94
25.06.1954,4.66
26.06.1954,4.66
27.06.1954,4.94
28.06.1954,4.94
29.06.1954,5.82
30.06.1954,5.5
01.07.1954,10.5
02.07.1954,20.7
03.07.1954,11.3
04.07.1954,8.12
05.07.1954,7.78
06.07.1954,7.1
07.07.1954,7.1
08.07.1954,29.8
09.07.1954,127
10.07.1954,214
11.07.1954,132
12.07.1954,87.8
13.07.1954,58.6
14.07.1954,38.6
15.07.1954,31.5
16.07.1954,25.8
17.07.1954,24.2
18.07.1954,29.2
19.07.1954,31.5
20.07.1954,30.4
21.07.1954,23.2
22.07.1954,18.2
23.07.1954,15.4
24.07.1954,13.2
25.07.1954,11.6
26.07.1954,12.8
27.07.1954,12
28.07.1954,8.46
29.07.1954,6.78
30.07.1954,6.14
31.07.1954,5.5
01.08.1954,4.38
02.08.1954,3.87
03.08.1954,3.18
04.08.1954,3.18
05.08.1954,3.87
06.08.1954,4.94
07.08.1954,3.87
08.08.1954,3.41
09.08.1954,3.18
10.08.1954,2.78
11.08.1954,2.61
12.08.1954,2.61
13.08.1954,2.45
14.08.1954,2.78
15.08.1954,7.1
16.08.1954,3.18
17.08.1954,2.78
18.08.1954,2.61
19.08.1954,2.95
20.08.1954,3.87
21.08.1954,3.18
22.08.1954,3.41
23.08.1954,27.4
24.08.1954,13.2
25.08.1954,10.3
26.08.1954,10.5
27.08.1954,7.78
28.08.1954,6.78
29.08.1954,5.82
30.08.1954,5.22
31.08.1954,5.22
01.09.1954,4.66
02.09.1954,4.38
03.09.1954,4.1
04.09.1954,4.1
05.09.1954,4.1
06.09.1954,5.82
07.09.1954,4.1
08.09.1954,3.87
09.09.1954,3.18
10.09.1954,2.78
11.09.1954,2.78
12.09.1954,2.45
13.09.1954,2.45
14.09.1954,2.45
15.09.1954,2.45
16.09.1954,2.29
17.09.1954,2.45
18.09.1954,1.99
19.09.1954,2.78
20.09.1954,4.1
21.09.1954,2.45
22.09.1954,2.29
23.09.1954,2.45
24.09.1954,1.86
25.09.1954,1.73
26.09.1954,2.13
27.09.1954,2.45
28.09.1954,2.78
29.09.1954,2.61
30.09.1954,2.45
01.10.1954,9.82
02.10.1954,10.3
03.10.1954,7.78
04.10.1954,5.5
05.10.1954,4.66
06.10.1954,5.82
07.10.1954,12.4
08.10.1954,8.12
09.10.1954,7.78
10.10.1954,7.1
11.10.1954,6.78
12.10.1954,6.14
13.10.1954,5.5
14.10.1954,5.22
15.10.1954,4.66
16.10.1954,4.1
17.10.1954,3.64
18.10.1954,3.41
19.10.1954,3.18
20.10.1954,3.18
21.10.1954,2.95
22.10.1954,2.78
23.10.1954,2.95
24.10.1954,2.61
25.10.1954,2.45
26.10.1954,2.45
27.10.1954,2.29
28.10.1954,3.41
29.10.1954,2.61
30.10.1954,2.61
31.10.1954,3.41
01.11.1954,2.78
02.11.1954,2.78
03.11.1954,2.78
04.11.1954,3.64
05.11.1954,3.18
06.11.1954,2.78
07.11.1954,2.61
08.11.1954,3.18
09.11.1954,2.95
10.11.1954,2.61
11.11.1954,2.45
12.11.1954,2.29
13.11.1954,2.45
14.11.1954,2.29
15.11.1954,2.29
16.11.1954,2.61
17.11.1954,2.45
18.11.1954,3.41
19.11.1954,3.41
20.11.1954,2.95
21.11.1954,2.29
22.11.1954,2.13
23.11.1954,2.29
24.11.1954,2.45
25.11.1954,2.13
26.11.1954,2.29
27.11.1954,2.78
28.11.1954,2.78
29.11.1954,2.45
30.11.1954,3.64
01.12.1954,2.61
02.12.1954,2.45
03.12.1954,2.29
04.12.1954,2.13
05.12.1954,2.61
06.12.1954,2.61
07.12.1954,2.61
08.12.1954,2.45
09.12.1954,2.29
10.12.1954,2.13
11.12.1954,1.99
12.12.1954,2.13
13.12.1954,2.13
14.12.1954,2.29
15.12.1954,2.29
16.12.1954,2.61
17.12.1954,2.45
18.12.1954,2.29
19.12.1954,2.29
20.12.1954,2.45
21.12.1954,2.45
22.12.1954,3.18
23.12.1954,6.14
24.12.1954,7.44
25.12.1954,4.94
26.12.1954,6.46
27.12.1954,22.2
28.12.1954,34.6
29.12.1954,32.1
30.12.1954,34
31.12.1954,26.3
01.01.1955,23.2
02.01.1955,20.1
03.01.1955,15
04.01.1955,12.8
05.01.1955,10.9
06.01.1955,9.48
07.01.1955,8.8
08.01.1955,8.46
09.01.1955,7.78
10.01.1955,7.1
11.01.1955,7.78
12.01.1955,11.6
13.01.1955,8.46
14.01.1955,9.48
15.01.1955,15.9
16.01.1955,14.1
17.01.1955,20.7
18.01.1955,15
19.01.1955,12.8
20.01.1955,11.3
21.01.1955,9.82
22.01.1955,8.8
23.01.1955,7.78
24.01.1955,6.78
25.01.1955,6.14
26.01.1955,5.5
27.01.1955,5.22
28.01.1955,4.94
29.01.1955,4.66
30.01.1955,4.38
31.01.1955,4.66
01.02.1955,4.38
02.02.1955,4.38
03.02.1955,4.1
04.02.1955,4.1
05.02.1955,4.66
06.02.1955,5.22
07.02.1955,4.38
08.02.1955,4.38
09.02.1955,12.4
10.02.1955,9.82
11.02.1955,6.78
12.02.1955,6.46
13.02.1955,6.46
14.02.1955,5.82
15.02.1955,4.94
16.02.1955,5.22
17.02.1955,5.22
18.02.1955,5.22
19.02.1955,4.66
20.02.1955,4.94
21.02.1955,4.94
22.02.1955,5.22
23.02.1955,4.1
24.02.1955,4.1
25.02.1955,3.87
26.02.1955,3.64
27.02.1955,3.41
28.02.1955,3.64
01.03.1955,3.41
02.03.1955,3.18
03.03.1955,3.18
04.03.1955,3.18
05.03.1955,3.87
06.03.1955,3.18
07.03.1955,3.41
08.03.1955,2.95
09.03.1955,3.41
10.03.1955,2.95
11.03.1955,2.78
12.03.1955,2.78
13.03.1955,2.95
14.03.1955,4.1
15.03.1955,3.41
16.03.1955,6.46
17.03.1955,7.1
18.03.1955,4.94
19.03.1955,3.41
20.03.1955,3.18
21.03.1955,3.18
22.03.1955,13.7
23.03.1955,24.7
24.03.1955,26.8
25.03.1955,26.3
26.03.1955,22.2
27.03.1955,19.6
28.03.1955,17.3
29.03.1955,15
30.03.1955,13.2
31.03.1955,11.6
01.04.1955,11.3
02.04.1955,10.5
03.04.1955,8.8
04.04.1955,9.14
05.04.1955,9.48
06.04.1955,8.46
07.04.1955,11.3
08.04.1955,16.8
09.04.1955,15.4
10.04.1955,15.9
11.04.1955,21.2
12.04.1955,30.9
13.04.1955,26.8
14.04.1955,25.2
15.04.1955,27.4
16.04.1955,24.2
17.04.1955,23.7
18.04.1955,21.7
19.04.1955,19.1
20.04.1955,17.3
21.04.1955,15.4
22.04.1955,14.1
23.04.1955,12.8
24.04.1955,13.2
25.04.1955,13.2
26.04.1955,11.6
27.04.1955,10.3
28.04.1955,9.48
29.04.1955,8.8
30.04.1955,8.12
01.05.1955,7.44
02.05.1955,5.82
03.05.1955,4.1
04.05.1955,2.78
05.05.1955,2.78
06.05.1955,2.61
07.05.1955,3.41
08.05.1955,2.78
09.05.1955,2.95
10.05.1955,3.18
11.05.1955,3.87
12.05.1955,3.64
13.05.1955,3.41
14.05.1955,3.18
15.05.1955,3.41
16.05.1955,3.18
17.05.1955,3.41
18.05.1955,2.95
19.05.1955,2.61
20.05.1955,2.95
21.05.1955,2.95
22.05.1955,2.78
23.05.1955,2.45
24.05.1955,2.61
25.05.1955,2.45
26.05.1955,2.45
27.05.1955,2.61
28.05.1955,3.64
29.05.1955,3.18
30.05.1955,2.78
31.05.1955,2.78
01.06.1955,2.61
02.06.1955,3.18
03.06.1955,2.78
04.06.1955,2.29
05.06.1955,1.86
06.06.1955,2.13
07.06.1955,2.78
08.06.1955,4.1
09.06.1955,3.64
10.06.1955,4.66
11.06.1955,3.87
12.06.1955,3.18
13.06.1955,3.41
14.06.1955,4.38
15.06.1955,3.64
16.06.1955,4.38
17.06.1955,3.18
18.06.1955,2.95
19.06.1955,2.61
20.06.1955,3.18
21.06.1955,4.1
22.06.1955,3.18
23.06.1955,2.61
24.06.1955,2.29
25.06.1955,2.29
26.06.1955,3.64
27.06.1955,2.61
28.06.1955,2.78
29.06.1955,3.18
30.06.1955,4.38
01.07.1955,3.41
02.07.1955,2.95
03.07.1955,2.95
04.07.1955,3.87
05.07.1955,4.66
06.07.1955,21.7
07.07.1955,66.5
08.07.1955,30.9
09.07.1955,33.3
10.07.1955,30.4
11.07.1955,23.7
12.07.1955,20.1
13.07.1955,20.1
14.07.1955,21.7
15.07.1955,20.1
16.07.1955,15.4
17.07.1955,12.4
18.07.1955,10.5
19.07.1955,13.2
20.07.1955,20.7
21.07.1955,22.2
22.07.1955,23.7
23.07.1955,16.3
24.07.1955,13.7
25.07.1955,12
26.07.1955,10.3
27.07.1955,11.6
28.07.1955,10.9
29.07.1955,31.5
30.07.1955,54.6
31.07.1955,45
01.08.1955,30.4
02.08.1955,24.2
03.08.1955,20.1
04.08.1955,20.1
05.08.1955,19.6
06.08.1955,15.9
07.08.1955,14.1
08.08.1955,13.7
09.08.1955,14.5
10.08.1955,13.2
11.08.1955,12.8
12.08.1955,13.2
13.08.1955,12
14.08.1955,9.14
15.08.1955,9.82
16.08.1955,10.3
17.08.1955,9.14
18.08.1955,7.44
19.08.1955,8.12
20.08.1955,7.1
21.08.1955,5.82
22.08.1955,4.66
23.08.1955,4.38
24.08.1955,3.87
25.08.1955,3.64
26.08.1955,3.41
27.08.1955,3.41
28.08.1955,4.1
29.08.1955,6.14
30.08.1955,4.38
31.08.1955,3.41
01.09.1955,4.38
02.09.1955,4.38
03.09.1955,3.64
04.09.1955,3.18
05.09.1955,2.95
06.09.1955,2.95
07.09.1955,2.95
08.09.1955,5.82
09.09.1955,3.41
10.09.1955,3.18
11.09.1955,3.64
12.09.1955,3.18
13.09.1955,3.41
14.09.1955,3.41
15.09.1955,4.94
16.09.1955,5.5
17.09.1955,4.1
18.09.1955,3.18
19.09.1955,2.95
20.09.1955,2.95
21.09.1955,2.61
22.09.1955,2.29
23.09.1955,2.13
24.09.1955,2.13
25.09.1955,1.99
26.09.1955,3.64
27.09.1955,3.41
28.09.1955,2.95
29.09.1955,3.64
30.09.1955,3.41
01.10.1955,3.41
02.10.1955,3.18
03.10.1955,3.18
04.10.1955,2.95
05.10.1955,3.41
06.10.1955,3.64
07.10.1955,3.18
08.10.1955,2.95
09.10.1955,2.78
10.10.1955,2.45
11.10.1955,2.29
12.10.1955,2.45
13.10.1955,2.45
14.10.1955,2.45
15.10.1955,2.45
16.10.1955,2.95
17.10.1955,2.61
18.10.1955,2.45
19.10.1955,2.29
20.10.1955,2.29
21.10.1955,2.13
22.10.1955,3.18
23.10.1955,6.14
24.10.1955,3.87
25.10.1955,3.87
26.10.1955,4.1
27.10.1955,10.5
28.10.1955,7.78
29.10.1955,6.14
30.10.1955,5.22
31.10.1955,5.22
01.11.1955,4.66
02.11.1955,4.94
03.11.1955,4.66
04.11.1955,4.66
05.11.1955,4.38
06.11.1955,3.87
07.11.1955,4.1
08.11.1955,3.87
09.11.1955,3.87
10.11.1955,3.87
11.11.1955,3.64
12.11.1955,3.64
13.11.1955,3.41
14.11.1955,3.41
15.11.1955,3.87
16.11.1955,3.41
17.11.1955,4.1
18.11.1955,4.1
19.11.1955,3.87
20.11.1955,3.41
21.11.1955,3.64
22.11.1955,4.1
23.11.1955,5.22
24.11.1955,8.12
25.11.1955,7.1
26.11.1955,5.5
27.11.1955,4.1
28.11.1955,4.66
29.11.1955,5.22
30.11.1955,5.22
01.12.1955,4.66
02.12.1955,4.38
03.12.1955,4.38
04.12.1955,4.1
05.12.1955,6.46
06.12.1955,5.5
07.12.1955,4.38
08.12.1955,4.66
09.12.1955,4.38
10.12.1955,6.46
11.12.1955,7.44
12.12.1955,6.78
13.12.1955,5.22
14.12.1955,5.22
15.12.1955,7.1
16.12.1955,10.5
17.12.1955,12
18.12.1955,13.7
19.12.1955,10.9
20.12.1955,10.3
21.12.1955,9.14
22.12.1955,8.8
23.12.1955,8.12
24.12.1955,8.46
25.12.1955,8.12
26.12.1955,7.78
27.12.1955,10.5
28.12.1955,12.8
29.12.1955,14.1
30.12.1955,18.6
31.12.1955,17.7
01.01.1956,15
02.01.1956,14.5
03.01.1956,14.1
04.01.1956,11.6
05.01.1956,10.9
06.01.1956,10.5
07.01.1956,9.82
08.01.1956,8.8
09.01.1956,8.46
10.01.1956,8.12
11.01.1956,7.78
12.01.1956,7.44
13.01.1956,8.12
14.01.1956,7.44
15.01.1956,7.1
16.01.1956,7.44
17.01.1956,6.78
18.01.1956,7.44
19.01.1956,7.78
20.01.1956,6.78
21.01.1956,6.46
22.01.1956,6.14
23.01.1956,6.14
24.01.1956,6.46
25.01.1956,6.14
26.01.1956,5.82
27.01.1956,5.82
28.01.1956,7.1
29.01.1956,5.5
30.01.1956,4.66
31.01.1956,4.66
01.02.1956,4.38
02.02.1956,4.1
03.02.1956,3.87
04.02.1956,3.87
05.02.1956,3.64
06.02.1956,3.64
07.02.1956,3.41
08.02.1956,3.64
09.02.1956,3.64
10.02.1956,3.64
11.02.1956,3.41
12.02.1956,3.41
13.02.1956,3.41
14.02.1956,3.18
15.02.1956,3.18
16.02.1956,3.18
17.02.1956,3.18
18.02.1956,2.78
19.02.1956,2.78
20.02.1956,3.18
21.02.1956,3.87
22.02.1956,2.78
23.02.1956,2.78
24.02.1956,2.78
25.02.1956,2.61
26.02.1956,2.61
27.02.1956,2.78
28.02.1956,2.78
01.03.1956,9.82
02.03.1956,30.4
03.03.1956,37.2
04.03.1956,47.4
05.03.1956,37.8
06.03.1956,24.2
07.03.1956,23.7
08.03.1956,18.6
09.03.1956,14.1
10.03.1956,12
11.03.1956,10.9
12.03.1956,9.48
13.03.1956,8.8
14.03.1956,8.46
15.03.1956,8.12
16.03.1956,7.44
17.03.1956,8.12
18.03.1956,10.5
19.03.1956,14.1
20.03.1956,12.8
21.03.1956,11.6
22.03.1956,12.4
23.03.1956,12.8
24.03.1956,13.7
25.03.1956,12.8
26.03.1956,11.6
27.03.1956,10.5
28.03.1956,9.48
29.03.1956,9.14
30.03.1956,8.12
31.03.1956,8.12
01.04.1956,7.78
02.04.1956,8.12
03.04.1956,7.44
04.04.1956,8.8
05.04.1956,7.44
06.04.1956,7.44
07.04.1956,7.1
08.04.1956,7.1
09.04.1956,8.12
10.04.1956,8.46
11.04.1956,10.5
12.04.1956,10.3
13.04.1956,12.8
14.04.1956,14.1
15.04.1956,13.2
16.04.1956,14.1
17.04.1956,15
18.04.1956,15.4
19.04.1956,18.2
20.04.1956,20.1
21.04.1956,21.2
22.04.1956,19.1
23.04.1956,17.7
24.04.1956,16.3
25.04.1956,15
26.04.1956,14.1
27.04.1956,13.2
28.04.1956,12.8
29.04.1956,16.3
30.04.1956,12.4
01.05.1956,10.9
02.05.1956,10.3
03.05.1956,8.8
04.05.1956,8.46
05.05.1956,7.78
06.05.1956,7.1
07.05.1956,6.78
08.05.1956,6.46
09.05.1956,6.14
10.05.1956,8.46
11.05.1956,7.44
12.05.1956,7.44
13.05.1956,7.44
14.05.1956,5.5
15.05.1956,6.14
16.05.1956,5.5
17.05.1956,5.22
18.05.1956,6.78
19.05.1956,6.14
20.05.1956,5.5
21.05.1956,5.22
22.05.1956,4.38
23.05.1956,4.38
24.05.1956,4.38
25.05.1956,4.66
26.05.1956,7.1
27.05.1956,4.66
28.05.1956,3.87
29.05.1956,3.41
30.05.1956,3.41
31.05.1956,3.64
01.06.1956,4.1
02.06.1956,3.87
03.06.1956,3.41
04.06.1956,2.95
05.06.1956,3.18
06.06.1956,3.87
07.06.1956,13.2
08.06.1956,7.44
09.06.1956,13.2
10.06.1956,12.8
11.06.1956,19.6
12.06.1956,13.2
13.06.1956,11.3
14.06.1956,10.5
15.06.1956,10.3
16.06.1956,9.82
17.06.1956,8.8
18.06.1956,7.78
19.06.1956,7.78
20.06.1956,7.44
21.06.1956,7.44
22.06.1956,7.44
23.06.1956,6.46
24.06.1956,5.82
25.06.1956,13.7
26.06.1956,12
27.06.1956,9.82
28.06.1956,10.5
29.06.1956,15
30.06.1956,18.2
01.07.1956,12.8
02.07.1956,12.4
03.07.1956,14.1
04.07.1956,11.6
05.07.1956,10.3
06.07.1956,9.48
07.07.1956,8.12
08.07.1956,7.1
09.07.1956,6.78
10.07.1956,6.14
11.07.1956,5.5
12.07.1956,6.14
13.07.1956,4.94
14.07.1956,4.94
15.07.1956,12
16.07.1956,9.14
17.07.1956,10.9
18.07.1956,9.48
19.07.1956,7.1
20.07.1956,20.1
21.07.1956,16.3
22.07.1956,12.4
23.07.1956,10.9
24.07.1956,10.5
25.07.1956,10.5
26.07.1956,8.8
27.07.1956,7.78
28.07.1956,7.1
29.07.1956,6.14
30.07.1956,5.22
31.07.1956,4.66
01.08.1956,4.38
02.08.1956,4.66
03.08.1956,4.94
04.08.1956,6.14
05.08.1956,4.66
06.08.1956,3.41
07.08.1956,4.38
08.08.1956,3.64
09.08.1956,3.18
10.08.1956,2.78
11.08.1956,2.95
12.08.1956,2.78
13.08.1956,2.29
14.08.1956,2.13
15.08.1956,1.99
16.08.1956,2.13
17.08.1956,1.99
18.08.1956,1.86
19.08.1956,1.73
20.08.1956,1.73
21.08.1956,1.86
22.08.1956,1.86
23.08.1956,1.86
24.08.1956,1.86
25.08.1956,1.99
26.08.1956,1.86
27.08.1956,1.6
28.08.1956,3.18
29.08.1956,1.86
30.08.1956,3.64
31.08.1956,3.87
01.09.1956,2.61
02.09.1956,2.13
03.09.1956,1.86
04.09.1956,1.99
05.09.1956,1.86
06.09.1956,1.99
07.09.1956,1.86
08.09.1956,2.29
09.09.1956,2.13
10.09.1956,2.13
11.09.1956,2.78
12.09.1956,4.66
13.09.1956,3.64
14.09.1956,3.18
15.09.1956,2.95
16.09.1956,2.61
17.09.1956,2.95
18.09.1956,3.18
19.09.1956,2.61
20.09.1956,2.61
21.09.1956,2.95
22.09.1956,3.41
23.09.1956,2.78
24.09.1956,2.61
25.09.1956,2.61
26.09.1956,2.61
27.09.1956,2.78
28.09.1956,3.18
29.09.1956,3.18
30.09.1956,2.78
01.10.1956,3.18
02.10.1956,4.1
03.10.1956,4.66
04.10.1956,4.94
05.10.1956,4.94
06.10.1956,4.66
07.10.1956,5.22
08.10.1956,4.94
09.10.1956,5.22
10.10.1956,5.5
11.10.1956,5.22
12.10.1956,4.1
13.10.1956,3.87
14.10.1956,2.95
15.10.1956,3.41
16.10.1956,3.64
17.10.1956,3.87
18.10.1956,4.1
19.10.1956,4.66
20.10.1956,5.22
21.10.1956,4.38
22.10.1956,3.64
23.10.1956,3.87
24.10.1956,3.87
25.10.1956,3.87
26.10.1956,3.64
27.10.1956,7.44
28.10.1956,7.44
29.10.1956,15
30.10.1956,10.9
31.10.1956,10.3
01.11.1956,9.14
02.11.1956,8.8
03.11.1956,8.46
04.11.1956,6.78
05.11.1956,8.46
06.11.1956,10.3
07.11.1956,18.2
08.11.1956,15
09.11.1956,12.8
10.11.1956,12.4
11.11.1956,12.4
12.11.1956,11.3
13.11.1956,10.9
14.11.1956,10.5
15.11.1956,10.3
16.11.1956,9.82
17.11.1956,10.9
18.11.1956,12.4
19.11.1956,11.6
20.11.1956,10.9
21.11.1956,10.3
22.11.1956,9.48
23.11.1956,9.48
24.11.1956,9.48
25.11.1956,8.8
26.11.1956,10.3
27.11.1956,16.3
28.11.1956,13.2
29.11.1956,12.4
30.11.1956,9.48
01.12.1956,7.44
02.12.1956,5.82
03.12.1956,9.48
04.12.1956,24.2
05.12.1956,26.3
06.12.1956,25.8
07.12.1956,21.2
08.12.1956,24.7
09.12.1956,23.2
10.12.1956,19.6
11.12.1956,17.7
12.12.1956,16.3
13.12.1956,16.3
14.12.1956,15.9
15.12.1956,15.4
16.12.1956,14.5
17.12.1956,12.8
18.12.1956,12
19.12.1956,10.9
20.12.1956,10.5
21.12.1956,10.5
22.12.1956,10.5
23.12.1956,10.3
24.12.1956,10.3
25.12.1956,9.82
26.12.1956,9.48
27.12.1956,8.8
28.12.1956,8.46
29.12.1956,8.12
30.12.1956,7.78
31.12.1956,8.12
01.01.1957,9.14
02.01.1957,8.46
03.01.1957,9.14
04.01.1957,9.82
05.01.1957,21.7
06.01.1957,26.8
07.01.1957,24.7
08.01.1957,18.6
09.01.1957,16.8
10.01.1957,16.8
11.01.1957,16.3
12.01.1957,15.4
13.01.1957,14.5
14.01.1957,14.1
15.01.1957,12.8
16.01.1957,12.4
17.01.1957,11.6
18.01.1957,10.9
19.01.1957,10.9
20.01.1957,12
21.01.1957,11.6
22.01.1957,11.6
23.01.1957,12
24.01.1957,12
25.01.1957,12
26.01.1957,11.6
27.01.1957,15
28.01.1957,15.4
29.01.1957,13.2
30.01.1957,13.7
31.01.1957,13.2
01.02.1957,23.7
02.02.1957,19.6
03.02.1957,18.2
04.02.1957,16.8
05.02.1957,16.3
06.02.1957,15.9
07.02.1957,18.2
08.02.1957,16.8
09.02.1957,17.7
10.02.1957,15.9
11.02.1957,15.9
12.02.1957,15.9
13.02.1957,15
14.02.1957,14.5
15.02.1957,14.1
16.02.1957,16.3
17.02.1957,14.5
18.02.1957,12
19.02.1957,10.5
20.02.1957,8.8
21.02.1957,9.14
22.02.1957,8.8
23.02.1957,8.8
24.02.1957,9.82
25.02.1957,10.9
26.02.1957,13.7
27.02.1957,13.7
28.02.1957,13.2
01.03.1957,12
02.03.1957,11.3
03.03.1957,10.5
04.03.1957,9.82
05.03.1957,9.14
06.03.1957,9.14
07.03.1957,9.48
08.03.1957,9.14
09.03.1957,8.8
10.03.1957,7.1
11.03.1957,6.78
12.03.1957,6.78
13.03.1957,6.46
14.03.1957,5.82
15.03.1957,6.78
16.03.1957,16.8
17.03.1957,33.3
18.03.1957,30.9
19.03.1957,25.8
20.03.1957,24.2
21.03.1957,18.6
22.03.1957,16.3
23.03.1957,14.5
24.03.1957,12.8
25.03.1957,11.3
26.03.1957,9.48
27.03.1957,8.8
28.03.1957,8.8
29.03.1957,12.4
30.03.1957,15.4
31.03.1957,15
01.04.1957,12.8
02.04.1957,13.7
03.04.1957,12.8
04.04.1957,11.6
05.04.1957,10.5
06.04.1957,10.3
07.04.1957,8.8
08.04.1957,8.46
09.04.1957,8.12
10.04.1957,7.44
11.04.1957,7.1
12.04.1957,7.44
13.04.1957,7.44
14.04.1957,7.1
15.04.1957,6.46
16.04.1957,6.14
17.04.1957,6.14
18.04.1957,6.46
19.04.1957,7.1
20.04.1957,7.44
21.04.1957,5.82
22.04.1957,4.94
23.04.1957,4.94
24.04.1957,4.66
25.04.1957,4.66
26.04.1957,4.66
27.04.1957,4.66
28.04.1957,4.38
29.04.1957,4.1
30.04.1957,4.38
01.05.1957,5.22
02.05.1957,4.38
03.05.1957,4.38
04.05.1957,4.1
05.05.1957,3.64
06.05.1957,4.38
07.05.1957,4.38
08.05.1957,4.1
09.05.1957,3.87
10.05.1957,4.1
11.05.1957,3.87
12.05.1957,3.64
13.05.1957,3.41
14.05.1957,3.41
15.05.1957,3.18
16.05.1957,3.41
17.05.1957,3.64
18.05.1957,3.87
19.05.1957,4.38
20.05.1957,3.87
21.05.1957,2.95
22.05.1957,2.95
23.05.1957,3.41
24.05.1957,3.64
25.05.1957,3.41
26.05.1957,3.18
27.05.1957,3.18
28.05.1957,3.41
29.05.1957,3.18
30.05.1957,3.18
31.05.1957,2.95
01.06.1957,2.95
02.06.1957,2.61
03.06.1957,2.45
04.06.1957,3.18
05.06.1957,3.87
06.06.1957,3.64
07.06.1957,3.41
08.06.1957,3.18
09.06.1957,3.18
10.06.1957,2.95
11.06.1957,3.18
12.06.1957,3.41
13.06.1957,3.18
14.06.1957,2.95
15.06.1957,2.95
16.06.1957,2.29
17.06.1957,2.61
18.06.1957,2.78
19.06.1957,2.95
20.06.1957,2.78
21.06.1957,2.45
22.06.1957,3.41
23.06.1957,5.22
24.06.1957,3.64
25.06.1957,3.64
26.06.1957,2.78
27.06.1957,2.29
28.06.1957,2.13
29.06.1957,1.99
30.06.1957,1.86
01.07.1957,1.86
02.07.1957,2.13
03.07.1957,2.13
04.07.1957,2.13
05.07.1957,1.99
06.07.1957,2.61
07.07.1957,2.45
08.07.1957,2.13
09.07.1957,2.29
10.07.1957,2.45
11.07.1957,6.46
12.07.1957,3.87
13.07.1957,2.78
14.07.1957,2.45
15.07.1957,2.29
16.07.1957,2.29
17.07.1957,2.13
18.07.1957,1.86
19.07.1957,2.45
20.07.1957,4.38
21.07.1957,2.78
22.07.1957,2.61
23.07.1957,29.2
24.07.1957,12.8
25.07.1957,11.6
26.07.1957,29.2
27.07.1957,29.8
28.07.1957,25.2
29.07.1957,20.7
30.07.1957,16.8
31.07.1957,14.1
01.08.1957,11.6
02.08.1957,11.6
03.08.1957,9.48
04.08.1957,8.8
05.08.1957,7.1
06.08.1957,6.14
07.08.1957,5.5
08.08.1957,5.22
09.08.1957,4.94
10.08.1957,11.3
11.08.1957,5.82
12.08.1957,4.1
13.08.1957,3.64
14.08.1957,4.1
15.08.1957,3.64
16.08.1957,3.41
17.08.1957,3.41
18.08.1957,2.95
19.08.1957,2.95
20.08.1957,2.78
21.08.1957,2.78
22.08.1957,4.38
23.08.1957,4.66
24.08.1957,3.64
25.08.1957,4.38
26.08.1957,2.78
27.08.1957,2.61
28.08.1957,2.95
29.08.1957,3.64
30.08.1957,3.41
31.08.1957,2.78
01.09.1957,1.27
02.09.1957,1.17
03.09.1957,1.47
04.09.1957,1.86
05.09.1957,1.6
06.09.1957,1.6
07.09.1957,1.47
08.09.1957,1.6
09.09.1957,1.6
10.09.1957,1.73
11.09.1957,1.73
12.09.1957,3.64
13.09.1957,2.29
14.09.1957,2.13
15.09.1957,2.29
16.09.1957,2.78
17.09.1957,2.45
18.09.1957,2.45
19.09.1957,2.61
20.09.1957,2.61
21.09.1957,2.29
22.09.1957,2.95
23.09.1957,3.87
24.09.1957,9.48
25.09.1957,7.78
26.09.1957,5.22
27.09.1957,4.1
28.09.1957,3.64
29.09.1957,3.18
30.09.1957,7.1
01.10.1957,7.78
02.10.1957,7.1
03.10.1957,6.14
04.10.1957,5.5
05.10.1957,5.22
06.10.1957,4.66
07.10.1957,4.1
08.10.1957,3.41
09.10.1957,3.18
10.10.1957,3.18
11.10.1957,3.18
12.10.1957,2.95
13.10.1957,2.78
14.10.1957,2.61
15.10.1957,2.61
16.10.1957,2.45
17.10.1957,2.61
18.10.1957,2.45
19.10.1957,2.29
20.10.1957,2.95
21.10.1957,3.41
22.10.1957,3.41
23.10.1957,3.64
24.10.1957,3.87
25.10.1957,3.87
26.10.1957,3.41
27.10.1957,2.78
28.10.1957,2.61
29.10.1957,2.61
30.10.1957,2.78
31.10.1957,2.45
01.11.1957,2.61
02.11.1957,2.61
03.11.1957,2.78
04.11.1957,2.95
05.11.1957,3.18
06.11.1957,3.18
07.11.1957,2.95
08.11.1957,3.18
09.11.1957,5.5
10.11.1957,4.1
11.11.1957,3.64
12.11.1957,3.64
13.11.1957,3.64
14.11.1957,3.41
15.11.1957,3.18
16.11.1957,3.18
17.11.1957,3.18
18.11.1957,2.95
19.11.1957,2.95
20.11.1957,3.18
21.11.1957,2.78
22.11.1957,2.78
23.11.1957,2.61
24.11.1957,2.45
25.11.1957,2.61
26.11.1957,2.61
27.11.1957,2.45
28.11.1957,2.78
29.11.1957,5.82
30.11.1957,4.1
01.12.1957,3.41
02.12.1957,2.95
03.12.1957,3.18
04.12.1957,3.64
05.12.1957,3.87
06.12.1957,4.1
07.12.1957,3.87
08.12.1957,4.94
09.12.1957,6.46
10.12.1957,5.82
11.12.1957,5.22
12.12.1957,4.94
13.12.1957,4.66
14.12.1957,4.38
15.12.1957,3.64
16.12.1957,3.18
17.12.1957,3.41
18.12.1957,3.41
19.12.1957,3.64
20.12.1957,3.64
21.12.1957,3.87
22.12.1957,3.18
23.12.1957,3.41
24.12.1957,3.18
25.12.1957,2.78
26.12.1957,2.78
27.12.1957,2.78
28.12.1957,2.95
29.12.1957,2.78
30.12.1957,2.61
31.12.1957,2.95
01.01.1958,3.41
02.01.1958,4.38
03.01.1958,3.41
04.01.1958,2.45
05.01.1958,2.13
06.01.1958,3.18
07.01.1958,8.12
08.01.1958,5.22
09.01.1958,5.22
10.01.1958,8.46
11.01.1958,7.1
12.01.1958,5.22
13.01.1958,5.5
14.01.1958,5.5
15.01.1958,4.66
16.01.1958,3.87
17.01.1958,4.1
18.01.1958,5.5
19.01.1958,4.94
20.01.1958,4.66
21.01.1958,4.94
22.01.1958,4.94
23.01.1958,4.66
24.01.1958,4.94
25.01.1958,5.22
26.01.1958,4.94
27.01.1958,4.66
28.01.1958,5.22
29.01.1958,4.66
30.01.1958,4.38
31.01.1958,4.38
01.02.1958,4.1
02.02.1958,3.87
03.02.1958,4.38
04.02.1958,4.38
05.02.1958,4.38
06.02.1958,4.66
07.02.1958,4.1
08.02.1958,3.64
09.02.1958,6.46
10.02.1958,8.8
11.02.1958,8.46
12.02.1958,8.46
13.02.1958,9.82
14.02.1958,10.9
15.02.1958,11.3
16.02.1958,15.4
17.02.1958,14.5
18.02.1958,12
19.02.1958,10.9
20.02.1958,10.3
21.02.1958,12
22.02.1958,10.5
23.02.1958,8.8
24.02.1958,9.82
25.02.1958,20.7
26.02.1958,36.6
27.02.1958,22.2
28.02.1958,17.7
01.03.1958,14.1
02.03.1958,12.8
03.03.1958,10.9
04.03.1958,9.82
05.03.1958,14.1
06.03.1958,29.8
07.03.1958,22.2
08.03.1958,19.1
09.03.1958,16.8
10.03.1958,15.9
11.03.1958,14.5
12.03.1958,13.2
13.03.1958,12
14.03.1958,11.6
15.03.1958,10.9
16.03.1958,10.3
17.03.1958,9.82
18.03.1958,9.48
19.03.1958,9.14
20.03.1958,8.8
21.03.1958,8.46
22.03.1958,8.12
23.03.1958,7.44
24.03.1958,7.78
25.03.1958,8.8
26.03.1958,10.9
27.03.1958,12.8
28.03.1958,14.5
29.03.1958,15.9
30.03.1958,18.2
31.03.1958,18.2
01.04.1958,15.9
02.04.1958,15
03.04.1958,14.1
04.04.1958,15
05.04.1958,14.5
06.04.1958,13.7
07.04.1958,13.2
08.04.1958,12.8
09.04.1958,12.4
10.04.1958,12.4
11.04.1958,12
12.04.1958,10.3
13.04.1958,8.8
14.04.1958,8.12
15.04.1958,7.78
16.04.1958,7.1
17.04.1958,8.8
18.04.1958,8.8
19.04.1958,8.8
20.04.1958,8.46
21.04.1958,8.46
22.04.1958,9.48
23.04.1958,10.5
24.04.1958,9.48
25.04.1958,8.46
26.04.1958,8.46
27.04.1958,8.46
28.04.1958,8.12
29.04.1958,7.78
30.04.1958,7.44
01.05.1958,6.46
02.05.1958,5.5
03.05.1958,5.5
04.05.1958,5.22
05.05.1958,4.66
06.05.1958,5.5
07.05.1958,7.1
08.05.1958,6.78
09.05.1958,7.44
10.05.1958,7.78
11.05.1958,7.44
12.05.1958,7.78
13.05.1958,7.78
14.05.1958,6.78
15.05.1958,6.78
16.05.1958,6.78
17.05.1958,6.46
18.05.1958,5.82
19.05.1958,5.82
20.05.1958,5.5
21.05.1958,5.5
22.05.1958,5.5
23.05.1958,4.66
24.05.1958,4.38
25.05.1958,3.64
26.05.1958,3.87
27.05.1958,4.38
28.05.1958,4.38
29.05.1958,4.1
30.05.1958,3.64
31.05.1958,17.3
01.06.1958,8.12
02.06.1958,5.82
03.06.1958,4.94
04.06.1958,6.46
05.06.1958,5.82
06.06.1958,4.94
07.06.1958,4.38
08.06.1958,4.38
09.06.1958,4.38
10.06.1958,4.38
11.06.1958,4.1
12.06.1958,3.87
13.06.1958,3.87
14.06.1958,3.64
15.06.1958,3.18
16.06.1958,2.95
17.06.1958,2.95
18.06.1958,3.64
19.06.1958,4.1
20.06.1958,3.41
21.06.1958,4.1
22.06.1958,2.61
23.06.1958,2.29
24.06.1958,2.61
25.06.1958,3.64
26.06.1958,3.18
27.06.1958,3.64
28.06.1958,17.3
29.06.1958,12.4
30.06.1958,9.48
01.07.1958,10.3
02.07.1958,17.3
03.07.1958,24.2
04.07.1958,23.7
05.07.1958,59.4
06.07.1958,63
07.07.1958,36.6
08.07.1958,26.8
09.07.1958,21.2
10.07.1958,17.3
11.07.1958,14.1
12.07.1958,13.7
13.07.1958,15
14.07.1958,11.6
15.07.1958,9.48
16.07.1958,10.9
17.07.1958,15.9
18.07.1958,10.3
19.07.1958,8.8
20.07.1958,7.78
21.07.1958,7.1
22.07.1958,6.78
23.07.1958,6.46
24.07.1958,5.82
25.07.1958,5.22
26.07.1958,4.66
27.07.1958,4.94
28.07.1958,4.1
29.07.1958,4.1
30.07.1958,3.64
31.07.1958,3.41
01.08.1958,3.18
02.08.1958,3.41
03.08.1958,2.95
04.08.1958,2.78
05.08.1958,2.78
06.08.1958,2.78
07.08.1958,2.61
08.08.1958,2.95
09.08.1958,2.78
10.08.1958,2.61
11.08.1958,2.45
12.08.1958,2.78
13.08.1958,2.95
14.08.1958,2.78
15.08.1958,2.78
16.08.1958,8.46
17.08.1958,5.5
18.08.1958,3.18
19.08.1958,2.78
20.08.1958,3.64
21.08.1958,2.45
22.08.1958,2.29
23.08.1958,2.29
24.08.1958,2.29
25.08.1958,1.99
26.08.1958,2.45
27.08.1958,3.18
28.08.1958,2.45
29.08.1958,2.13
30.08.1958,1.99
31.08.1958,1.86
01.09.1958,1.73
02.09.1958,1.73
03.09.1958,1.86
04.09.1958,1.73
05.09.1958,1.6
06.09.1958,1.6
07.09.1958,1.47
08.09.1958,1.6
09.09.1958,1.86
10.09.1958,1.86
11.09.1958,2.45
12.09.1958,2.13
13.09.1958,1.73
14.09.1958,1.6
15.09.1958,1.37
16.09.1958,1.86
17.09.1958,2.13
18.09.1958,1.99
19.09.1958,1.99
20.09.1958,2.29
21.09.1958,1.99
22.09.1958,1.47
23.09.1958,2.13
24.09.1958,2.61
25.09.1958,2.29
26.09.1958,2.45
27.09.1958,2.45
28.09.1958,1.99
29.09.1958,1.73
30.09.1958,1.73
01.10.1958,1.86
02.10.1958,2.61
03.10.1958,2.29
04.10.1958,2.13
05.10.1958,1.86
06.10.1958,1.73
07.10.1958,1.86
08.10.1958,2.13
09.10.1958,2.13
10.10.1958,2.13
11.10.1958,2.29
12.10.1958,1.99
13.10.1958,3.64
14.10.1958,3.18
15.10.1958,2.95
16.10.1958,4.1
17.10.1958,10.3
18.10.1958,9.82
19.10.1958,8.8
20.10.1958,14.5
21.10.1958,18.2
22.10.1958,15
23.10.1958,12
24.10.1958,10.3
25.10.1958,9.48
26.10.1958,9.14
27.10.1958,8.8
28.10.1958,8.46
29.10.1958,7.78
30.10.1958,7.1
31.10.1958,6.78
01.11.1958,6.46
02.11.1958,6.14
03.11.1958,5.5
04.11.1958,5.82
05.11.1958,5.82
06.11.1958,5.5
07.11.1958,4.94
08.11.1958,4.94
09.11.1958,5.22
10.11.1958,5.22
11.11.1958,4.94
12.11.1958,4.94
13.11.1958,5.22
14.11.1958,4.66
15.11.1958,4.66
16.11.1958,4.38
17.11.1958,4.38
18.11.1958,4.38
19.11.1958,4.38
20.11.1958,4.1
21.11.1958,3.87
22.11.1958,3.64
23.11.1958,4.1
24.11.1958,4.38
25.11.1958,4.38
26.11.1958,4.66
27.11.1958,4.66
28.11.1958,4.38
29.11.1958,4.1
30.11.1958,3.41
01.12.1958,3.64
02.12.1958,3.18
03.12.1958,3.18
04.12.1958,2.61
05.12.1958,2.78
06.12.1958,3.41
07.12.1958,2.95
08.12.1958,2.78
09.12.1958,2.95
10.12.1958,2.95
11.12.1958,3.18
12.12.1958,3.41
13.12.1958,5.82
14.12.1958,9.14
15.12.1958,7.1
16.12.1958,6.14
17.12.1958,5.82
18.12.1958,5.82
19.12.1958,5.5
20.12.1958,5.22
21.12.1958,4.66
22.12.1958,4.38
23.12.1958,4.38
24.12.1958,4.66
25.12.1958,9.48
26.12.1958,14.1
27.12.1958,9.48
28.12.1958,16.3
29.12.1958,16.3
30.12.1958,15.4
31.12.1958,13.7
01.01.1959,12.8
02.01.1959,11.6
03.01.1959,10.9
04.01.1959,9.48
05.01.1959,8.46
06.01.1959,8.12
07.01.1959,11.6
08.01.1959,12.4
09.01.1959,9.82
10.01.1959,9.14
11.01.1959,8.12
12.01.1959,7.78
13.01.1959,7.44
14.01.1959,7.1
15.01.1959,6.78
16.01.1959,6.14
17.01.1959,6.14
18.01.1959,5.82
19.01.1959,5.82
20.01.1959,6.78
21.01.1959,8.8
22.01.1959,9.14
23.01.1959,9.48
24.01.1959,8.8
25.01.1959,8.46
26.01.1959,7.44
27.01.1959,7.44
28.01.1959,7.44
29.01.1959,7.1
30.01.1959,6.14
31.01.1959,5.22
01.02.1959,6.14
02.02.1959,6.14
03.02.1959,5.82
04.02.1959,5.5
05.02.1959,5.5
06.02.1959,5.22
07.02.1959,4.94
08.02.1959,4.94
09.02.1959,4.66
10.02.1959,4.66
11.02.1959,4.38
12.02.1959,4.1
13.02.1959,4.1
14.02.1959,3.87
15.02.1959,3.64
16.02.1959,3.87
17.02.1959,3.87
18.02.1959,4.1
19.02.1959,4.66
20.02.1959,5.82
21.02.1959,7.1
22.02.1959,5.22
23.02.1959,4.66
24.02.1959,7.1
25.02.1959,10.3
26.02.1959,10.5
27.02.1959,9.82
28.02.1959,9.48
01.03.1959,9.48
02.03.1959,9.14
03.03.1959,9.14
04.03.1959,8.8
05.03.1959,8.46
06.03.1959,8.12
07.03.1959,8.46
08.03.1959,8.8
09.03.1959,8.46
10.03.1959,7.78
11.03.1959,7.78
12.03.1959,6.46
13.03.1959,6.14
14.03.1959,6.46
15.03.1959,5.22
16.03.1959,4.94
17.03.1959,4.94
18.03.1959,4.1
19.03.1959,3.87
20.03.1959,3.87
21.03.1959,3.64
22.03.1959,3.41
23.03.1959,3.41
24.03.1959,3.18
25.03.1959,2.95
26.03.1959,2.78
27.03.1959,3.18
28.03.1959,2.78
29.03.1959,3.41
30.03.1959,2.78
31.03.1959,2.61
01.04.1959,2.78
02.04.1959,2.45
03.04.1959,2.45
04.04.1959,2.45
05.04.1959,2.45
06.04.1959,2.29
07.04.1959,3.18
08.04.1959,2.95
09.04.1959,2.45
10.04.1959,6.46
11.04.1959,5.5
12.04.1959,4.1
13.04.1959,3.64
14.04.1959,3.18
15.04.1959,2.95
16.04.1959,2.95
17.04.1959,2.78
18.04.1959,2.78
19.04.1959,4.1
20.04.1959,4.38
21.04.1959,3.18
22.04.1959,2.78
23.04.1959,2.95
24.04.1959,7.1
25.04.1959,5.5
26.04.1959,3.87
27.04.1959,3.41
28.04.1959,3.64
29.04.1959,5.82
30.04.1959,4.1
01.05.1959,3.18
02.05.1959,19.6
03.05.1959,29.8
04.05.1959,17.7
05.05.1959,14.5
06.05.1959,12.4
07.05.1959,10.9
08.05.1959,9.14
09.05.1959,7.78
10.05.1959,6.78
11.05.1959,5.82
12.05.1959,4.94
13.05.1959,4.66
14.05.1959,5.5
15.05.1959,4.94
16.05.1959,4.1
17.05.1959,3.87
18.05.1959,3.41
19.05.1959,7.1
20.05.1959,7.44
21.05.1959,4.38
22.05.1959,3.87
23.05.1959,3.18
24.05.1959,2.78
25.05.1959,2.61
26.05.1959,2.45
27.05.1959,2.61
28.05.1959,2.78
29.05.1959,2.95
30.05.1959,3.64
31.05.1959,3.64
01.06.1959,2.78
02.06.1959,3.41
03.06.1959,2.78
04.06.1959,2.61
05.06.1959,2.45
06.06.1959,2.29
07.06.1959,2.29
08.06.1959,1.99
09.06.1959,2.29
10.06.1959,2.29
11.06.1959,2.29
12.06.1959,2.45
13.06.1959,2.45
14.06.1959,2.29
15.06.1959,1.99
16.06.1959,2.13
17.06.1959,2.13
18.06.1959,1.99
19.06.1959,1.99
20.06.1959,1.99
21.06.1959,1.73
22.06.1959,1.6
23.06.1959,1.86
24.06.1959,1.73
25.06.1959,1.6
26.06.1959,1.6
27.06.1959,1.6
28.06.1959,2.29
29.06.1959,1.6
30.06.1959,1.73
01.07.1959,2.13
02.07.1959,3.41
03.07.1959,5.82
04.07.1959,4.1
05.07.1959,2.45
06.07.1959,1.99
07.07.1959,2.45
08.07.1959,2.13
09.07.1959,2.13
10.07.1959,1.86
11.07.1959,1.86
12.07.1959,1.73
13.07.1959,1.47
14.07.1959,1.6
15.07.1959,1.47
16.07.1959,1.37
17.07.1959,1.37
18.07.1959,1.47
19.07.1959,1.27
20.07.1959,1.47
21.07.1959,1.99
22.07.1959,1.73
23.07.1959,2.13
24.07.1959,1.73
25.07.1959,1.86
26.07.1959,1.86
27.07.1959,0.98
28.07.1959,1.07
29.07.1959,1.27
30.07.1959,1.47
31.07.1959,1.27
01.08.1959,1.27
02.08.1959,1.73
03.08.1959,1.27
04.08.1959,1.27
05.08.1959,1.37
06.08.1959,1.6
07.08.1959,1.6
08.08.1959,1.47
09.08.1959,1.17
10.08.1959,0.98
11.08.1959,0.98
12.08.1959,0.82
13.08.1959,0.82
14.08.1959,0.74
15.08.1959,1.27
16.08.1959,6.46
17.08.1959,3.64
18.08.1959,2.61
19.08.1959,1.86
20.08.1959,1.6
21.08.1959,1.37
22.08.1959,1.27
23.08.1959,1.17
24.08.1959,1.27
25.08.1959,1.27
26.08.1959,1.07
27.08.1959,0.98
28.08.1959,1.07
29.08.1959,0.98
30.08.1959,0.98
31.08.1959,0.9
01.09.1959,0.98
02.09.1959,1.07
03.09.1959,0.98
04.09.1959,0.98
05.09.1959,0.98
06.09.1959,0.9
07.09.1959,0.82
08.09.1959,0.98
09.09.1959,1.17
10.09.1959,1.17
11.09.1959,1.17
12.09.1959,1.17
13.09.1959,1.07
14.09.1959,0.98
15.09.1959,1.27
16.09.1959,1.37
17.09.1959,1.27
18.09.1959,1.17
19.09.1959,1.17
20.09.1959,0.9
21.09.1959,0.98
22.09.1959,1.17
23.09.1959,1.17
24.09.1959,1.17
25.09.1959,1.27
26.09.1959,1.17
27.09.1959,1.07
28.09.1959,0.98
29.09.1959,1.17
30.09.1959,1.17
01.10.1959,1.17
02.10.1959,1.27
03.10.1959,1.27
04.10.1959,0.98
05.10.1959,0.98
06.10.1959,0.98
07.10.1959,0.9
08.10.1959,0.82
09.10.1959,1.07
10.10.1959,1.17
11.10.1959,1.27
12.10.1959,0.98
13.10.1959,1.17
14.10.1959,1.07
15.10.1959,1.17
16.10.1959,1.07
17.10.1959,1.27
18.10.1959,1.07
19.10.1959,0.98
20.10.1959,1.17
21.10.1959,1.37
22.10.1959,1.37
23.10.1959,1.86
24.10.1959,1.6
25.10.1959,1.27
26.10.1959,1.17
27.10.1959,1.27
28.10.1959,1.27
29.10.1959,3.87
30.10.1959,10.5
31.10.1959,5.82
01.11.1959,2.29
02.11.1959,1.86
03.11.1959,1.86
04.11.1959,1.73
05.11.1959,1.86
06.11.1959,1.99
07.11.1959,1.99
08.11.1959,1.73
09.11.1959,1.86
10.11.1959,2.95
11.11.1959,2.29
12.11.1959,1.99
13.11.1959,1.99
14.11.1959,1.86
15.11.1959,1.99
16.11.1959,2.29
17.11.1959,2.61
18.11.1959,2.45
19.11.1959,1.73
20.11.1959,1.73
21.11.1959,1.6
22.11.1959,1.73
23.11.1959,1.47
24.11.1959,1.73
25.11.1959,1.6
26.11.1959,1.6
27.11.1959,1.6
28.11.1959,1.6
29.11.1959,1.6
30.11.1959,1.47
01.12.1959,1.73
02.12.1959,1.73
03.12.1959,1.6
04.12.1959,1.6
05.12.1959,1.86
06.12.1959,1.6
07.12.1959,1.37
08.12.1959,1.6
09.12.1959,1.6
10.12.1959,1.6
11.12.1959,1.6
12.12.1959,1.6
13.12.1959,1.37
14.12.1959,1.27
15.12.1959,1.6
16.12.1959,1.47
17.12.1959,1.37
18.12.1959,2.13
19.12.1959,1.86
20.12.1959,1.6
21.12.1959,1.6
22.12.1959,1.86
23.12.1959,1.86
24.12.1959,2.29
25.12.1959,1.99
26.12.1959,1.86
27.12.1959,1.99
28.12.1959,1.86
29.12.1959,2.13
30.12.1959,1.86
31.12.1959,1.73
01.01.1960,1.47
02.01.1960,1.27
03.01.1960,1.6
04.01.1960,1.73
05.01.1960,1.86
06.01.1960,4.94
07.01.1960,11.6
08.01.1960,15.4
09.01.1960,10.3
10.01.1960,7.1
11.01.1960,5.82
12.01.1960,5.5
13.01.1960,4.66
14.01.1960,3.87
15.01.1960,3.64
16.01.1960,3.64
17.01.1960,3.41
18.01.1960,3.18
19.01.1960,3.41
20.01.1960,3.64
21.01.1960,3.18
22.01.1960,2.95
23.01.1960,3.64
24.01.1960,5.5
25.01.1960,7.78
26.01.1960,8.12
27.01.1960,9.14
28.01.1960,9.48
29.01.1960,10.5
30.01.1960,11.3
31.01.1960,12
01.02.1960,9.14
02.02.1960,7.78
03.02.1960,7.44
04.02.1960,6.46
05.02.1960,5.82
06.02.1960,5.22
07.02.1960,3.87
08.02.1960,4.1
09.02.1960,4.1
10.02.1960,4.38
11.02.1960,4.1
12.02.1960,3.87
13.02.1960,4.38
14.02.1960,4.1
15.02.1960,4.1
16.02.1960,3.87
17.02.1960,3.41
18.02.1960,3.18
19.02.1960,2.95
20.02.1960,2.78
21.02.1960,3.18
22.02.1960,4.38
23.02.1960,4.38
24.02.1960,7.1
25.02.1960,6.78
26.02.1960,6.14
27.02.1960,6.46
28.02.1960,7.44
01.03.1960,10.3
02.03.1960,12.4
03.03.1960,10.9
04.03.1960,13.2
05.03.1960,15
06.03.1960,12.4
07.03.1960,10.9
08.03.1960,9.82
09.03.1960,9.48
10.03.1960,8.8
11.03.1960,8.12
12.03.1960,7.44
13.03.1960,8.46
14.03.1960,8.46
15.03.1960,8.46
16.03.1960,8.12
17.03.1960,8.8
18.03.1960,8.8
19.03.1960,8.12
20.03.1960,7.44
21.03.1960,7.44
22.03.1960,9.14
23.03.1960,12.4
24.03.1960,15.4
25.03.1960,13.7
26.03.1960,13.2
27.03.1960,13.7
28.03.1960,17.7
29.03.1960,12.8
30.03.1960,10.9
31.03.1960,9.82
01.04.1960,8.8
02.04.1960,8.12
03.04.1960,7.44
04.04.1960,6.78
05.04.1960,6.46
06.04.1960,6.14
07.04.1960,5.5
08.04.1960,5.5
09.04.1960,6.14
10.04.1960,5.5
11.04.1960,5.82
12.04.1960,5.22
13.04.1960,4.94
14.04.1960,4.66
15.04.1960,4.94
16.04.1960,4.38
17.04.1960,3.64
18.04.1960,3.41
19.04.1960,3.41
20.04.1960,3.18
21.04.1960,3.18
22.04.1960,2.78
23.04.1960,2.95
24.04.1960,3.64
25.04.1960,3.87
26.04.1960,4.94
27.04.1960,4.94
28.04.1960,5.22
29.04.1960,4.66
30.04.1960,4.38
01.05.1960,4.66
02.05.1960,5.82
03.05.1960,5.22
04.05.1960,4.38
05.05.1960,4.1
06.05.1960,3.87
07.05.1960,3.87
08.05.1960,3.41
09.05.1960,3.18
10.05.1960,4.1
11.05.1960,4.66
12.05.1960,4.66
13.05.1960,3.64
14.05.1960,3.64
15.05.1960,3.41
16.05.1960,4.38
17.05.1960,3.64
18.05.1960,3.41
19.05.1960,6.46
20.05.1960,5.22
21.05.1960,9.82
22.05.1960,6.14
23.05.1960,4.66
24.05.1960,4.1
25.05.1960,5.5
26.05.1960,3.87
27.05.1960,3.41
28.05.1960,3.41
29.05.1960,3.18
30.05.1960,2.61
31.05.1960,2.78
01.06.1960,2.78
02.06.1960,2.61
03.06.1960,2.45
04.06.1960,2.45
05.06.1960,2.29
06.06.1960,2.29
07.06.1960,3.87
08.06.1960,4.94
09.06.1960,2.95
10.06.1960,3.18
11.06.1960,3.87
12.06.1960,2.78
13.06.1960,2.29
14.06.1960,2.95
15.06.1960,2.95
16.06.1960,2.95
17.06.1960,2.61
18.06.1960,2.61
19.06.1960,2.29
20.06.1960,2.13
21.06.1960,2.29
22.06.1960,2.13
23.06.1960,1.99
24.06.1960,1.99
25.06.1960,1.86
26.06.1960,1.86
27.06.1960,1.6
28.06.1960,2.13
29.06.1960,2.13
30.06.1960,2.61
01.07.1960,2.45
02.07.1960,2.29
03.07.1960,2.29
04.07.1960,1.86
05.07.1960,2.29
06.07.1960,2.78
07.07.1960,2.61
08.07.1960,2.95
09.07.1960,3.87
10.07.1960,2.29
11.07.1960,1.6
12.07.1960,2.61
13.07.1960,2.29
14.07.1960,1.99
15.07.1960,1.99
16.07.1960,5.22
17.07.1960,3.18
18.07.1960,2.13
19.07.1960,2.13
20.07.1960,1.99
21.07.1960,2.78
22.07.1960,2.61
23.07.1960,3.87
24.07.1960,2.61
25.07.1960,1.99
26.07.1960,1.99
27.07.1960,1.6
28.07.1960,1.6
29.07.1960,1.6
30.07.1960,1.6
31.07.1960,1.47
01.08.1960,2.45
02.08.1960,7.44
03.08.1960,4.38
04.08.1960,4.1
05.08.1960,3.64
06.08.1960,3.41
07.08.1960,2.61
08.08.1960,1.99
09.08.1960,1.99
10.08.1960,2.13
11.08.1960,2.13
12.08.1960,3.41
13.08.1960,2.78
14.08.1960,2.61
15.08.1960,2.13
16.08.1960,2.78
17.08.1960,2.45
18.08.1960,2.61
19.08.1960,2.45
20.08.1960,2.45
21.08.1960,3.87
22.08.1960,1.86
23.08.1960,1.86
24.08.1960,1.73
25.08.1960,1.6
26.08.1960,1.6
27.08.1960,1.73
28.08.1960,3.41
29.08.1960,3.87
30.08.1960,2.29
31.08.1960,1.86
01.09.1960,1.73
02.09.1960,3.64
03.09.1960,2.95
04.09.1960,2.61
05.09.1960,2.45
06.09.1960,2.29
07.09.1960,2.45
08.09.1960,2.29
09.09.1960,2.13
10.09.1960,2.13
11.09.1960,2.13
12.09.1960,1.86
13.09.1960,2.13
14.09.1960,2.13
15.09.1960,2.29
16.09.1960,2.29
17.09.1960,2.29
18.09.1960,1.86
19.09.1960,1.86
20.09.1960,2.13
21.09.1960,1.73
22.09.1960,1.47
23.09.1960,1.37
24.09.1960,1.37
25.09.1960,1.07
26.09.1960,1.07
27.09.1960,1.37
28.09.1960,1.37
29.09.1960,1.73
30.09.1960,1.6
01.10.1960,1.73
02.10.1960,1.37
03.10.1960,1.27
04.10.1960,1.27
05.10.1960,1.27
06.10.1960,1.47
07.10.1960,1.6
08.10.1960,12.4
09.10.1960,5.82
10.10.1960,4.1
11.10.1960,3.41
12.10.1960,3.41
13.10.1960,5.82
14.10.1960,5.22
15.10.1960,4.66
16.10.1960,22.7
17.10.1960,44.3
18.10.1960,63
19.10.1960,33.3
20.10.1960,21.7
21.10.1960,20.7
22.10.1960,24.2
23.10.1960,15.9
24.10.1960,12.4
25.10.1960,10.5
26.10.1960,9.14
27.10.1960,8.12
28.10.1960,6.78
29.10.1960,6.46
30.10.1960,6.14
31.10.1960,7.1
01.11.1960,6.14
02.11.1960,7.1
03.11.1960,5.5
04.11.1960,5.82
05.11.1960,7.1
06.11.1960,6.14
07.11.1960,5.5
08.11.1960,5.22
09.11.1960,4.94
10.11.1960,4.66
11.11.1960,4.66
12.11.1960,4.38
13.11.1960,6.78
14.11.1960,5.5
15.11.1960,5.22
16.11.1960,6.46
17.11.1960,5.22
18.11.1960,4.94
19.11.1960,4.66
20.11.1960,4.66
21.11.1960,5.22
22.11.1960,4.94
23.11.1960,4.66
24.11.1960,4.94
25.11.1960,4.66
26.11.1960,5.82
27.11.1960,6.14
28.11.1960,7.44
29.11.1960,6.78
30.11.1960,7.44
01.12.1960,7.78
02.12.1960,6.46
03.12.1960,6.46
04.12.1960,6.46
05.12.1960,7.1
06.12.1960,7.1
07.12.1960,7.78
08.12.1960,10.9
09.12.1960,11.6
10.12.1960,16.3
11.12.1960,12.8
12.12.1960,10.3
13.12.1960,9.48
14.12.1960,9.14
15.12.1960,8.8
16.12.1960,8.12
17.12.1960,8.12
18.12.1960,7.78
19.12.1960,9.14
20.12.1960,10.3
21.12.1960,10.3
22.12.1960,10.9
23.12.1960,10.5
24.12.1960,9.14
25.12.1960,8.12
26.12.1960,7.78
27.12.1960,7.78
28.12.1960,7.44
29.12.1960,6.78
30.12.1960,6.46
31.12.1960,5.82
01.01.1961,5.5
02.01.1961,5.22
03.01.1961,5.22
04.01.1961,5.5
05.01.1961,5.82
06.01.1961,5.22
07.01.1961,5.82
08.01.1961,5.22
09.01.1961,5.5
10.01.1961,6.46
11.01.1961,5.82
12.01.1961,5.22
13.01.1961,4.94
14.01.1961,4.94
15.01.1961,4.94
16.01.1961,4.66
17.01.1961,4.66
18.01.1961,3.87
19.01.1961,3.64
20.01.1961,3.64
21.01.1961,3.87
22.01.1961,4.1
23.01.1961,4.1
24.01.1961,4.1
25.01.1961,3.64
26.01.1961,2.95
27.01.1961,2.95
28.01.1961,5.22
29.01.1961,7.44
30.01.1961,10.5
31.01.1961,17.7
01.02.1961,15.9
02.02.1961,12
03.02.1961,10.3
04.02.1961,9.82
05.02.1961,9.48
06.02.1961,10.3
07.02.1961,14.1
08.02.1961,12.8
09.02.1961,19.1
10.02.1961,36.6
11.02.1961,27.4
12.02.1961,41.4
13.02.1961,42.1
14.02.1961,29.2
15.02.1961,23.7
16.02.1961,18.6
17.02.1961,17.3
18.02.1961,15.9
19.02.1961,17.3
20.02.1961,18.6
21.02.1961,15.4
22.02.1961,12.4
23.02.1961,10.9
24.02.1961,10.3
25.02.1961,9.82
26.02.1961,8.8
27.02.1961,8.8
28.02.1961,8.46
01.03.1961,9.48
02.03.1961,9.48
03.03.1961,9.14
04.03.1961,8.12
05.03.1961,7.1
06.03.1961,6.46
07.03.1961,6.46
08.03.1961,6.14
09.03.1961,5.82
10.03.1961,5.5
11.03.1961,5.5
12.03.1961,4.94
13.03.1961,13.7
14.03.1961,24.7
15.03.1961,17.3
16.03.1961,15.4
17.03.1961,13.2
18.03.1961,12.4
19.03.1961,12
20.03.1961,12
21.03.1961,12.8
22.03.1961,12.8
23.03.1961,13.7
24.03.1961,15
25.03.1961,13.2
26.03.1961,12
27.03.1961,11.3
28.03.1961,10.9
29.03.1961,10.9
30.03.1961,10.5
31.03.1961,14.5
01.04.1961,12.4
02.04.1961,16.8
03.04.1961,26.3
04.04.1961,24.7
05.04.1961,21.2
06.04.1961,17.7
07.04.1961,15.4
08.04.1961,14.5
09.04.1961,12.4
10.04.1961,11.3
11.04.1961,10.5
12.04.1961,9.48
13.04.1961,8.8
14.04.1961,8.12
15.04.1961,7.78
16.04.1961,11.6
17.04.1961,8.46
18.04.1961,8.12
19.04.1961,20.7
20.04.1961,12.8
21.04.1961,10.9
22.04.1961,10.3
23.04.1961,9.14
24.04.1961,8.8
25.04.1961,8.12
26.04.1961,7.44
27.04.1961,7.1
28.04.1961,6.78
29.04.1961,6.14
30.04.1961,6.14
01.05.1961,5.82
02.05.1961,6.14
03.05.1961,5.82
04.05.1961,5.5
05.05.1961,5.5
06.05.1961,10.9
07.05.1961,11.3
08.05.1961,9.82
09.05.1961,11.3
10.05.1961,17.3
11.05.1961,18.2
12.05.1961,19.6
13.05.1961,20.1
14.05.1961,15.9
15.05.1961,14.1
16.05.1961,13.2
17.05.1961,12.4
18.05.1961,11.3
19.05.1961,9.82
20.05.1961,8.8
21.05.1961,8.12
22.05.1961,7.44
23.05.1961,7.1
24.05.1961,6.46
25.05.1961,6.14
26.05.1961,5.82
27.05.1961,6.46
28.05.1961,8.46
29.05.1961,10.9
30.05.1961,24.2
31.05.1961,16.8
01.06.1961,13.2
02.06.1961,11.6
03.06.1961,10.3
04.06.1961,13.2
05.06.1961,16.3
06.06.1961,16.3
07.06.1961,14.5
08.06.1961,15.4
09.06.1961,12
10.06.1961,28
11.06.1961,21.7
12.06.1961,18.6
13.06.1961,16.8
14.06.1961,18.6
15.06.1961,18.2
16.06.1961,13.7
17.06.1961,12
18.06.1961,10.3
19.06.1961,10.3
20.06.1961,9.14
21.06.1961,8.12
22.06.1961,7.1
23.06.1961,7.44
24.06.1961,6.46
25.06.1961,5.5
26.06.1961,5.5
27.06.1961,5.22
28.06.1961,5.22
29.06.1961,4.66
30.06.1961,4.38
01.07.1961,4.1
02.07.1961,3.41
03.07.1961,3.18
04.07.1961,4.66
05.07.1961,4.1
06.07.1961,3.87
07.07.1961,3.41
08.07.1961,3.41
09.07.1961,4.1
10.07.1961,3.87
11.07.1961,3.18
12.07.1961,2.95
13.07.1961,2.95
14.07.1961,2.78
15.07.1961,2.78
16.07.1961,2.61
17.07.1961,3.18
18.07.1961,3.18
19.07.1961,3.87
20.07.1961,3.41
21.07.1961,2.95
22.07.1961,2.95
23.07.1961,2.61
24.07.1961,2.29
25.07.1961,2.45
26.07.1961,2.45
27.07.1961,2.95
28.07.1961,6.78
29.07.1961,6.78
30.07.1961,4.38
31.07.1961,3.18
01.08.1961,3.18
02.08.1961,2.95
03.08.1961,3.41
04.08.1961,2.95
05.08.1961,2.78
06.08.1961,2.29
07.08.1961,2.45
08.08.1961,2.45
09.08.1961,2.61
10.08.1961,2.45
11.08.1961,3.87
12.08.1961,3.18
13.08.1961,2.29
14.08.1961,2.13
15.08.1961,2.45
16.08.1961,2.61
17.08.1961,2.45
18.08.1961,3.41
19.08.1961,3.18
20.08.1961,2.61
21.08.1961,2.45
22.08.1961,2.78
23.08.1961,3.18
24.08.1961,2.61
25.08.1961,2.61
26.08.1961,2.45
27.08.1961,2.13
28.08.1961,1.99
29.08.1961,2.13
30.08.1961,1.99
31.08.1961,1.86
01.09.1961,2.13
02.09.1961,1.99
03.09.1961,1.86
04.09.1961,1.73
05.09.1961,1.86
06.09.1961,1.99
07.09.1961,2.13
08.09.1961,2.29
09.09.1961,2.13
10.09.1961,1.99
11.09.1961,1.86
12.09.1961,2.13
13.09.1961,2.13
14.09.1961,2.29
15.09.1961,2.61
16.09.1961,2.13
17.09.1961,1.86
18.09.1961,2.29
19.09.1961,2.29
20.09.1961,1.86
21.09.1961,1.73
22.09.1961,1.86
23.09.1961,1.86
24.09.1961,1.6
25.09.1961,1.47
26.09.1961,1.86
27.09.1961,1.73
28.09.1961,1.86
29.09.1961,1.86
30.09.1961,1.86
01.10.1961,1.6
02.10.1961,1.47
03.10.1961,1.6
04.10.1961,1.6
05.10.1961,1.6
06.10.1961,1.73
07.10.1961,1.47
08.10.1961,1.27
09.10.1961,1.37
10.10.1961,1.47
11.10.1961,1.6
12.10.1961,1.6
13.10.1961,1.6
14.10.1961,1.6
15.10.1961,1.37
16.10.1961,1.37
17.10.1961,1.6
18.10.1961,1.47
19.10.1961,1.47
20.10.1961,1.6
21.10.1961,2.78
22.10.1961,2.95
23.10.1961,2.13
24.10.1961,1.86
25.10.1961,1.73
26.10.1961,1.73
27.10.1961,1.6
28.10.1961,1.86
29.10.1961,1.73
30.10.1961,1.6
31.10.1961,1.47
01.11.1961,1.73
02.11.1961,1.86
03.11.1961,1.73
04.11.1961,1.86
05.11.1961,1.47
06.11.1961,1.6
07.11.1961,3.64
08.11.1961,2.61
09.11.1961,2.29
10.11.1961,2.45
11.11.1961,2.13
12.11.1961,1.86
13.11.1961,2.29
14.11.1961,2.61
15.11.1961,2.13
16.11.1961,1.99
17.11.1961,1.99
18.11.1961,2.13
19.11.1961,1.86
20.11.1961,1.6
21.11.1961,1.73
22.11.1961,1.6
23.11.1961,1.6
24.11.1961,1.73
25.11.1961,1.73
26.11.1961,1.6
27.11.1961,1.6
28.11.1961,1.73
29.11.1961,1.73
30.11.1961,1.6
01.12.1961,1.47
02.12.1961,1.73
03.12.1961,1.37
04.12.1961,2.29
05.12.1961,1.99
06.12.1961,1.73
07.12.1961,1.6
08.12.1961,1.6
09.12.1961,1.73
10.12.1961,1.47
11.12.1961,2.95
12.12.1961,4.1
13.12.1961,6.46
14.12.1961,4.38
15.12.1961,2.95
16.12.1961,2.45
17.12.1961,1.86
18.12.1961,2.13
19.12.1961,1.6
20.12.1961,1.47
21.12.1961,1.99
22.12.1961,2.45
23.12.1961,1.99
24.12.1961,1.6
25.12.1961,1.73
26.12.1961,4.66
27.12.1961,4.38
28.12.1961,4.1
29.12.1961,3.87
30.12.1961,1.86
31.12.1961,1.86
01.01.1962,2.45
02.01.1962,2.13
03.01.1962,1.86
04.01.1962,1.86
05.01.1962,1.73
06.01.1962,1.6
07.01.1962,1.6
08.01.1962,1.86
09.01.1962,2.13
10.01.1962,1.99
11.01.1962,1.86
12.01.1962,2.13
13.01.1962,2.29
14.01.1962,1.99
15.01.1962,1.86
16.01.1962,1.73
17.01.1962,1.86
18.01.1962,1.86
19.01.1962,1.99
20.01.1962,2.13
21.01.1962,2.13
22.01.1962,2.45
23.01.1962,2.45
24.01.1962,2.13
25.01.1962,3.41
26.01.1962,6.78
27.01.1962,10.3
28.01.1962,7.1
29.01.1962,5.22
30.01.1962,4.66
31.01.1962,3.87
01.02.1962,2.95
02.02.1962,3.18
03.02.1962,3.41
04.02.1962,2.95
05.02.1962,5.22
06.02.1962,5.82
07.02.1962,4.66
08.02.1962,5.82
09.02.1962,5.5
10.02.1962,4.66
11.02.1962,4.1
12.02.1962,4.1
13.02.1962,8.8
14.02.1962,7.1
15.02.1962,5.5
16.02.1962,5.22
17.02.1962,9.14
18.02.1962,7.44
19.02.1962,7.44
20.02.1962,9.48
21.02.1962,11.3
22.02.1962,8.8
23.02.1962,7.78
24.02.1962,7.1
25.02.1962,6.14
26.02.1962,5.82
27.02.1962,5.5
28.02.1962,5.22
01.03.1962,4.66
02.03.1962,4.66
03.03.1962,4.38
04.03.1962,4.38
05.03.1962,4.94
06.03.1962,6.14
07.03.1962,5.22
08.03.1962,4.66
09.03.1962,4.66
10.03.1962,4.66
11.03.1962,6.14
12.03.1962,12.4
13.03.1962,12.4
14.03.1962,10.9
15.03.1962,9.82
16.03.1962,8.8
17.03.1962,8.12
18.03.1962,7.44
19.03.1962,7.1
20.03.1962,6.78
21.03.1962,6.46
22.03.1962,6.46
23.03.1962,5.82
24.03.1962,5.22
25.03.1962,4.66
26.03.1962,4.38
27.03.1962,4.38
28.03.1962,4.66
29.03.1962,5.22
30.03.1962,7.1
31.03.1962,10.3
01.04.1962,12
02.04.1962,9.48
03.04.1962,8.8
04.04.1962,8.12
05.04.1962,7.78
06.04.1962,7.44
07.04.1962,9.14
08.04.1962,9.14
09.04.1962,8.12
10.04.1962,7.44
11.04.1962,6.78
12.04.1962,6.46
13.04.1962,6.78
14.04.1962,7.1
15.04.1962,6.14
16.04.1962,5.82
17.04.1962,6.14
18.04.1962,5.82
19.04.1962,5.22
20.04.1962,4.94
21.04.1962,4.38
22.04.1962,3.87
23.04.1962,3.64
24.04.1962,3.87
25.04.1962,4.1
26.04.1962,3.64
27.04.1962,3.87
28.04.1962,4.1
29.04.1962,4.1
30.04.1962,4.94
01.05.1962,4.1
02.05.1962,3.87
03.05.1962,4.38
04.05.1962,3.87
05.05.1962,3.64
06.05.1962,3.18
07.05.1962,3.64
08.05.1962,3.64
09.05.1962,3.64
10.05.1962,3.64
11.05.1962,3.41
12.05.1962,3.64
13.05.1962,3.64
14.05.1962,3.41
15.05.1962,4.1
16.05.1962,3.64
17.05.1962,3.41
18.05.1962,3.41
19.05.1962,3.18
20.05.1962,3.87
21.05.1962,2.95
22.05.1962,2.95
23.05.1962,2.78
24.05.1962,2.61
25.05.1962,2.78
26.05.1962,3.18
27.05.1962,3.87
28.05.1962,4.66
29.05.1962,6.46
30.05.1962,4.38
31.05.1962,3.64
01.06.1962,3.18
02.06.1962,3.18
03.06.1962,3.41
04.06.1962,3.18
05.06.1962,3.41
06.06.1962,3.18
07.06.1962,2.95
08.06.1962,2.78
09.06.1962,2.78
10.06.1962,2.61
11.06.1962,2.45
12.06.1962,2.29
13.06.1962,2.61
14.06.1962,2.45
15.06.1962,2.29
16.06.1962,2.29
17.06.1962,2.45
18.06.1962,2.13
19.06.1962,2.61
20.06.1962,2.78
21.06.1962,2.13
22.06.1962,1.99
23.06.1962,2.13
24.06.1962,1.6
25.06.1962,1.73
26.06.1962,1.86
27.06.1962,2.61
28.06.1962,2.13
29.06.1962,2.29
30.06.1962,1.86
01.07.1962,1.73
02.07.1962,1.86
03.07.1962,2.61
04.07.1962,3.18
05.07.1962,3.64
06.07.1962,2.45
07.07.1962,2.45
08.07.1962,1.99
09.07.1962,1.86
10.07.1962,1.86
11.07.1962,1.99
12.07.1962,1.86
13.07.1962,2.29
14.07.1962,3.18
15.07.1962,6.78
16.07.1962,6.14
17.07.1962,8.46
18.07.1962,10.3
19.07.1962,10.5
20.07.1962,6.46
21.07.1962,5.22
22.07.1962,4.38
23.07.1962,3.87
24.07.1962,3.41
25.07.1962,3.18
26.07.1962,2.95
27.07.1962,3.18
28.07.1962,3.18
29.07.1962,2.61
30.07.1962,2.45
31.07.1962,2.61
01.08.1962,2.61
02.08.1962,2.29
03.08.1962,2.13
04.08.1962,2.29
05.08.1962,1.99
06.08.1962,1.99
07.08.1962,2.45
08.08.1962,2.13
09.08.1962,1.99
10.08.1962,1.86
11.08.1962,1.99
12.08.1962,1.73
13.08.1962,1.37
14.08.1962,3.18
15.08.1962,2.29
16.08.1962,1.99
17.08.1962,1.86
18.08.1962,1.99
19.08.1962,1.73
20.08.1962,1.6
21.08.1962,1.73
22.08.1962,1.86
23.08.1962,1.6
24.08.1962,1.6
25.08.1962,2.78
26.08.1962,1.99
27.08.1962,1.6
28.08.1962,1.6
29.08.1962,1.6
30.08.1962,1.86
31.08.1962,1.6
01.09.1962,1.6
02.09.1962,1.37
03.09.1962,1.17
04.09.1962,1.37
05.09.1962,1.99
06.09.1962,1.47
07.09.1962,1.73
08.09.1962,1.86
09.09.1962,1.73
10.09.1962,1.47
11.09.1962,1.6
12.09.1962,1.6
13.09.1962,1.73
14.09.1962,1.73
15.09.1962,1.6
16.09.1962,1.73
17.09.1962,2.13
18.09.1962,2.45
19.09.1962,3.41
20.09.1962,1.99
21.09.1962,1.73
22.09.1962,1.86
23.09.1962,1.99
24.09.1962,2.61
25.09.1962,2.13
26.09.1962,1.86
27.09.1962,1.73
28.09.1962,1.6
29.09.1962,1.73
30.09.1962,1.47
01.10.1962,1.27
02.10.1962,1.47
03.10.1962,1.47
04.10.1962,1.47
05.10.1962,1.6
06.10.1962,1.6
07.10.1962,1.27
08.10.1962,1.27
09.10.1962,1.37
10.10.1962,1.47
11.10.1962,1.37
12.10.1962,1.37
13.10.1962,1.37
14.10.1962,1.27
15.10.1962,1.37
16.10.1962,1.37
17.10.1962,1.37
18.10.1962,1.37
19.10.1962,1.37
20.10.1962,1.47
21.10.1962,1.37
22.10.1962,1.37
23.10.1962,1.37
24.10.1962,1.37
25.10.1962,1.37
26.10.1962,1.27
27.10.1962,1.47
28.10.1962,1.47
29.10.1962,1.27
30.10.1962,1.27
31.10.1962,1.27
01.11.1962,1.37
02.11.1962,1.37
03.11.1962,1.47
04.11.1962,1.37
05.11.1962,1.07
06.11.1962,1.27
07.11.1962,1.37
08.11.1962,1.37
09.11.1962,1.37
10.11.1962,1.47
11.11.1962,1.37
12.11.1962,1.07
13.11.1962,1.27
14.11.1962,1.37
15.11.1962,1.37
16.11.1962,1.27
17.11.1962,1.37
18.11.1962,1.17
19.11.1962,1.07
20.11.1962,1.37
21.11.1962,1.27
22.11.1962,1.27
23.11.1962,1.37
24.11.1962,1.37
25.11.1962,1.27
26.11.1962,1.37
27.11.1962,1.6
28.11.1962,1.6
29.11.1962,1.47
30.11.1962,1.47
01.12.1962,1.86
02.12.1962,1.6
03.12.1962,1.17
04.12.1962,1.27
05.12.1962,1.37
06.12.1962,1.37
07.12.1962,1.39
08.12.1962,1.39
09.12.1962,1.17
10.12.1962,1.39
11.12.1962,1.73
12.12.1962,1.6
13.12.1962,1.99
14.12.1962,1.86
15.12.1962,1.86
16.12.1962,3.87
17.12.1962,4.66
18.12.1962,2.78
19.12.1962,2.29
20.12.1962,1.99
21.12.1962,1.37
22.12.1962,1.37
23.12.1962,1.19
24.12.1962,1.38
25.12.1962,1.41
26.12.1962,1.42
27.12.1962,1.29
28.12.1962,1.35
29.12.1962,1.76
30.12.1962,1.31
31.12.1962,1.24
01.01.1963,1.44
02.01.1963,1.38
03.01.1963,1.44
04.01.1963,1.06
05.01.1963,1.1
06.01.1963,1.35
07.01.1963,1.28
08.01.1963,1.37
09.01.1963,1.37
10.01.1963,1.37
11.01.1963,1.37
12.01.1963,1.56
13.01.1963,1.37
14.01.1963,1.41
15.01.1963,1.4
16.01.1963,1.42
17.01.1963,1.36
18.01.1963,1.4
19.01.1963,1.35
20.01.1963,1.35
21.01.1963,1.36
22.01.1963,1.42
23.01.1963,1.5
24.01.1963,1.43
25.01.1963,1.36
26.01.1963,1.39
27.01.1963,1.43
28.01.1963,1.26
29.01.1963,1.4
30.01.1963,1.33
31.01.1963,1.72
01.02.1963,1.38
02.02.1963,1.37
03.02.1963,1.34
04.02.1963,1.65
05.02.1963,1.22
06.02.1963,1.25
07.02.1963,1.46
08.02.1963,1.5
09.02.1963,1.34
10.02.1963,1.37
11.02.1963,1.3
12.02.1963,1.33
13.02.1963,1.36
14.02.1963,1.37
15.02.1963,1.4
16.02.1963,1.33
17.02.1963,1.33
18.02.1963,1.33
19.02.1963,1.43
20.02.1963,1.43
21.02.1963,1.43
22.02.1963,1.33
23.02.1963,1.33
24.02.1963,1.33
25.02.1963,1.76
26.02.1963,1.33
27.02.1963,1.33
28.02.1963,1.33
01.03.1963,1.33
02.03.1963,1.33
03.03.1963,1.33
04.03.1963,1.33
05.03.1963,2.01
06.03.1963,3.66
07.03.1963,13.2
08.03.1963,23.2
09.03.1963,19.1
10.03.1963,13.7
11.03.1963,10.3
12.03.1963,9.48
13.03.1963,9.14
14.03.1963,8.46
15.03.1963,8.12
16.03.1963,6.46
17.03.1963,9.14
18.03.1963,10.9
19.03.1963,9.14
20.03.1963,10.9
21.03.1963,9.14
22.03.1963,8.12
23.03.1963,7.1
24.03.1963,6.46
25.03.1963,5.82
26.03.1963,5.82
27.03.1963,6.46
28.03.1963,6.14
29.03.1963,5.82
30.03.1963,5.5
31.03.1963,5.25
01.04.1963,4.75
02.04.1963,4.5
03.04.1963,4.29
04.04.1963,4.06
05.04.1963,3.85
06.04.1963,4.06
07.04.1963,3.47
08.04.1963,3.3
09.04.1963,3.47
10.04.1963,3.3
11.04.1963,3.47
12.04.1963,5.25
13.04.1963,8.12
14.04.1963,7.1
15.04.1963,5.25
16.04.1963,4.5
17.04.1963,4.5
18.04.1963,5.5
19.04.1963,10.3
20.04.1963,9.48
21.04.1963,7.44
22.04.1963,9.48
23.04.1963,8.12
24.04.1963,7.44
25.04.1963,6.78
26.04.1963,6.46
27.04.1963,6.14
28.04.1963,5.25
29.04.1963,5.25
30.04.1963,7.1
01.05.1963,7.44
02.05.1963,5.82
03.05.1963,5.82
04.05.1963,5.5
05.05.1963,5.5
06.05.1963,4.5
07.05.1963,4.5
08.05.1963,4.06
09.05.1963,3.66
10.05.1963,3.66
11.05.1963,3.66
12.05.1963,3.66
13.05.1963,3.3
14.05.1963,3.3
15.05.1963,3.3
16.05.1963,3.3
17.05.1963,3.12
18.05.1963,3.12
19.05.1963,2.95
20.05.1963,2.95
21.05.1963,3.12
22.05.1963,2.78
23.05.1963,2.61
24.05.1963,2.45
25.05.1963,9.82
26.05.1963,7.44
27.05.1963,7.44
28.05.1963,5.25
29.05.1963,4.29
30.05.1963,3.85
31.05.1963,3.47
01.06.1963,3.66
02.06.1963,3.66
03.06.1963,2.78
04.06.1963,2.78
05.06.1963,2.78
06.06.1963,2.78
07.06.1963,2.61
08.06.1963,2.45
09.06.1963,2.61
10.06.1963,4.5
11.06.1963,8.12
12.06.1963,4.75
13.06.1963,3.66
14.06.1963,3.47
15.06.1963,5.82
16.06.1963,7.1
17.06.1963,4.75
18.06.1963,4.29
19.06.1963,5.5
20.06.1963,5
21.06.1963,6.46
22.06.1963,11.3
23.06.1963,10.9
24.06.1963,8.8
25.06.1963,8.12
26.06.1963,7.44
27.06.1963,7.44
28.06.1963,7.1
29.06.1963,8.46
30.06.1963,5.5
01.07.1963,5
02.07.1963,5.25
03.07.1963,4.29
04.07.1963,4.06
05.07.1963,6.46
06.07.1963,4.75
07.07.1963,3.85
08.07.1963,3.66
09.07.1963,3.85
10.07.1963,3.85
11.07.1963,3.47
12.07.1963,3.12
13.07.1963,3.3
14.07.1963,6.14
15.07.1963,3.12
16.07.1963,2.95
17.07.1963,2.78
18.07.1963,3.12
19.07.1963,3.85
20.07.1963,3.12
21.07.1963,2.61
22.07.1963,2.3
23.07.1963,2.3
24.07.1963,2.14
25.07.1963,1.88
26.07.1963,5.5
27.07.1963,3.12
28.07.1963,2.3
29.07.1963,2.01
30.07.1963,2.14
31.07.1963,2.01
01.08.1963,1.88
02.08.1963,1.88
03.08.1963,1.88
04.08.1963,1.65
05.08.1963,1.33
06.08.1963,1.65
07.08.1963,1.76
08.08.1963,1.88
09.08.1963,1.88
10.08.1963,2.01
11.08.1963,1.65
12.08.1963,1.43
13.08.1963,1.54
14.08.1963,1.54
15.08.1963,1.76
16.08.1963,2.01
17.08.1963,1.76
18.08.1963,1.88
19.08.1963,1.54
20.08.1963,1.88
21.08.1963,1.88
22.08.1963,1.76
23.08.1963,2.3
24.08.1963,2.61
25.08.1963,1.65
26.08.1963,1.43
27.08.1963,2.45
28.08.1963,3.66
29.08.1963,4.06
30.08.1963,2.95
31.08.1963,2.3
01.09.1963,1.88
02.09.1963,1.76
03.09.1963,1.76
04.09.1963,1.65
05.09.1963,2.45
06.09.1963,2.95
07.09.1963,2.14
08.09.1963,1.88
09.09.1963,1.65
10.09.1963,1.76
11.09.1963,1.76
12.09.1963,1.65
13.09.1963,1.54
14.09.1963,1.65
15.09.1963,1.54
16.09.1963,1.33
17.09.1963,1.43
18.09.1963,1.54
19.09.1963,1.54
20.09.1963,1.65
21.09.1963,1.76
22.09.1963,1.76
23.09.1963,1.88
24.09.1963,1.88
25.09.1963,1.88
26.09.1963,1.76
27.09.1963,2.14
28.09.1963,2.61
29.09.1963,2.61
30.09.1963,2.14
01.10.1963,3.3
02.10.1963,2.45
03.10.1963,2.3
04.10.1963,2.14
05.10.1963,2.01
06.10.1963,1.88
07.10.1963,1.76
08.10.1963,2.01
09.10.1963,1.88
10.10.1963,2.01
11.10.1963,2.01
12.10.1963,1.88
13.10.1963,2.01
14.10.1963,1.76
15.10.1963,1.88
16.10.1963,1.88
17.10.1963,1.76
18.10.1963,1.76
19.10.1963,1.88
20.10.1963,1.65
21.10.1963,1.54
22.10.1963,1.65
23.10.1963,1.76
24.10.1963,1.65
25.10.1963,1.54
26.10.1963,1.65
27.10.1963,1.43
28.10.1963,1.33
29.10.1963,1.54
30.10.1963,1.54
31.10.1963,1.65
01.11.1963,1.54
02.11.1963,1.54
03.11.1963,1.54
04.11.1963,1.54
05.11.1963,1.54
06.11.1963,1.54
07.11.1963,2.01
08.11.1963,1.65
09.11.1963,2.01
10.11.1963,1.65
11.11.1963,1.54
12.11.1963,1.88
13.11.1963,1.88
14.11.1963,1.76
15.11.1963,1.65
16.11.1963,1.76
17.11.1963,1.54
18.11.1963,1.33
19.11.1963,1.65
20.11.1963,3.12
21.11.1963,3.66
22.11.1963,2.78
23.11.1963,2.61
24.11.1963,2.14
25.11.1963,1.76
26.11.1963,2.3
27.11.1963,2.95
28.11.1963,2.45
29.11.1963,2.45
30.11.1963,2.45
01.12.1963,2.3
02.12.1963,1.88
03.12.1963,2.14
04.12.1963,2.01
05.12.1963,2.01
06.12.1963,2.01
07.12.1963,2.14
08.12.1963,1.88
09.12.1963,1.54
10.12.1963,1.65
11.12.1963,1.76
12.12.1963,1.76
13.12.1963,1.88
14.12.1963,1.33
15.12.1963,1.54
16.12.1963,1.54
17.12.1963,1.54
18.12.1963,1.54
19.12.1963,1.65
20.12.1963,1.43
21.12.1963,1.43
22.12.1963,1.54
23.12.1963,1.43
24.12.1963,1.76
25.12.1963,2.01
26.12.1963,2.01
27.12.1963,3.3
28.12.1963,3.3
29.12.1963,2.45
30.12.1963,2.14
31.12.1963,2.01
01.01.1964,1.76
02.01.1964,1.54
03.01.1964,1.88
04.01.1964,1.65
05.01.1964,1.43
06.01.1964,1.54
07.01.1964,1.65
08.01.1964,1.65
09.01.1964,1.76
10.01.1964,1.76
11.01.1964,1.54
12.01.1964,1.54
13.01.1964,3.85
14.01.1964,2.01
15.01.1964,1.54
16.01.1964,1.54
17.01.1964,1.43
18.01.1964,1.43
19.01.1964,1.65
20.01.1964,2.45
21.01.1964,2.01
22.01.1964,1.54
23.01.1964,1.43
24.01.1964,1.54
25.01.1964,1.54
26.01.1964,1.25
27.01.1964,2.01
28.01.1964,2.14
29.01.1964,1.65
30.01.1964,1.65
31.01.1964,1.76
01.02.1964,5
02.02.1964,12.8
03.02.1964,15.9
04.02.1964,13.7
05.02.1964,9.14
06.02.1964,5.82
07.02.1964,4.06
08.02.1964,4.75
09.02.1964,11.6
10.02.1964,9.48
11.02.1964,12.4
12.02.1964,9.48
13.02.1964,6.46
14.02.1964,4.75
15.02.1964,4.5
16.02.1964,3.85
17.02.1964,3.85
18.02.1964,3.85
19.02.1964,3.3
20.02.1964,2.95
21.02.1964,2.95
22.02.1964,2.78
23.02.1964,2.45
24.02.1964,2.78
25.02.1964,3.12
26.02.1964,6.78
27.02.1964,7.1
28.02.1964,6.78
01.03.1964,6.78
02.03.1964,5
03.03.1964,4.5
04.03.1964,4.06
05.03.1964,3.66
06.03.1964,3.3
07.03.1964,2.95
08.03.1964,2.61
09.03.1964,2.14
10.03.1964,2.78
11.03.1964,2.78
12.03.1964,3.12
13.03.1964,3.66
14.03.1964,2.95
15.03.1964,2.61
16.03.1964,2.3
17.03.1964,2.61
18.03.1964,2.45
19.03.1964,2.45
20.03.1964,2.78
21.03.1964,4.5
22.03.1964,4.5
23.03.1964,5
24.03.1964,4.75
25.03.1964,4.29
26.03.1964,4.5
27.03.1964,4.5
28.03.1964,4.5
29.03.1964,6.46
30.03.1964,6.14
31.03.1964,5.5
01.04.1964,6.46
02.04.1964,6.46
03.04.1964,6.46
04.04.1964,6.78
05.04.1964,7.78
06.04.1964,8.46
07.04.1964,7.78
08.04.1964,7.78
09.04.1964,8.8
10.04.1964,9.82
11.04.1964,9.14
12.04.1964,9.14
13.04.1964,8.46
14.04.1964,7.78
15.04.1964,6.78
16.04.1964,6.14
17.04.1964,5.82
18.04.1964,5.5
19.04.1964,5
20.04.1964,4.75
21.04.1964,4.75
22.04.1964,4.5
23.04.1964,4.29
24.04.1964,5.82
25.04.1964,6.78
26.04.1964,5
27.04.1964,4.29
28.04.1964,4.29
29.04.1964,3.66
30.04.1964,3.85
01.05.1964,4.06
02.05.1964,4.29
03.05.1964,4.5
04.05.1964,4.75
05.05.1964,4.06
06.05.1964,4.06
07.05.1964,3.66
08.05.1964,3.47
09.05.1964,3.3
10.05.1964,3.12
11.05.1964,3.12
12.05.1964,3.12
13.05.1964,2.95
14.05.1964,4.29
15.05.1964,4.06
16.05.1964,3.3
17.05.1964,2.61
18.05.1964,2.61
19.05.1964,2.61
20.05.1964,3.3
21.05.1964,4.29
22.05.1964,3.47
23.05.1964,2.95
24.05.1964,2.61
25.05.1964,2.45
26.05.1964,2.61
27.05.1964,2.3
28.05.1964,2.61
29.05.1964,3.12
30.05.1964,2.78
31.05.1964,2.3
01.06.1964,2.3
02.06.1964,2.14
03.06.1964,2.14
04.06.1964,2.01
05.06.1964,1.88
06.06.1964,1.88
07.06.1964,1.88
08.06.1964,4.06
09.06.1964,2.3
10.06.1964,2.01
11.06.1964,1.88
12.06.1964,1.88
13.06.1964,1.88
14.06.1964,1.65
15.06.1964,2.45
16.06.1964,2.3
17.06.1964,1.76
18.06.1964,1.76
19.06.1964,1.65
20.06.1964,1.76
21.06.1964,1.65
22.06.1964,1.54
23.06.1964,1.65
24.06.1964,1.54
25.06.1964,1.43
26.06.1964,1.43
27.06.1964,2.01
28.06.1964,1.43
29.06.1964,1.54
30.06.1964,2.78
01.07.1964,2.01
02.07.1964,2.01
03.07.1964,1.76
04.07.1964,1.88
05.07.1964,1.76
06.07.1964,2.3
07.07.1964,1.43
08.07.1964,1.25
09.07.1964,1.17
10.07.1964,1.33
11.07.1964,1.54
12.07.1964,1.17
13.07.1964,1.17
14.07.1964,1.33
15.07.1964,1.43
16.07.1964,1.33
17.07.1964,1.33
18.07.1964,1.33
19.07.1964,1.17
20.07.1964,1.02
21.07.1964,1.25
22.07.1964,1.65
23.07.1964,2.45
24.07.1964,1.43
25.07.1964,1.43
26.07.1964,1.17
27.07.1964,1.09
28.07.1964,1.25
29.07.1964,1.33
30.07.1964,1.25
31.07.1964,1.25
01.08.1964,1.76
02.08.1964,2.3
03.08.1964,1.54
04.08.1964,1.33
05.08.1964,1.33
06.08.1964,1.33
07.08.1964,1.17
08.08.1964,1.33
09.08.1964,1.17
10.08.1964,1.02
11.08.1964,5
12.08.1964,6.46
13.08.1964,2.95
14.08.1964,2.78
15.08.1964,2.3
16.08.1964,1.76
17.08.1964,1.54
18.08.1964,1.65
19.08.1964,1.54
20.08.1964,1.54
21.08.1964,1.65
22.08.1964,1.65
23.08.1964,1.33
24.08.1964,1.17
25.08.1964,1.33
26.08.1964,1.33
27.08.1964,1.33
28.08.1964,1.25
29.08.1964,1.54
30.08.1964,2.01
31.08.1964,1.43
01.09.1964,1.02
02.09.1964,1.33
03.09.1964,1.25
04.09.1964,1.25
05.09.1964,1.43
06.09.1964,1.17
07.09.1964,1.54
08.09.1964,1.76
09.09.1964,1.65
10.09.1964,1.65
11.09.1964,1.43
12.09.1964,1.54
13.09.1964,1.17
14.09.1964,1.09
15.09.1964,1.25
16.09.1964,1.25
17.09.1964,1.25
18.09.1964,1.25
19.09.1964,1.25
20.09.1964,1.17
21.09.1964,1.25
22.09.1964,1.65
23.09.1964,1.43
24.09.1964,1.43
25.09.1964,1.25
26.09.1964,1.25
27.09.1964,1.17
28.09.1964,1.43
29.09.1964,1.33
30.09.1964,1.25
01.10.1964,1.33
02.10.1964,1.33
03.10.1964,1.33
04.10.1964,1.17
05.10.1964,1.02
06.10.1964,1.02
07.10.1964,1.17
08.10.1964,1.09
09.10.1964,1.02
10.10.1964,1.65
11.10.1964,1.33
12.10.1964,1.09
13.10.1964,2.3
14.10.1964,2.45
15.10.1964,1.76
16.10.1964,1.65
17.10.1964,2.45
18.10.1964,4.29
19.10.1964,5.5
20.10.1964,3.66
21.10.1964,2.78
22.10.1964,3.3
23.10.1964,2.95
24.10.1964,2.61
25.10.1964,2.14
26.10.1964,1.88
27.10.1964,1.88
28.10.1964,2.14
29.10.1964,2.14
30.10.1964,1.65
31.10.1964,1.88
01.11.1964,1.54
02.11.1964,1.43
03.11.1964,1.65
04.11.1964,1.54
05.11.1964,1.54
06.11.1964,1.54
07.11.1964,1.76
08.11.1964,1.43
09.11.1964,1.54
10.11.1964,1.76
11.11.1964,1.65
12.11.1964,1.54
13.11.1964,1.76
14.11.1964,2.14
15.11.1964,5
16.11.1964,4.29
17.11.1964,3.47
18.11.1964,2.78
19.11.1964,2.61
20.11.1964,2.3
21.11.1964,2.45
22.11.1964,3.12
23.11.1964,2.78
24.11.1964,2.95
25.11.1964,3.3
26.11.1964,3.12
27.11.1964,2.95
28.11.1964,4.29
29.11.1964,3.85
30.11.1964,3.85
01.12.1964,3.66
02.12.1964,3.66
03.12.1964,3.47
04.12.1964,3.47
05.12.1964,3.47
06.12.1964,3.12
07.12.1964,5
08.12.1964,9.48
09.12.1964,9.48
10.12.1964,8.8
11.12.1964,7.44
12.12.1964,6.78
13.12.1964,6.14
14.12.1964,6.14
15.12.1964,5.5
16.12.1964,5
17.12.1964,5
18.12.1964,4.5
19.12.1964,4.75
20.12.1964,4.29
21.12.1964,4.06
22.12.1964,3.85
23.12.1964,3.3
24.12.1964,3.12
25.12.1964,2.78
26.12.1964,2.95
27.12.1964,2.61
28.12.1964,2.78
29.12.1964,2.78
30.12.1964,2.61
31.12.1964,3.3
01.01.1965,3.85
02.01.1965,3.47
03.01.1965,3.12
04.01.1965,2.95
05.01.1965,2.95
06.01.1965,3.3
07.01.1965,3.66
08.01.1965,5.5
09.01.1965,18.2
10.01.1965,17.3
11.01.1965,12.8
12.01.1965,11.3
13.01.1965,9.82
14.01.1965,9.14
15.01.1965,8.12
16.01.1965,7.44
17.01.1965,8.8
18.01.1965,15.4
19.01.1965,10.9
20.01.1965,9.48
21.01.1965,8.8
22.01.1965,7.78
23.01.1965,7.1
24.01.1965,6.14
25.01.1965,6.14
26.01.1965,6.14
27.01.1965,5.5
28.01.1965,5.25
29.01.1965,4.75
30.01.1965,5.25
31.01.1965,7.1
01.02.1965,5.82
02.02.1965,5.25
03.02.1965,5
04.02.1965,5
05.02.1965,4.75
06.02.1965,4.75
07.02.1965,4.5
08.02.1965,4.75
09.02.1965,4.29
10.02.1965,3.85
11.02.1965,4.06
12.02.1965,4.29
13.02.1965,5.25
14.02.1965,6.78
15.02.1965,6.78
16.02.1965,5.82
17.02.1965,5.25
18.02.1965,5
19.02.1965,4.75
20.02.1965,4.75
21.02.1965,4.29
22.02.1965,4.5
23.02.1965,4.5
24.02.1965,4.29
25.02.1965,4.06
26.02.1965,3.66
27.02.1965,4.06
28.02.1965,3.47
01.03.1965,4.06
02.03.1965,4.06
03.03.1965,3.47
04.03.1965,3.12
05.03.1965,3.85
06.03.1965,3.85
07.03.1965,3.66
08.03.1965,3.12
09.03.1965,3.66
10.03.1965,3.66
11.03.1965,3.85
12.03.1965,4.75
13.03.1965,6.14
14.03.1965,7.44
15.03.1965,16.8
16.03.1965,45
17.03.1965,57.8
18.03.1965,54.6
19.03.1965,54.6
20.03.1965,40
21.03.1965,39.3
22.03.1965,38.6
23.03.1965,29.2
24.03.1965,28.6
25.03.1965,29.8
26.03.1965,29.2
27.03.1965,26.8
28.03.1965,25.2
29.03.1965,26.8
30.03.1965,23.7
31.03.1965,21.2
01.04.1965,19.1
02.04.1965,15.9
03.04.1965,14.1
04.04.1965,12.8
05.04.1965,11.6
06.04.1965,11.3
07.04.1965,10.5
08.04.1965,9.82
09.04.1965,10.9
10.04.1965,9.82
11.04.1965,8.8
12.04.1965,9.82
13.04.1965,8.8
14.04.1965,7.78
15.04.1965,7.1
16.04.1965,7.78
17.04.1965,9.48
18.04.1965,9.48
19.04.1965,9.48
20.04.1965,8.46
21.04.1965,7.78
22.04.1965,7.78
23.04.1965,10.5
24.04.1965,10.5
25.04.1965,15.4
26.04.1965,13.7
27.04.1965,13.7
28.04.1965,20.7
29.04.1965,40
30.04.1965,32.7
01.05.1965,24.7
02.05.1965,20.1
03.05.1965,16.8
04.05.1965,14.5
05.05.1965,13.2
06.05.1965,12.4
07.05.1965,12
08.05.1965,16.8
09.05.1965,19.6
10.05.1965,22.7
11.05.1965,35.9
12.05.1965,39.3
13.05.1965,27.4
14.05.1965,22.2
15.05.1965,18.6
16.05.1965,17.3
17.05.1965,16.3
18.05.1965,14.1
19.05.1965,18.6
20.05.1965,19.6
21.05.1965,19.6
22.05.1965,13.2
23.05.1965,12
24.05.1965,11.6
25.05.1965,12
26.05.1965,15.9
27.05.1965,12.8
28.05.1965,11.3
29.05.1965,12
30.05.1965,11.3
31.05.1965,9.82
01.06.1965,12.8
02.06.1965,13.2
03.06.1965,10.5
04.06.1965,9.48
05.06.1965,9.82
06.06.1965,9.48
07.06.1965,8.8
08.06.1965,8.12
09.06.1965,8.46
10.06.1965,8.46
11.06.1965,12
12.06.1965,10.9
13.06.1965,10.5
14.06.1965,11.6
15.06.1965,9.82
16.06.1965,8.8
17.06.1965,10.3
18.06.1965,9.48
19.06.1965,10.3
20.06.1965,7.78
21.06.1965,6.78
22.06.1965,6.46
23.06.1965,6.46
24.06.1965,5.5
25.06.1965,5
26.06.1965,5.5
27.06.1965,4.5
28.06.1965,4.29
29.06.1965,4.06
30.06.1965,3.85
01.07.1965,3.85
02.07.1965,3.85
03.07.1965,3.66
04.07.1965,3.3
05.07.1965,3.3
06.07.1965,3.47
07.07.1965,3.3
08.07.1965,3.12
09.07.1965,3.12
10.07.1965,3.12
11.07.1965,2.95
12.07.1965,2.61
13.07.1965,3.12
14.07.1965,2.78
15.07.1965,2.78
16.07.1965,3.12
17.07.1965,6.14
18.07.1965,4.06
19.07.1965,3.47
20.07.1965,2.95
21.07.1965,3.66
22.07.1965,3.12
23.07.1965,4.5
24.07.1965,3.47
25.07.1965,2.61
26.07.1965,2.45
27.07.1965,4.75
28.07.1965,4.5
29.07.1965,3.3
30.07.1965,3.12
31.07.1965,4.5
01.08.1965,3.47
02.08.1965,2.95
03.08.1965,2.78
04.08.1965,2.78
05.08.1965,2.95
06.08.1965,2.61
07.08.1965,2.3
08.08.1965,2.61
09.08.1965,2.45
10.08.1965,2.3
11.08.1965,2.3
12.08.1965,2.14
13.08.1965,2.14
14.08.1965,2.14
15.08.1965,1.88
16.08.1965,1.88
17.08.1965,1.88
18.08.1965,1.88
19.08.1965,1.76
20.08.1965,1.76
21.08.1965,1.76
22.08.1965,1.65
23.08.1965,1.65
24.08.1965,1.88
25.08.1965,1.76
26.08.1965,1.76
27.08.1965,1.76
28.08.1965,2.3
29.08.1965,2.14
30.08.1965,1.88
31.08.1965,1.88
01.09.1965,2.45
02.09.1965,2.45
03.09.1965,2.14
04.09.1965,2.01
05.09.1965,1.76
06.09.1965,1.65
07.09.1965,2.01
08.09.1965,1.88
09.09.1965,1.76
10.09.1965,6.14
11.09.1965,7.78
12.09.1965,3.47
13.09.1965,2.61
14.09.1965,2.61
15.09.1965,2.45
16.09.1965,2.3
17.09.1965,2.01
18.09.1965,1.88
19.09.1965,1.88
20.09.1965,1.76
21.09.1965,1.88
22.09.1965,1.88
23.09.1965,1.88
24.09.1965,2.01
25.09.1965,1.88
26.09.1965,1.65
27.09.1965,9.14
28.09.1965,5.25
29.09.1965,3.66
30.09.1965,3.12
01.10.1965,2.61
02.10.1965,2.45
03.10.1965,2.14
04.10.1965,2.14
05.10.1965,2.14
06.10.1965,2.3
07.10.1965,2.14
08.10.1965,2.14
09.10.1965,2.14
10.10.1965,2.01
11.10.1965,2.01
12.10.1965,2.01
13.10.1965,2.14
14.10.1965,2.01
15.10.1965,2.01
16.10.1965,2.51
17.10.1965,2.14
18.10.1965,1.88
19.10.1965,2.14
20.10.1965,2.01
21.10.1965,1.88
22.10.1965,1.88
23.10.1965,2.01
24.10.1965,1.88
25.10.1965,1.88
26.10.1965,2.01
27.10.1965,1.88
28.10.1965,1.88
29.10.1965,1.88
30.10.1965,1.88
31.10.1965,2.01
01.11.1965,2.78
02.11.1965,2.14
03.11.1965,2.3
04.11.1965,2.3
05.11.1965,2.14
06.11.1965,1.88
07.11.1965,1.88
08.11.1965,1.88
09.11.1965,1.88
10.11.1965,1.88
11.11.1965,2.14
12.11.1965,2.14
13.11.1965,2.01
14.11.1965,1.88
15.11.1965,1.76
16.11.1965,1.88
17.11.1965,1.65
18.11.1965,1.88
19.11.1965,2.45
20.11.1965,3.3
21.11.1965,4.5
22.11.1965,4.06
23.11.1965,3.12
24.11.1965,2.45
25.11.1965,2.61
26.11.1965,2.78
27.11.1965,2.78
28.11.1965,3.3
29.11.1965,2.95
30.11.1965,3.3
01.12.1965,3.47
02.12.1965,3.47
03.12.1965,3.3
04.12.1965,3.3
05.12.1965,2.95
06.12.1965,4.75
07.12.1965,5.5
08.12.1965,4.06
09.12.1965,3.66
10.12.1965,3.66
11.12.1965,3.66
12.12.1965,3.3
13.12.1965,3.47
14.12.1965,12
15.12.1965,7.44
16.12.1965,6.46
17.12.1965,6.14
18.12.1965,18.6
19.12.1965,19.1
20.12.1965,15.9
21.12.1965,22.2
22.12.1965,18.6
23.12.1965,15
24.12.1965,13.2
25.12.1965,12.4
26.12.1965,12.8
27.12.1965,10.9
28.12.1965,10.3
29.12.1965,8.8
30.12.1965,7.78
31.12.1965,8.12
01.01.1966,9.14
02.01.1966,10.3
03.01.1966,8.8
04.01.1966,7.78
05.01.1966,7.44
06.01.1966,7.1
07.01.1966,6.78
08.01.1966,6.46
09.01.1966,5.82
10.01.1966,5.5
11.01.1966,5
12.01.1966,4.75
13.01.1966,4.75
14.01.1966,4.75
15.01.1966,4.5
16.01.1966,3.85
17.01.1966,3.85
18.01.1966,4.5
19.01.1966,3.66
20.01.1966,3.66
21.01.1966,3.66
22.01.1966,3.85
23.01.1966,3.85
24.01.1966,4.06
25.01.1966,3.85
26.01.1966,3.66
27.01.1966,3.47
28.01.1966,5
29.01.1966,9.48
30.01.1966,13.7
31.01.1966,14.5
01.02.1966,17.7
02.02.1966,14.5
03.02.1966,12.8
04.02.1966,11.6
05.02.1966,10.9
06.02.1966,10.3
07.02.1966,10.3
08.02.1966,13.2
09.02.1966,18.6
10.02.1966,13.7
11.02.1966,19.6
12.02.1966,16.8
13.02.1966,14.1
14.02.1966,12.8
15.02.1966,11.3
16.02.1966,10.9
17.02.1966,9.82
18.02.1966,9.14
19.02.1966,9.48
20.02.1966,13.2
21.02.1966,10.9
22.02.1966,11.3
23.02.1966,10.3
24.02.1966,9.14
25.02.1966,8.8
26.02.1966,7.78
27.02.1966,7.1
28.02.1966,6.78
01.03.1966,8.46
02.03.1966,9.32
03.03.1966,8.46
04.03.1966,7.78
05.03.1966,7.1
06.03.1966,6.46
07.03.1966,6.14
08.03.1966,6.14
09.03.1966,6.14
10.03.1966,5.82
11.03.1966,8.46
12.03.1966,9.14
13.03.1966,9.14
14.03.1966,7.78
15.03.1966,8.12
16.03.1966,8.8
17.03.1966,15
18.03.1966,16.8
19.03.1966,15.9
20.03.1966,13.7
21.03.1966,12.8
22.03.1966,11.6
23.03.1966,10.9
24.03.1966,10.9
25.03.1966,10.3
26.03.1966,10.3
27.03.1966,10.9
28.03.1966,18.6
29.03.1966,14.1
30.03.1966,12.8
31.03.1966,13.2
01.04.1966,12.8
02.04.1966,11.6
03.04.1966,10.5
04.04.1966,12.4
05.04.1966,15.9
06.04.1966,12
07.04.1966,11.3
08.04.1966,11.6
09.04.1966,12
10.04.1966,11.3
11.04.1966,16.3
12.04.1966,12.8
13.04.1966,11.6
14.04.1966,12.4
15.04.1966,10.9
16.04.1966,10.9
17.04.1966,10.5
18.04.1966,9.48
19.04.1966,9.82
20.04.1966,9.14
21.04.1966,10.5
22.04.1966,10.3
23.04.1966,8.46
24.04.1966,7.44
25.04.1966,7.44
26.04.1966,6.78
27.04.1966,6.46
28.04.1966,7.1
29.04.1966,8.12
30.04.1966,6.78
01.05.1966,5.5
02.05.1966,5.25
03.05.1966,5.25
04.05.1966,4.75
05.05.1966,5.25
06.05.1966,4.75
07.05.1966,4.75
08.05.1966,4.5
09.05.1966,4.5
10.05.1966,4.75
11.05.1966,4.29
12.05.1966,4.29
13.05.1966,3.85
14.05.1966,3.66
15.05.1966,3.47
16.05.1966,3.3
17.05.1966,3.3
18.05.1966,3.47
19.05.1966,2.61
20.05.1966,3.3
21.05.1966,2.61
22.05.1966,2.45
23.05.1966,2.45
24.05.1966,2.14
25.05.1966,2.3
26.05.1966,2.61
27.05.1966,4.29
28.05.1966,7.1
29.05.1966,6.46
30.05.1966,4.06
31.05.1966,3.47
01.06.1966,3.47
02.06.1966,2.95
03.06.1966,2.95
04.06.1966,2.95
05.06.1966,2.61
06.06.1966,2.45
07.06.1966,2.95
08.06.1966,2.61
09.06.1966,3.3
10.06.1966,3.3
11.06.1966,2.61
12.06.1966,2.45
13.06.1966,8.8
14.06.1966,3.85
15.06.1966,2.95
16.06.1966,2.78
17.06.1966,2.61
18.06.1966,6.78
19.06.1966,3.47
20.06.1966,4.06
21.06.1966,3.12
22.06.1966,3.47
23.06.1966,2.95
24.06.1966,3.3
25.06.1966,3.3
26.06.1966,3.12
27.06.1966,2.95
28.06.1966,8.12
29.06.1966,25.8
30.06.1966,41.4
01.07.1966,20.7
02.07.1966,14.5
03.07.1966,11.3
04.07.1966,12.8
05.07.1966,12
06.07.1966,12
07.07.1966,25.8
08.07.1966,16.3
09.07.1966,12.4
10.07.1966,10.9
11.07.1966,10.9
12.07.1966,13.7
13.07.1966,9.48
14.07.1966,8.12
15.07.1966,7.44
16.07.1966,6.46
17.07.1966,6.14
18.07.1966,7.44
19.07.1966,10.9
20.07.1966,9.82
21.07.1966,7.44
22.07.1966,15
23.07.1966,12.4
24.07.1966,10.3
25.07.1966,9.82
26.07.1966,8.8
27.07.1966,7.78
28.07.1966,7.44
29.07.1966,6.78
30.07.1966,6.14
31.07.1966,5.5
01.08.1966,5.25
02.08.1966,5
03.08.1966,5
04.08.1966,4.5
05.08.1966,4.29
06.08.1966,4.06
07.08.1966,3.66
08.08.1966,5
09.08.1966,6.46
10.08.1966,4.06
11.08.1966,3.47
12.08.1966,3.47
13.08.1966,3.12
14.08.1966,2.95
15.08.1966,2.78
16.08.1966,2.78
17.08.1966,2.78
18.08.1966,2.78
19.08.1966,2.61
20.08.1966,2.78
21.08.1966,7.1
22.08.1966,5.5
23.08.1966,5.5
24.08.1966,4.75
25.08.1966,3.85
26.08.1966,3.66
27.08.1966,5.82
28.08.1966,4.75
29.08.1966,3.85
30.08.1966,3.66
31.08.1966,11.3
01.09.1966,9.14
02.09.1966,7.78
03.09.1966,6.14
04.09.1966,6.78
05.09.1966,9.14
06.09.1966,12.4
07.09.1966,9.48
08.09.1966,7.78
09.09.1966,6.78
10.09.1966,6.14
11.09.1966,5.5
12.09.1966,5.5
13.09.1966,7.1
14.09.1966,9.14
15.09.1966,6.46
16.09.1966,5.5
17.09.1966,5.5
18.09.1966,5
19.09.1966,4.75
20.09.1966,4.5
21.09.1966,4.5
22.09.1966,4.29
23.09.1966,4.06
24.09.1966,6.46
25.09.1966,4.75
26.09.1966,4.06
27.09.1966,4.06
28.09.1966,3.85
29.09.1966,3.66
30.09.1966,3.66
01.10.1966,3.47
02.10.1966,3.3
03.10.1966,3.3
04.10.1966,3.12
05.10.1966,3.12
06.10.1966,3.12
07.10.1966,2.78
08.10.1966,2.78
09.10.1966,2.78
10.10.1966,2.78
11.10.1966,2.95
12.10.1966,2.78
13.10.1966,6.78
14.10.1966,5
15.10.1966,3.85
16.10.1966,3.3
17.10.1966,3.47
18.10.1966,3.12
19.10.1966,3.12
20.10.1966,3.12
21.10.1966,2.95
22.10.1966,3.12
23.10.1966,2.95
24.10.1966,5.25
25.10.1966,18.6
26.10.1966,13.2
27.10.1966,25.8
28.10.1966,38.6
29.10.1966,23.2
30.10.1966,18.2
31.10.1966,15.4
01.11.1966,13.7
02.11.1966,11.6
03.11.1966,10.3
04.11.1966,9.48
05.11.1966,9.82
06.11.1966,8.12
07.11.1966,7.44
08.11.1966,7.1
09.11.1966,6.46
10.11.1966,6.46
11.11.1966,6.46
12.11.1966,5.5
13.11.1966,5.25
14.11.1966,5
15.11.1966,5
16.11.1966,6.78
17.11.1966,5.82
18.11.1966,5.5
19.11.1966,5.25
20.11.1966,5
21.11.1966,5
22.11.1966,5
23.11.1966,5
24.11.1966,4.75
25.11.1966,4.5
26.11.1966,4.29
27.11.1966,4.29
28.11.1966,4.5
29.11.1966,5.82
30.11.1966,5
01.12.1966,5
02.12.1966,4.75
03.12.1966,5
04.12.1966,4.5
05.12.1966,4.5
06.12.1966,4.5
07.12.1966,4.29
08.12.1966,4.29
09.12.1966,4.29
10.12.1966,5
11.12.1966,6.78
12.12.1966,6.14
13.12.1966,8.46
14.12.1966,8.12
15.12.1966,7.78
16.12.1966,6.46
17.12.1966,7.44
18.12.1966,13.7
19.12.1966,14.5
20.12.1966,29.8
21.12.1966,28
22.12.1966,21.2
23.12.1966,18.2
24.12.1966,25.2
25.12.1966,32.1
26.12.1966,20.1
27.12.1966,17.3
28.12.1966,15.4
29.12.1966,14.5
30.12.1966,20.7
31.12.1966,18.6
01.01.1967,23.2
02.01.1967,18.6
03.01.1967,16.3
04.01.1967,15
05.01.1967,13.7
06.01.1967,12.4
07.01.1967,11.3
08.01.1967,10.3
09.01.1967,9.48
10.01.1967,8.12
11.01.1967,8.46
12.01.1967,8.12
13.01.1967,9.14
14.01.1967,20.7
15.01.1967,24.7
16.01.1967,26.3
17.01.1967,19.1
18.01.1967,15.9
19.01.1967,13.7
20.01.1967,12.4
21.01.1967,11.3
22.01.1967,12.4
23.01.1967,12.8
24.01.1967,11.6
25.01.1967,11.6
26.01.1967,13.7
27.01.1967,18.2
28.01.1967,15.4
29.01.1967,18.2
30.01.1967,16.8
31.01.1967,16.3
01.02.1967,15.4
02.02.1967,20.7
03.02.1967,28
04.02.1967,21.7
05.02.1967,18.2
06.02.1967,16.3
07.02.1967,15
08.02.1967,14.1
09.02.1967,12.8
10.02.1967,11.6
11.02.1967,10.9
12.02.1967,9.82
13.02.1967,9.14
14.02.1967,8.12
15.02.1967,7.78
16.02.1967,7.44
17.02.1967,7.1
18.02.1967,6.78
19.02.1967,6.46
20.02.1967,9.14
21.02.1967,10.9
22.02.1967,8.8
23.02.1967,8.12
24.02.1967,7.78
25.02.1967,6.78
26.02.1967,6.46
27.02.1967,6.46
28.02.1967,7.78
01.03.1967,8.8
02.03.1967,7.1
03.03.1967,6.46
04.03.1967,6.14
05.03.1967,6.14
06.03.1967,5.82
07.03.1967,5.5
08.03.1967,5.5
09.03.1967,5.5
10.03.1967,5.25
11.03.1967,5.25
12.03.1967,5
13.03.1967,6.78
14.03.1967,6.78
15.03.1967,5.5
16.03.1967,5.25
17.03.1967,5.25
18.03.1967,9.48
19.03.1967,14.1
20.03.1967,16.8
21.03.1967,20.1
22.03.1967,17.7
23.03.1967,16.3
24.03.1967,14.5
25.03.1967,12.8
26.03.1967,11.6
27.03.1967,10.5
28.03.1967,10.5
29.03.1967,9.48
30.03.1967,8.8
31.03.1967,8.46
01.04.1967,7.78
02.04.1967,7.78
03.04.1967,7.44
04.04.1967,7.44
05.04.1967,8.12
06.04.1967,8.8
07.04.1967,7.78
08.04.1967,6.46
09.04.1967,5.82
10.04.1967,5.82
11.04.1967,5.82
12.04.1967,5.5
13.04.1967,5
14.04.1967,5
15.04.1967,5.25
16.04.1967,4.75
17.04.1967,4.5
18.04.1967,4.75
19.04.1967,4.5
20.04.1967,4.29
21.04.1967,4.5
22.04.1967,4.06
23.04.1967,3.66
24.04.1967,3.85
25.04.1967,4.5
26.04.1967,4.5
27.04.1967,4.29
28.04.1967,4.06
29.04.1967,3.85
30.04.1967,3.66
01.05.1967,3.8
02.05.1967,4
03.05.1967,5.09
04.05.1967,5.8
05.05.1967,4.61
06.05.1967,4.21
07.05.1967,4
08.05.1967,3.8
09.05.1967,3.8
10.05.1967,3.8
11.05.1967,3.6
12.05.1967,3.41
13.05.1967,3.41
14.05.1967,4.85
15.05.1967,3.6
16.05.1967,3.41
17.05.1967,3.6
18.05.1967,3.41
19.05.1967,3.22
20.05.1967,3.04
21.05.1967,2.85
22.05.1967,2.85
23.05.1967,2.85
24.05.1967,3.8
25.05.1967,3.04
26.05.1967,4.61
27.05.1967,3.6
28.05.1967,3.04
29.05.1967,2.66
30.05.1967,5.32
31.05.1967,4.85
01.06.1967,3.8
02.06.1967,4.41
03.06.1967,4.61
04.06.1967,3.41
05.06.1967,3.22
06.06.1967,3.22
07.06.1967,3.22
08.06.1967,4
09.06.1967,3.41
10.06.1967,3.22
11.06.1967,4.41
12.06.1967,7.16
13.06.1967,7.16
14.06.1967,6.14
15.06.1967,16
16.06.1967,10.4
17.06.1967,8.34
18.06.1967,6.82
19.06.1967,7.92
20.06.1967,11.6
21.06.1967,10.4
22.06.1967,10.8
23.06.1967,7.5
24.06.1967,7.5
25.06.1967,6.14
26.06.1967,5.56
27.06.1967,5.32
28.06.1967,5.32
29.06.1967,4.85
30.06.1967,4.61
01.07.1967,4.41
02.07.1967,4
03.07.1967,4
04.07.1967,5.56
05.07.1967,4.21
06.07.1967,4
07.07.1967,3.8
08.07.1967,3.6
09.07.1967,4.21
10.07.1967,4.61
11.07.1967,3.8
12.07.1967,3.6
13.07.1967,3.22
14.07.1967,3.04
15.07.1967,3.04
16.07.1967,3.6
17.07.1967,3.8
18.07.1967,3.22
19.07.1967,3.04
20.07.1967,4.85
21.07.1967,5.32
22.07.1967,3.6
23.07.1967,3.6
24.07.1967,3.6
25.07.1967,3.04
26.07.1967,2.85
27.07.1967,2.85
28.07.1967,2.85
29.07.1967,2.85
30.07.1967,2.34
31.07.1967,2.34
01.08.1967,2.5
02.08.1967,2.85
03.08.1967,3.8
04.08.1967,2.5
05.08.1967,5.56
06.08.1967,3.8
07.08.1967,2.85
08.08.1967,2.66
09.08.1967,2.5
10.08.1967,2.85
11.08.1967,3.8
12.08.1967,3.22
13.08.1967,3.22
14.08.1967,3.04
15.08.1967,2.66
16.08.1967,2.5
17.08.1967,8.34
18.08.1967,4
19.08.1967,3.41
20.08.1967,3.6
21.08.1967,3.04
22.08.1967,3.04
23.08.1967,2.85
24.08.1967,2.85
25.08.1967,3.22
26.08.1967,2.85
27.08.1967,4.61
28.08.1967,3.6
29.08.1967,3.41
30.08.1967,3.22
31.08.1967,3.04
01.09.1967,2.85
02.09.1967,2.85
03.09.1967,2.5
04.09.1967,3.41
05.09.1967,3.8
06.09.1967,3.04
07.09.1967,7.16
08.09.1967,6.14
09.09.1967,5.8
10.09.1967,7.92
11.09.1967,7.5
12.09.1967,17.8
13.09.1967,14.2
14.09.1967,13.8
15.09.1967,12
16.09.1967,10
17.09.1967,9.18
18.09.1967,8.34
19.09.1967,7.16
20.09.1967,6.82
21.09.1967,6.48
22.09.1967,7.16
23.09.1967,5.56
24.09.1967,5.09
25.09.1967,4.61
26.09.1967,4.61
27.09.1967,4.41
28.09.1967,4.21
29.09.1967,4.21
30.09.1967,4
01.10.1967,4.21
02.10.1967,3.8
03.10.1967,3.6
04.10.1967,4.21
05.10.1967,4.21
06.10.1967,3.6
07.10.1967,3.41
08.10.1967,3.22
09.10.1967,3.22
10.10.1967,3.41
11.10.1967,3.41
12.10.1967,3.22
13.10.1967,3.22
14.10.1967,2.85
15.10.1967,2.66
16.10.1967,3.6
17.10.1967,3.04
18.10.1967,3.04
19.10.1967,3.8
20.10.1967,3.22
21.10.1967,2.85
22.10.1967,2.5
23.10.1967,3.6
24.10.1967,5.09
25.10.1967,5.09
26.10.1967,3.6
27.10.1967,3.22
28.10.1967,3.22
29.10.1967,2.5
30.10.1967,2.85
31.10.1967,2.66
01.11.1967,2.66
02.11.1967,2.66
03.11.1967,2.66
04.11.1967,3.04
05.11.1967,2.34
06.11.1967,2.5
07.11.1967,2.5
08.11.1967,2.5
09.11.1967,2.5
10.11.1967,3.41
11.11.1967,3.22
12.11.1967,2.5
13.11.1967,2.5
14.11.1967,2.34
15.11.1967,2.5
16.11.1967,2.5
17.11.1967,2.5
18.11.1967,2.34
19.11.1967,2.34
20.11.1967,2.34
21.11.1967,2.34
22.11.1967,2.5
23.11.1967,2.5
24.11.1967,2.5
25.11.1967,2.34
26.11.1967,2.18
27.11.1967,2.34
28.11.1967,2.66
29.11.1967,2.66
30.11.1967,2.5
01.12.1967,2.34
02.12.1967,2.34
03.12.1967,2.34
04.12.1967,3.6
05.12.1967,3.41
06.12.1967,12.9
07.12.1967,7.16
08.12.1967,4.85
09.12.1967,4.41
10.12.1967,4
11.12.1967,3.8
12.12.1967,3.6
13.12.1967,3.6
14.12.1967,4
15.12.1967,4.21
16.12.1967,7.92
17.12.1967,8.76
18.12.1967,6.14
19.12.1967,5.56
20.12.1967,5.32
21.12.1967,5.09
22.12.1967,5.8
23.12.1967,38.6
24.12.1967,64.7
25.12.1967,35.7
26.12.1967,26.2
27.12.1967,22.1
28.12.1967,17.8
29.12.1967,16.9
30.12.1967,14.2
31.12.1967,12.5
01.01.1968,11.2
02.01.1968,10
03.01.1968,9.18
04.01.1968,8.76
05.01.1968,7.92
06.01.1968,10.4
07.01.1968,10
08.01.1968,7.92
09.01.1968,7.16
10.01.1968,6.14
11.01.1968,6.14
12.01.1968,5.32
13.01.1968,5.32
14.01.1968,5.32
15.01.1968,43.8
16.01.1968,58.6
17.01.1968,49.8
18.01.1968,46.6
19.01.1968,36.7
20.01.1968,27.2
21.01.1968,21.5
22.01.1968,18.7
23.01.1968,16.4
24.01.1968,15.1
25.01.1968,13.8
26.01.1968,13.4
27.01.1968,12
28.01.1968,13.4
29.01.1968,15.6
30.01.1968,12.5
31.01.1968,16.4
01.02.1968,18.7
02.02.1968,19.1
03.02.1968,17.3
04.02.1968,14.7
05.02.1968,13.4
06.02.1968,12.9
07.02.1968,12
08.02.1968,11.2
09.02.1968,10.4
10.02.1968,12.9
11.02.1968,12.5
12.02.1968,11.2
13.02.1968,11.2
14.02.1968,11.2
15.02.1968,12.5
16.02.1968,16
17.02.1968,12.9
18.02.1968,11.6
19.02.1968,10.8
20.02.1968,10.4
21.02.1968,10
22.02.1968,10
23.02.1968,11.6
24.02.1968,10.8
25.02.1968,9.6
26.02.1968,8.76
27.02.1968,8.34
28.02.1968,7.92
01.03.1968,7.5
02.03.1968,6.82
03.03.1968,6.48
04.03.1968,5.8
05.03.1968,7.92
06.03.1968,18.7
07.03.1968,18.7
08.03.1968,14.7
09.03.1968,12.5
10.03.1968,12
11.03.1968,11.2
12.03.1968,10.4
13.03.1968,9.6
14.03.1968,11.2
15.03.1968,14.7
16.03.1968,19.1
17.03.1968,16
18.03.1968,17.8
19.03.1968,19.1
20.03.1968,17.8
21.03.1968,19.1
22.03.1968,22.6
23.03.1968,21.5
24.03.1968,20
25.03.1968,19.1
26.03.1968,17.8
27.03.1968,16.4
28.03.1968,14.7
29.03.1968,13.8
30.03.1968,12.9
31.03.1968,12
01.04.1968,11.6
02.04.1968,10.4
03.04.1968,9.6
04.04.1968,8.76
05.04.1968,8.34
06.04.1968,8.34
07.04.1968,7.5
08.04.1968,6.82
09.04.1968,6.48
10.04.1968,6.14
11.04.1968,5.8
12.04.1968,5.56
13.04.1968,5.09
14.04.1968,5.09
15.04.1968,4.85
16.04.1968,4.61
17.04.1968,4.61
18.04.1968,4.61
19.04.1968,4.41
20.04.1968,4.21
21.04.1968,4
22.04.1968,3.8
23.04.1968,3.8
24.04.1968,3.6
25.04.1968,11.2
26.04.1968,11.6
27.04.1968,7.92
28.04.1968,6.48
29.04.1968,6.14
30.04.1968,6.48
01.05.1968,5.09
02.05.1968,5.09
03.05.1968,5.09
04.05.1968,5.09
05.05.1968,5.09
06.05.1968,5.32
07.05.1968,6.14
08.05.1968,4.85
09.05.1968,4.41
10.05.1968,4.41
11.05.1968,4.41
12.05.1968,5.32
13.05.1968,6.48
14.05.1968,4.85
15.05.1968,4.61
16.05.1968,5.32
17.05.1968,6.14
18.05.1968,6.14
19.05.1968,5.56
20.05.1968,5.8
21.05.1968,5.09
22.05.1968,4.61
23.05.1968,4.41
24.05.1968,4.41
25.05.1968,4.21
26.05.1968,3.8
27.05.1968,3.8
28.05.1968,4
29.05.1968,4.41
30.05.1968,4
31.05.1968,3.8
01.06.1968,3.8
02.06.1968,4.61
03.06.1968,4.61
04.06.1968,3.8
05.06.1968,3.8
06.06.1968,3.6
07.06.1968,3.41
08.06.1968,3.22
09.06.1968,5.32
10.06.1968,4.21
11.06.1968,3.6
12.06.1968,7.16
13.06.1968,4.61
14.06.1968,4.21
15.06.1968,3.6
16.06.1968,3.22
17.06.1968,3.22
18.06.1968,4
19.06.1968,3.22
20.06.1968,5.09
21.06.1968,6.82
22.06.1968,4.41
23.06.1968,3.6
24.06.1968,3.6
25.06.1968,3.6
26.06.1968,3.6
27.06.1968,3.8
28.06.1968,4
29.06.1968,3.8
30.06.1968,3.41
01.07.1968,3.04
02.07.1968,3.22
03.07.1968,3.22
04.07.1968,3.04
05.07.1968,3.04
06.07.1968,2.85
07.07.1968,2.5
08.07.1968,2.66
09.07.1968,2.66
10.07.1968,2.66
11.07.1968,2.66
12.07.1968,3.04
13.07.1968,2.5
14.07.1968,2.18
15.07.1968,2.5
16.07.1968,2.5
17.07.1968,2.5
18.07.1968,2.5
19.07.1968,2.85
20.07.1968,3.8
21.07.1968,3.22
22.07.1968,3.22
23.07.1968,3.6
24.07.1968,4.61
25.07.1968,3.41
26.07.1968,4.21
27.07.1968,4.41
28.07.1968,4
29.07.1968,2.66
30.07.1968,2.66
31.07.1968,2.5
01.08.1968,2.5
02.08.1968,2.5
03.08.1968,3.22
04.08.1968,2.34
05.08.1968,2.18
06.08.1968,2.34
07.08.1968,4.21
08.08.1968,3.04
09.08.1968,4.41
10.08.1968,3.04
11.08.1968,2.66
12.08.1968,2.5
13.08.1968,2.66
14.08.1968,3.22
15.08.1968,3.8
16.08.1968,3.41
17.08.1968,3.22
18.08.1968,2.85
19.08.1968,3.22
20.08.1968,3.22
21.08.1968,2.85
22.08.1968,2.66
23.08.1968,2.66
24.08.1968,2.66
25.08.1968,2.5
26.08.1968,5.09
27.08.1968,5.56
28.08.1968,4.85
29.08.1968,3.8
30.08.1968,3.41
31.08.1968,4.21
01.09.1968,4.85
02.09.1968,4
03.09.1968,3.6
04.09.1968,3.41
05.09.1968,13.8
06.09.1968,8.76
07.09.1968,6.82
08.09.1968,5.56
09.09.1968,5.09
10.09.1968,4.85
11.09.1968,4.61
12.09.1968,5.09
13.09.1968,5.32
14.09.1968,4.85
15.09.1968,4
16.09.1968,4.21
17.09.1968,4.21
18.09.1968,4
19.09.1968,4.21
20.09.1968,4
21.09.1968,3.6
22.09.1968,3.8
23.09.1968,4.21
24.09.1968,6.14
25.09.1968,7.92
26.09.1968,5.32
27.09.1968,4.61
28.09.1968,4
29.09.1968,9.18
30.09.1968,6.14
01.10.1968,8.34
02.10.1968,6.14
03.10.1968,21
04.10.1968,21
05.10.1968,21
06.10.1968,19.6
07.10.1968,16.4
08.10.1968,14.2
09.10.1968,12.5
10.10.1968,11.6
11.10.1968,11.6
12.10.1968,10.8
13.10.1968,10.4
14.10.1968,9.6
15.10.1968,9.18
16.10.1968,8.34
17.10.1968,7.5
18.10.1968,7.16
19.10.1968,6.48
20.10.1968,5.8
21.10.1968,5.56
22.10.1968,5.32
23.10.1968,5.32
24.10.1968,5.09
25.10.1968,5.09
26.10.1968,4.85
27.10.1968,4.61
28.10.1968,4.61
29.10.1968,4.85
30.10.1968,4.41
31.10.1968,4.41
01.11.1968,4.41
02.11.1968,4.41
03.11.1968,4
04.11.1968,3.6
05.11.1968,5.8
06.11.1968,10
07.11.1968,7.92
08.11.1968,6.14
09.11.1968,5.32
10.11.1968,5.32
11.11.1968,5.32
12.11.1968,5.07
13.11.1968,4.85
14.11.1968,4.61
15.11.1968,4.61
16.11.1968,4.61
17.11.1968,4.61
18.11.1968,4.61
19.11.1968,5.32
20.11.1968,4.85
21.11.1968,4.41
22.11.1968,4.41
23.11.1968,4.41
24.11.1968,6.14
25.11.1968,6.82
26.11.1968,5.56
27.11.1968,5.09
28.11.1968,4.85
29.11.1968,4.85
30.11.1968,4.61
01.12.1968,4.41
02.12.1968,4.41
03.12.1968,4.61
04.12.1968,4.41
05.12.1968,4.41
06.12.1968,4.41
07.12.1968,4.21
08.12.1968,4
09.12.1968,4
10.12.1968,4
11.12.1968,3.6
12.12.1968,3.41
13.12.1968,3.6
14.12.1968,3.6
15.12.1968,3.41
16.12.1968,3.22
17.12.1968,3.41
18.12.1968,3.41
19.12.1968,3.6
20.12.1968,3.6
21.12.1968,3.6
22.12.1968,4.21
23.12.1968,5.32
24.12.1968,5.8
25.12.1968,5.32
26.12.1968,4.61
27.12.1968,4
28.12.1968,3.8
29.12.1968,3.6
30.12.1968,3.04
31.12.1968,3.41
01.01.1969,3.41
02.01.1969,4.27
03.01.1969,9.18
04.01.1969,6.14
05.01.1969,4.61
06.01.1969,4.41
07.01.1969,4
08.01.1969,3.8
09.01.1969,3.8
10.01.1969,4
11.01.1969,3.41
12.01.1969,3.22
13.01.1969,3.22
14.01.1969,3.41
15.01.1969,3.6
16.01.1969,4
17.01.1969,3.6
18.01.1969,3.6
19.01.1969,3.6
20.01.1969,3.8
21.01.1969,4
22.01.1969,4.41
23.01.1969,31.1
24.01.1969,29.7
25.01.1969,22.6
26.01.1969,28.2
27.01.1969,21
28.01.1969,20
29.01.1969,23.1
30.01.1969,22.1
31.01.1969,19.6
01.02.1969,20
02.02.1969,16.4
03.02.1969,15.6
04.02.1969,12.9
05.02.1969,11.2
06.02.1969,10
07.02.1969,9.18
08.02.1969,8.76
09.02.1969,7.5
10.02.1969,6.82
11.02.1969,6.48
12.02.1969,6.14
13.02.1969,6.14
14.02.1969,5.56
15.02.1969,5.32
16.02.1969,4.41
17.02.1969,5.09
18.02.1969,5.09
19.02.1969,5.09
20.02.1969,5.56
21.02.1969,7.16
22.02.1969,6.14
23.02.1969,5.8
24.02.1969,6.14
25.02.1969,6.14
26.02.1969,5.8
27.02.1969,7.16
28.02.1969,7.5
01.03.1969,6.14
02.03.1969,6.14
03.03.1969,6.48
04.03.1969,6.14
05.03.1969,5.56
06.03.1969,5.32
07.03.1969,5.09
08.03.1969,4.61
09.03.1969,4.61
10.03.1969,5.09
11.03.1969,5.32
12.03.1969,10.8
13.03.1969,20.5
14.03.1969,26.7
15.03.1969,21
16.03.1969,16.9
17.03.1969,14.2
18.03.1969,12.5
19.03.1969,11.2
20.03.1969,10.8
21.03.1969,10
22.03.1969,9.18
23.03.1969,7.92
24.03.1969,8.76
25.03.1969,7.92
26.03.1969,7.5
27.03.1969,7.92
28.03.1969,7.16
29.03.1969,7.92
30.03.1969,7.5
31.03.1969,9.6
01.04.1969,16.9
02.04.1969,18.2
03.04.1969,16.4
04.04.1969,14.7
05.04.1969,13.4
06.04.1969,12.9
07.04.1969,12
08.04.1969,10.8
09.04.1969,10.4
10.04.1969,10
11.04.1969,9.6
12.04.1969,12
13.04.1969,12.9
14.04.1969,9.6
15.04.1969,8.34
16.04.1969,12
17.04.1969,12.9
18.04.1969,14.2
19.04.1969,13.4
20.04.1969,11.6
21.04.1969,11.6
22.04.1969,12.5
23.04.1969,16.4
24.04.1969,21
25.04.1969,19.6
26.04.1969,16.9
27.04.1969,16
28.04.1969,20
29.04.1969,16.9
30.04.1969,18.2
01.05.1969,18.7
02.05.1969,16.9
03.05.1969,15.6
04.05.1969,23.1
05.05.1969,15.1
06.05.1969,14.2
07.05.1969,13.8
08.05.1969,14.2
09.05.1969,12.9
10.05.1969,12
11.05.1969,10.4
12.05.1969,9.6
13.05.1969,8.34
14.05.1969,7.5
15.05.1969,7.16
16.05.1969,6.48
17.05.1969,6.82
18.05.1969,6.14
19.05.1969,5.56
20.05.1969,5.56
21.05.1969,5.32
22.05.1969,5.09
23.05.1969,5.32
24.05.1969,5.09
25.05.1969,4.41
26.05.1969,4.85
27.05.1969,5.09
28.05.1969,4.41
29.05.1969,4.21
30.05.1969,4
31.05.1969,5.32
01.06.1969,4.61
02.06.1969,5.32
03.06.1969,5.09
04.06.1969,5.56
05.06.1969,4.85
06.06.1969,9.6
07.06.1969,7.16
08.06.1969,5.09
09.06.1969,4.61
10.06.1969,4.41
11.06.1969,4.21
12.06.1969,4.21
13.06.1969,4
14.06.1969,3.8
15.06.1969,4
16.06.1969,5.09
17.06.1969,3.8
18.06.1969,3.6
19.06.1969,4.41
20.06.1969,26.7
21.06.1969,11.6
22.06.1969,7.5
23.06.1969,5.8
24.06.1969,11.6
25.06.1969,18.2
26.06.1969,10.4
27.06.1969,9.18
28.06.1969,8.76
29.06.1969,8.34
30.06.1969,11.2
01.07.1969,8.76
02.07.1969,7.5
03.07.1969,6.82
04.07.1969,6.82
05.07.1969,6.48
06.07.1969,7.16
07.07.1969,7.92
08.07.1969,6.14
09.07.1969,6.82
10.07.1969,5.32
11.07.1969,5.32
12.07.1969,5.8
13.07.1969,5.56
14.07.1969,5.56
15.07.1969,5.09
16.07.1969,4.61
17.07.1969,4.41
18.07.1969,9.6
19.07.1969,5.56
20.07.1969,4.85
21.07.1969,4.61
22.07.1969,4.61
23.07.1969,4.41
24.07.1969,4.21
25.07.1969,4.21
26.07.1969,4
27.07.1969,4.21
28.07.1969,3.8
29.07.1969,3.6
30.07.1969,3.6
31.07.1969,3.6
01.08.1969,3.41
02.08.1969,2.85
03.08.1969,2.66
04.08.1969,2.66
05.08.1969,2.85
06.08.1969,2.85
07.08.1969,3.22
08.08.1969,3.04
09.08.1969,2.85
10.08.1969,2.34
11.08.1969,2.5
12.08.1969,2.5
13.08.1969,4
14.08.1969,2.85
15.08.1969,5.32
16.08.1969,3.8
17.08.1969,3.41
18.08.1969,3.04
19.08.1969,2.85
20.08.1969,3.04
21.08.1969,3.22
22.08.1969,2.85
23.08.1969,2.66
24.08.1969,2.34
25.08.1969,2.5
26.08.1969,3.04
27.08.1969,3.22
28.08.1969,3.04
29.08.1969,4
30.08.1969,5.09
31.08.1969,4.85
01.09.1969,3.6
02.09.1969,3.41
03.09.1969,3.41
04.09.1969,3.04
05.09.1969,3.04
06.09.1969,2.85
07.09.1969,2.66
08.09.1969,2.66
09.09.1969,2.85
10.09.1969,2.66
11.09.1969,2.85
12.09.1969,2.66
13.09.1969,2.34
14.09.1969,2.34
15.09.1969,2.34
16.09.1969,2.5
17.09.1969,3.41
18.09.1969,3.8
19.09.1969,2.85
20.09.1969,2.66
21.09.1969,2.5
22.09.1969,2.34
23.09.1969,2.85
24.09.1969,2.5
25.09.1969,2.5
26.09.1969,2.5
27.09.1969,2.5
28.09.1969,2.66
29.09.1969,2.34
30.09.1969,2.34
01.10.1969,2.34
02.10.1969,2.34
03.10.1969,3.6
04.10.1969,3.22
05.10.1969,2.66
06.10.1969,2.34
07.10.1969,2.34
08.10.1969,2.5
09.10.1969,2.66
10.10.1969,3.04
11.10.1969,2.5
12.10.1969,2.02
13.10.1969,2.18
14.10.1969,2.34
15.10.1969,2.34
16.10.1969,2.5
17.10.1969,2.18
18.10.1969,2.18
19.10.1969,2.18
20.10.1969,2.18
21.10.1969,2.34
22.10.1969,2.34
23.10.1969,2.34
24.10.1969,3.04
25.10.1969,2.66
26.10.1969,2.34
27.10.1969,2.5
28.10.1969,2.34
29.10.1969,2.5
30.10.1969,2.5
31.10.1969,3.04
01.11.1969,2.66
02.11.1969,2.5
03.11.1969,2.5
04.11.1969,2.5
05.11.1969,3.22
06.11.1969,2.85
07.11.1969,2.66
08.11.1969,3.22
09.11.1969,3.04
10.11.1969,2.85
11.11.1969,2.5
12.11.1969,2.5
13.11.1969,2.5
14.11.1969,2.5
15.11.1969,2.5
16.11.1969,2.18
17.11.1969,2.18
18.11.1969,2.34
19.11.1969,2.5
20.11.1969,2.5
21.11.1969,2.5
22.11.1969,2.34
23.11.1969,2.18
24.11.1969,2.18
25.11.1969,2.66
26.11.1969,2.34
27.11.1969,2.18
28.11.1969,2.66
29.11.1969,2.85
30.11.1969,2.5
01.12.1969,2.5
02.12.1969,2.34
03.12.1969,2.5
04.12.1969,2.66
05.12.1969,2.5
06.12.1969,2.34
07.12.1969,2.34
08.12.1969,2.34
09.12.1969,2.34
10.12.1969,2.34
11.12.1969,2.5
12.12.1969,2.5
13.12.1969,2.5
14.12.1969,2.34
15.12.1969,2.5
16.12.1969,2.5
17.12.1969,2.34
18.12.1969,2.5
19.12.1969,2.34
20.12.1969,2.4
21.12.1969,2.4
22.12.1969,2.4
23.12.1969,2.38
24.12.1969,2.5
25.12.1969,2.75
26.12.1969,2.6
27.12.1969,2.45
28.12.1969,2.24
29.12.1969,2.6
30.12.1969,2.55
31.12.1969,2.4
01.01.1970,2.26
02.01.1970,2.35
03.01.1970,2.4
04.01.1970,2.3
05.01.1970,2.34
06.01.1970,2.28
07.01.1970,2.4
08.01.1970,2.2
09.01.1970,2.4
10.01.1970,2.4
11.01.1970,2.34
12.01.1970,2.5
13.01.1970,2.5
14.01.1970,2.85
15.01.1970,2.85
16.01.1970,2.66
17.01.1970,2.66
18.01.1970,2.18
19.01.1970,2.18
20.01.1970,2.18
21.01.1970,2.34
22.01.1970,2.34
23.01.1970,2.34
24.01.1970,2.18
25.01.1970,2.18
26.01.1970,2.34
27.01.1970,3.8
28.01.1970,7.16
29.01.1970,5.09
30.01.1970,4.21
31.01.1970,3.6
01.02.1970,3.04
02.02.1970,3.7
03.02.1970,4.5
04.02.1970,5.09
05.02.1970,5.8
06.02.1970,6.14
07.02.1970,4.61
08.02.1970,4.61
09.02.1970,5.09
10.02.1970,5.56
11.02.1970,5.09
12.02.1970,4.21
13.02.1970,4.21
14.02.1970,4.21
15.02.1970,3.6
16.02.1970,3.41
17.02.1970,3.6
18.02.1970,3.6
19.02.1970,3.41
20.02.1970,4.85
21.02.1970,6.48
22.02.1970,13.8
23.02.1970,39.9
24.02.1970,25.7
25.02.1970,21
26.02.1970,17.8
27.02.1970,13.8
28.02.1970,13.4
01.03.1970,10
02.03.1970,8.34
03.03.1970,8.76
04.03.1970,7.92
05.03.1970,7.92
06.03.1970,6.82
07.03.1970,6.14
08.03.1970,6.14
09.03.1970,6.14
10.03.1970,6.14
11.03.1970,6.48
12.03.1970,6.82
13.03.1970,6.82
14.03.1970,6.48
15.03.1970,6.14
16.03.1970,5.8
17.03.1970,6.14
18.03.1970,19.1
19.03.1970,25.2
20.03.1970,22.1
21.03.1970,35.7
22.03.1970,38
23.03.1970,31.9
24.03.1970,29.7
25.03.1970,31.1
26.03.1970,27.7
27.03.1970,24.7
28.03.1970,20
29.03.1970,17.8
30.03.1970,17.8
31.03.1970,21
01.04.1970,27.2
02.04.1970,23.6
03.04.1970,19.6
04.04.1970,17.8
05.04.1970,16
06.04.1970,14.7
07.04.1970,14.2
08.04.1970,14.2
09.04.1970,15.6
10.04.1970,17.3
11.04.1970,16.4
12.04.1970,15.1
13.04.1970,16
14.04.1970,19.1
15.04.1970,16.4
16.04.1970,16.4
17.04.1970,19.1
18.04.1970,20
19.04.1970,22.1
20.04.1970,28.9
21.04.1970,26.2
22.04.1970,22.6
23.04.1970,21
24.04.1970,20
25.04.1970,18.2
26.04.1970,16
27.04.1970,16
28.04.1970,13.8
29.04.1970,12.5
30.04.1970,12.9
01.05.1970,14.7
02.05.1970,17.8
03.05.1970,17.3
04.05.1970,16.4
05.05.1970,15.1
06.05.1970,13.8
07.05.1970,12.5
08.05.1970,11.6
09.05.1970,10
10.05.1970,8.76
11.05.1970,12
12.05.1970,12
13.05.1970,13.4
14.05.1970,12
15.05.1970,10.8
16.05.1970,9.6
17.05.1970,8.76
18.05.1970,7.16
19.05.1970,7.16
20.05.1970,8.76
21.05.1970,8.34
22.05.1970,7.92
23.05.1970,6.82
24.05.1970,6.48
25.05.1970,5.8
26.05.1970,5.8
27.05.1970,7.5
28.05.1970,16.9
29.05.1970,25.2
30.05.1970,21
31.05.1970,21
01.06.1970,25.2
02.06.1970,21
03.06.1970,17.8
04.06.1970,15.1
05.06.1970,14.7
06.06.1970,12.9
07.06.1970,11.2
08.06.1970,9.6
09.06.1970,7.92
10.06.1970,6.48
11.06.1970,5.8
12.06.1970,5.09
13.06.1970,4.41
14.06.1970,4
15.06.1970,4.85
16.06.1970,5.09
17.06.1970,5.56
18.06.1970,4.85
19.06.1970,4.41
20.06.1970,4.21
21.06.1970,4
22.06.1970,3.8
23.06.1970,4.85
24.06.1970,4.61
25.06.1970,4.41
26.06.1970,4.21
27.06.1970,4
28.06.1970,3.8
29.06.1970,8.34
30.06.1970,4.41
01.07.1970,3.8
02.07.1970,5.32
03.07.1970,4
04.07.1970,4
05.07.1970,3.6
06.07.1970,3.41
07.07.1970,3.8
08.07.1970,3.41
09.07.1970,3.41
10.07.1970,7.16
11.07.1970,4
12.07.1970,3.41
13.07.1970,3.41
14.07.1970,3.22
15.07.1970,4.41
16.07.1970,4.21
17.07.1970,4.85
18.07.1970,4
19.07.1970,3.41
20.07.1970,4
21.07.1970,4
22.07.1970,4.85
23.07.1970,3.8
24.07.1970,3.41
25.07.1970,4.41
26.07.1970,4.41
27.07.1970,4.61
28.07.1970,4.61
29.07.1970,4
30.07.1970,4.61
31.07.1970,4
01.08.1970,17.3
02.08.1970,17.8
03.08.1970,9.18
04.08.1970,7.16
05.08.1970,5.56
06.08.1970,5.09
07.08.1970,4.61
08.08.1970,9.18
09.08.1970,6.48
10.08.1970,5.8
11.08.1970,5.09
12.08.1970,4.85
13.08.1970,4.41
14.08.1970,4.41
15.08.1970,9.18
16.08.1970,4.41
17.08.1970,4.61
18.08.1970,4.21
19.08.1970,4
20.08.1970,3.8
21.08.1970,6.14
22.08.1970,16
23.08.1970,10.8
24.08.1970,11.2
25.08.1970,9.6
26.08.1970,8.76
27.08.1970,7.5
28.08.1970,6.82
29.08.1970,6.14
30.08.1970,5.56
31.08.1970,5.32
01.09.1970,5.32
02.09.1970,5.09
03.09.1970,4.61
04.09.1970,4.85
05.09.1970,4.41
06.09.1970,4.21
07.09.1970,4
08.09.1970,4
09.09.1970,4
10.09.1970,3.8
11.09.1970,4
12.09.1970,4
13.09.1970,3.6
14.09.1970,3.41
15.09.1970,3.41
16.09.1970,3.41
17.09.1970,3.41
18.09.1970,3.22
19.09.1970,3.22
20.09.1970,3.04
21.09.1970,3.04
22.09.1970,3.22
23.09.1970,3.04
24.09.1970,3.04
25.09.1970,3.22
26.09.1970,3.22
27.09.1970,2.66
28.09.1970,2.85
29.09.1970,2.85
30.09.1970,3.04
01.10.1970,5.32
02.10.1970,5.8
03.10.1970,5.8
04.10.1970,9.6
05.10.1970,8.34
06.10.1970,5.8
07.10.1970,4.85
08.10.1970,4.41
09.10.1970,4.21
10.10.1970,4.21
11.10.1970,3.8
12.10.1970,3.8
13.10.1970,3.8
14.10.1970,3.8
15.10.1970,3.6
16.10.1970,3.6
17.10.1970,3.6
18.10.1970,3.41
19.10.1970,3.41
20.10.1970,3.8
21.10.1970,4
22.10.1970,4.85
23.10.1970,6.14
24.10.1970,4.85
25.10.1970,7.92
26.10.1970,7.16
27.10.1970,7.92
28.10.1970,5.8
29.10.1970,13.8
30.10.1970,10
31.10.1970,8.34
01.11.1970,7.5
02.11.1970,10.8
03.11.1970,14.2
04.11.1970,11.2
05.11.1970,10
06.11.1970,12.5
07.11.1970,11.6
08.11.1970,10
09.11.1970,9.6
10.11.1970,9.18
11.11.1970,10.8
12.11.1970,12
13.11.1970,10
14.11.1970,11.2
15.11.1970,11.2
16.11.1970,9.6
17.11.1970,8.76
18.11.1970,9.18
19.11.1970,8.34
20.11.1970,7.92
21.11.1970,7.5
22.11.1970,18.2
23.11.1970,21.5
24.11.1970,15.6
25.11.1970,13.8
26.11.1970,12.5
27.11.1970,11.6
28.11.1970,10.8
29.11.1970,10
30.11.1970,10
01.12.1970,9.6
02.12.1970,11.6
03.12.1970,12
04.12.1970,12
05.12.1970,13.4
06.12.1970,12.9
07.12.1970,11.6
08.12.1970,10.8
09.12.1970,10.4
10.12.1970,10
11.12.1970,9.6
12.12.1970,9.18
13.12.1970,8.34
14.12.1970,7.92
15.12.1970,8.34
16.12.1970,7.92
17.12.1970,7.16
18.12.1970,7.16
19.12.1970,6.48
20.12.1970,6.48
21.12.1970,7.5
22.12.1970,6.82
23.12.1970,6.48
24.12.1970,5.8
25.12.1970,5.56
26.12.1970,5.56
27.12.1970,4.85
28.12.1970,5.8
29.12.1970,5.56
30.12.1970,5.32
31.12.1970,5.09
01.01.1971,4.85
02.01.1971,4.61
03.01.1971,4.41
04.01.1971,4.61
05.01.1971,4.61
06.01.1971,4.61
07.01.1971,4.41
08.01.1971,4.41
09.01.1971,4.41
10.01.1971,4.41
11.01.1971,4.41
12.01.1971,4.41
13.01.1971,4.41
14.01.1971,4.41
15.01.1971,4.41
16.01.1971,4.41
17.01.1971,4.61
18.01.1971,4.61
19.01.1971,4.41
20.01.1971,6.14
21.01.1971,7.92
22.01.1971,6.82
23.01.1971,7.5
24.01.1971,16
25.01.1971,12.9
26.01.1971,11.2
27.01.1971,11.6
28.01.1971,11.2
29.01.1971,10.4
30.01.1971,9.18
31.01.1971,8.34
01.02.1971,8.76
02.02.1971,7.16
03.02.1971,6.82
04.02.1971,6.82
05.02.1971,6.48
06.02.1971,6.48
07.02.1971,6.48
08.02.1971,7.5
09.02.1971,12.5
10.02.1971,10.8
11.02.1971,9.18
12.02.1971,8.34
13.02.1971,7.92
14.02.1971,8.34
15.02.1971,7.92
16.02.1971,7.5
17.02.1971,7.16
18.02.1971,6.82
19.02.1971,6.82
20.02.1971,7.92
21.02.1971,6.82
22.02.1971,7.16
23.02.1971,8.34
24.02.1971,8.34
25.02.1971,12.9
26.02.1971,12.9
27.02.1971,9.6
28.02.1971,8.34
01.03.1971,7.92
02.03.1971,7.92
03.03.1971,7.16
04.03.1971,6.32
05.03.1971,6.48
06.03.1971,6.14
07.03.1971,5.8
08.03.1971,6.14
09.03.1971,5.8
10.03.1971,5.8
11.03.1971,5.56
12.03.1971,5.56
13.03.1971,6.48
14.03.1971,10
15.03.1971,17.3
16.03.1971,19.1
17.03.1971,19.6
18.03.1971,22.1
19.03.1971,23.1
20.03.1971,22.1
21.03.1971,20
22.03.1971,20.5
23.03.1971,19.1
24.03.1971,16.4
25.03.1971,15.1
26.03.1971,14.7
27.03.1971,13.4
28.03.1971,12
29.03.1971,11.6
30.03.1971,10.8
31.03.1971,10.8
01.04.1971,10
02.04.1971,9.6
03.04.1971,8.76
04.04.1971,8.34
05.04.1971,7.92
06.04.1971,7.5
07.04.1971,7.16
08.04.1971,6.82
09.04.1971,6.14
10.04.1971,5.8
11.04.1971,5.32
12.04.1971,5.32
13.04.1971,5.32
14.04.1971,5.09
15.04.1971,4.85
16.04.1971,4.85
17.04.1971,5.09
18.04.1971,4.61
19.04.1971,4.61
20.04.1971,4.85
21.04.1971,4.61
22.04.1971,4.41
23.04.1971,4.21
24.04.1971,5.32
25.04.1971,6.82
26.04.1971,7.16
27.04.1971,5.8
28.04.1971,5.8
29.04.1971,5.32
30.04.1971,4.85
01.05.1971,4
02.05.1971,4.21
03.05.1971,4.41
04.05.1971,4.21
05.05.1971,4.21
06.05.1971,4.21
07.05.1971,4.21
08.05.1971,4.41
09.05.1971,3.8
10.05.1971,4
11.05.1971,4
12.05.1971,3.8
13.05.1971,3.8
14.05.1971,4
15.05.1971,4
16.05.1971,3.8
17.05.1971,3.6
18.05.1971,3.6
19.05.1971,3.8
20.05.1971,3.6
21.05.1971,3.41
22.05.1971,3.6
23.05.1971,3.22
24.05.1971,4.61
25.05.1971,3.6
26.05.1971,5.09
27.05.1971,4.85
28.05.1971,3.8
29.05.1971,4
30.05.1971,4.41
31.05.1971,3.6
01.06.1971,3.6
02.06.1971,4
03.06.1971,4
04.06.1971,4
05.06.1971,3.8
06.06.1971,5.09
07.06.1971,10
08.06.1971,10.8
09.06.1971,11.2
10.06.1971,13.4
11.06.1971,12.5
12.06.1971,16.4
13.06.1971,16.4
14.06.1971,13.8
15.06.1971,12.5
16.06.1971,11.2
17.06.1971,10.4
18.06.1971,11.2
19.06.1971,11.2
20.06.1971,12
21.06.1971,11.6
22.06.1971,10.4
23.06.1971,9.6
24.06.1971,8.76
25.06.1971,7.92
26.06.1971,7.92
27.06.1971,8.76
28.06.1971,7.92
29.06.1971,12
30.06.1971,9.6
01.07.1971,12.9
02.07.1971,10.4
03.07.1971,11.2
04.07.1971,8.76
05.07.1971,8.34
06.07.1971,7.16
07.07.1971,6.82
08.07.1971,6.48
09.07.1971,6.14
10.07.1971,5.55
11.07.1971,5.09
12.07.1971,5.09
13.07.1971,4.85
14.07.1971,4.85
15.07.1971,4.85
16.07.1971,4.85
17.07.1971,4.41
18.07.1971,4.21
19.07.1971,4
20.07.1971,4
21.07.1971,4
22.07.1971,3.8
23.07.1971,3.6
24.07.1971,3.41
25.07.1971,3.22
26.07.1971,3.22
27.07.1971,3.41
28.07.1971,3.22
29.07.1971,3.22
30.07.1971,3.41
31.07.1971,3.04
01.08.1971,2.66
02.08.1971,2.66
03.08.1971,2.85
04.08.1971,2.66
05.08.1971,2.66
06.08.1971,2.66
07.08.1971,2.5
08.08.1971,2.5
09.08.1971,2.5
10.08.1971,2.5
11.08.1971,2.66
12.08.1971,2.5
13.08.1971,2.5
14.08.1971,2.5
15.08.1971,3.6
16.08.1971,2.85
17.08.1971,2.5
18.08.1971,2.5
19.08.1971,2.5
20.08.1971,2.34
21.08.1971,2.34
22.08.1971,11.2
23.08.1971,7.16
24.08.1971,5.56
25.08.1971,3.6
26.08.1971,3.22
27.08.1971,3.6
28.08.1971,4
29.08.1971,3.04
30.08.1971,2.85
31.08.1971,3.22
01.09.1971,3.04
02.09.1971,2.66
03.09.1971,2.85
04.09.1971,2.5
05.09.1971,2.02
06.09.1971,2.18
07.09.1971,2.34
08.09.1971,2.5
09.09.1971,2.5
10.09.1971,6.14
11.09.1971,3.8
12.09.1971,2.5
13.09.1971,2.85
14.09.1971,2.5
15.09.1971,2.5
16.09.1971,2.66
17.09.1971,2.5
18.09.1971,2.66
19.09.1971,3.8
20.09.1971,3.22
21.09.1971,3.04
22.09.1971,3.04
23.09.1971,3.04
24.09.1971,3.22
25.09.1971,3.22
26.09.1971,2.85
27.09.1971,2.66
28.09.1971,2.85
29.09.1971,4
30.09.1971,3.41
01.10.1971,3.22
02.10.1971,3.04
03.10.1971,2.66
04.10.1971,2.85
05.10.1971,2.85
06.10.1971,2.66
07.10.1971,2.66
08.10.1971,2.5
09.10.1971,2.66
10.10.1971,2.5
11.10.1971,2.66
12.10.1971,2.85
13.10.1971,2.85
14.10.1971,4.85
15.10.1971,5.8
16.10.1971,4
17.10.1971,3.41
18.10.1971,3.22
19.10.1971,3.22
20.10.1971,3.22
21.10.1971,3.6
22.10.1971,3.41
23.10.1971,3.04
24.10.1971,2.85
25.10.1971,2.85
26.10.1971,2.85
27.10.1971,2.66
28.10.1971,2.66
29.10.1971,2.66
30.10.1971,2.66
31.10.1971,2.5
01.11.1971,2.5
02.11.1971,2.66
03.11.1971,2.85
04.11.1971,2.85
05.11.1971,2.85
06.11.1971,2.66
07.11.1971,2.5
08.11.1971,2.5
09.11.1971,2.66
10.11.1971,3.22
11.11.1971,3.6
12.11.1971,3.04
13.11.1971,2.85
14.11.1971,2.66
15.11.1971,3.04
16.11.1971,3.22
17.11.1971,4
18.11.1971,5.56
19.11.1971,14.2
20.11.1971,6.82
21.11.1971,5.32
22.11.1971,5.56
23.11.1971,5.32
24.11.1971,4.85
25.11.1971,4.61
26.11.1971,4.85
27.11.1971,7.16
28.11.1971,7.92
29.11.1971,6.48
30.11.1971,6.14
01.12.1971,5.8
02.12.1971,5.8
03.12.1971,5.8
04.12.1971,5.32
05.12.1971,5.32
06.12.1971,6.48
07.12.1971,6.14
08.12.1971,6.48
09.12.1971,5.8
10.12.1971,9.18
11.12.1971,21
12.12.1971,18.7
13.12.1971,26.2
14.12.1971,20.5
15.12.1971,17.3
16.12.1971,14.7
17.12.1971,13.4
18.12.1971,11.2
19.12.1971,10.4
20.12.1971,10.8
21.12.1971,17.3
22.12.1971,15.1
23.12.1971,15.1
24.12.1971,14.2
25.12.1971,12
26.12.1971,11.2
27.12.1971,10.4
28.12.1971,10
29.12.1971,9.18
30.12.1971,8.76
31.12.1971,7.92
01.01.1972,7.16
02.01.1972,6.82
03.01.1972,6.82
04.01.1972,6.48
05.01.1972,6.14
06.01.1972,5.8
07.01.1972,5.56
08.01.1972,5.09
09.01.1972,5.09
10.01.1972,5.09
11.01.1972,4.85
12.01.1972,4.85
13.01.1972,4.61
14.01.1972,4.21
15.01.1972,4
16.01.1972,3.8
17.01.1972,3.8
18.01.1972,3.8
19.01.1972,3.6
20.01.1972,3.6
21.01.1972,3.6
22.01.1972,4
23.01.1972,4
24.01.1972,3.8
25.01.1972,3.8
26.01.1972,3.8
27.01.1972,3.8
28.01.1972,3.8
29.01.1972,3.6
30.01.1972,3.22
31.01.1972,3.6
01.02.1972,3.22
02.02.1972,3.22
03.02.1972,3.22
04.02.1972,3.41
05.02.1972,3.22
06.02.1972,3.04
07.02.1972,3.41
08.02.1972,3.8
09.02.1972,4
10.02.1972,3.8
11.02.1972,3.8
12.02.1972,3.8
13.02.1972,3.8
14.02.1972,3.6
15.02.1972,3.6
16.02.1972,3.6
17.02.1972,3.6
18.02.1972,3.6
19.02.1972,3.41
20.02.1972,3.22
21.02.1972,3.41
22.02.1972,3.41
23.02.1972,3.41
24.02.1972,3.41
25.02.1972,3.6
26.02.1972,3.6
27.02.1972,3.41
28.02.1972,3.41
01.03.1972,3.41
02.03.1972,3.41
03.03.1972,3.22
04.03.1972,3.22
05.03.1972,3.04
06.03.1972,3.04
07.03.1972,3.22
08.03.1972,3.22
09.03.1972,3.22
10.03.1972,4.61
11.03.1972,4
12.03.1972,3.04
13.03.1972,2.85
14.03.1972,3.22
15.03.1972,3.22
16.03.1972,3.22
17.03.1972,3.22
18.03.1972,3.04
19.03.1972,2.85
20.03.1972,2.85
21.03.1972,3.04
22.03.1972,3.04
23.03.1972,3.04
24.03.1972,3.04
25.03.1972,2.85
26.03.1972,2.5
27.03.1972,2.85
28.03.1972,4.41
29.03.1972,4
30.03.1972,3.8
31.03.1972,3.41
01.04.1972,4.61
02.04.1972,4.61
03.04.1972,5.09
04.04.1972,5.8
05.04.1972,5.09
06.04.1972,4.61
07.04.1972,4.85
08.04.1972,4.41
09.04.1972,4
10.04.1972,3.8
11.04.1972,3.8
12.04.1972,4
13.04.1972,4
14.04.1972,3.8
15.04.1972,3.6
16.04.1972,3.6
17.04.1972,3.8
18.04.1972,4.21
19.04.1972,4.41
20.04.1972,4.21
21.04.1972,4
22.04.1972,4.41
23.04.1972,3.8
24.04.1972,3.6
25.04.1972,3.6
26.04.1972,3.6
27.04.1972,3.6
28.04.1972,3.8
29.04.1972,3.6
30.04.1972,3.41
01.05.1972,3.41
02.05.1972,3.22
03.05.1972,3.22
04.05.1972,3.22
05.05.1972,3.41
06.05.1972,3.04
07.05.1972,3.22
08.05.1972,3.41
09.05.1972,3.41
10.05.1972,3.6
11.05.1972,5.09
12.05.1972,5.56
13.05.1972,4.61
14.05.1972,4.21
15.05.1972,4.41
16.05.1972,6.82
17.05.1972,15.6
18.05.1972,9.18
19.05.1972,9.18
20.05.1972,9.6
21.05.1972,10
22.05.1972,8.76
23.05.1972,7.5
24.05.1972,6.62
25.05.1972,6.48
26.05.1972,6.14
27.05.1972,6.14
28.05.1972,8.34
29.05.1972,10.4
30.05.1972,8.76
31.05.1972,6.82
01.06.1972,5.8
02.06.1972,5.56
03.06.1972,5.09
04.06.1972,4.85
05.06.1972,4.61
06.06.1972,4.61
07.06.1972,10.4
08.06.1972,7.16
09.06.1972,6.56
10.06.1972,6.14
11.06.1972,6.14
12.06.1972,26.2
13.06.1972,31.9
14.06.1972,19.6
15.06.1972,16
16.06.1972,14.2
17.06.1972,12
18.06.1972,10.8
19.06.1972,9.6
20.06.1972,8.76
21.06.1972,7.16
22.06.1972,6.48
23.06.1972,6.14
24.06.1972,5.32
25.06.1972,5.32
26.06.1972,4.85
27.06.1972,4.85
28.06.1972,4.41
29.06.1972,4.61
30.06.1972,4.61
01.07.1972,5.09
02.07.1972,4
03.07.1972,4
04.07.1972,4.41
05.07.1972,3.8
06.07.1972,3.8
07.07.1972,3.6
08.07.1972,3.41
09.07.1972,3.22
10.07.1972,4.41
11.07.1972,4.85
12.07.1972,3.8
13.07.1972,3.41
14.07.1972,3.41
15.07.1972,3.22
16.07.1972,3.04
17.07.1972,3.04
18.07.1972,3.04
19.07.1972,3.04
20.07.1972,2.85
21.07.1972,2.85
22.07.1972,3.6
23.07.1972,3.8
24.07.1972,3.8
25.07.1972,3.22
26.07.1972,4
27.07.1972,3.04
28.07.1972,3.04
29.07.1972,3.22
30.07.1972,10.8
31.07.1972,9.18
01.08.1972,5.8
02.08.1972,4.85
03.08.1972,5.56
04.08.1972,5.8
05.08.1972,4.41
06.08.1972,4
07.08.1972,3.8
08.08.1972,3.6
09.08.1972,3.6
10.08.1972,3.6
11.08.1972,5.56
12.08.1972,4.85
13.08.1972,3.6
14.08.1972,3.6
15.08.1972,3.6
16.08.1972,23.6
17.08.1972,10.4
18.08.1972,10.4
19.08.1972,10.8
20.08.1972,7.92
21.08.1972,7.16
22.08.1972,6.82
23.08.1972,6.82
24.08.1972,5.8
25.08.1972,5.56
26.08.1972,5.32
27.08.1972,4.85
28.08.1972,4.85
29.08.1972,4.41
30.08.1972,4.21
31.08.1972,4
01.09.1972,4.21
02.09.1972,5.8
03.09.1972,4.61
04.09.1972,4.21
05.09.1972,4
06.09.1972,4
07.09.1972,4
08.09.1972,4
09.09.1972,4.21
10.09.1972,4
11.09.1972,5.32
12.09.1972,4.41
13.09.1972,4
14.09.1972,4.21
15.09.1972,4.21
16.09.1972,4
17.09.1972,4.21
18.09.1972,4.61
19.09.1972,4.21
20.09.1972,4.41
21.09.1972,3.6
22.09.1972,3.6
23.09.1972,4
24.09.1972,5.09
25.09.1972,5.56
26.09.1972,4.61
27.09.1972,4.21
28.09.1972,4.85
29.09.1972,4.85
30.09.1972,4.41
01.10.1972,4
02.10.1972,4
03.10.1972,4.21
04.10.1972,4.21
05.10.1972,4
06.10.1972,3.8
07.10.1972,3.8
08.10.1972,3.6
09.10.1972,3.6
10.10.1972,3.6
11.10.1972,3.6
12.10.1972,3.6
13.10.1972,3.6
14.10.1972,3.6
15.10.1972,3.41
16.10.1972,3.41
17.10.1972,3.41
18.10.1972,3.41
19.10.1972,3.22
20.10.1972,4.61
21.10.1972,4.21
22.10.1972,5.09
23.10.1972,9.6
24.10.1972,8.76
25.10.1972,6.82
26.10.1972,5.32
27.10.1972,5.09
28.10.1972,5.32
29.10.1972,12.9
30.10.1972,9.18
31.10.1972,7.16
01.11.1972,6.82
02.11.1972,6.19
03.11.1972,6.19
04.11.1972,6.19
05.11.1972,5.6
06.11.1972,5.32
07.11.1972,5.32
08.11.1972,5.04
09.11.1972,5.04
10.11.1972,5.04
11.11.1972,6.19
12.11.1972,5.89
13.11.1972,6.82
14.11.1972,5.32
15.11.1972,5.04
16.11.1972,4.78
17.11.1972,5.04
18.11.1972,10.1
19.11.1972,7.5
20.11.1972,6.82
21.11.1972,8.59
22.11.1972,7.5
23.11.1972,7.14
24.11.1972,7.85
25.11.1972,7.5
26.11.1972,6.19
27.11.1972,5.89
28.11.1972,5.89
29.11.1972,5.6
30.11.1972,5.89
01.12.1972,5.89
02.12.1972,5.6
03.12.1972,5.32
04.12.1972,5.04
05.12.1972,5.04
06.12.1972,4.78
07.12.1972,4.78
08.12.1972,4.78
09.12.1972,4.78
10.12.1972,4.52
11.12.1972,4.27
12.12.1972,4.03
13.12.1972,4.03
14.12.1972,4.03
15.12.1972,4.03
16.12.1972,3.8
17.12.1972,3.8
18.12.1972,3.57
19.12.1972,3.57
20.12.1972,3.57
21.12.1972,3.57
22.12.1972,3.36
23.12.1972,3.36
24.12.1972,2.95
25.12.1972,2.76
26.12.1972,2.76
27.12.1972,3.15
28.12.1972,2.95
29.12.1972,2.57
30.12.1972,2.76
31.12.1972,2.95
01.01.1973,2.39
02.01.1973,2.39
03.01.1973,2.57
04.01.1973,2.57
05.01.1973,2.57
06.01.1973,2.76
07.01.1973,2.39
08.01.1973,2.57
09.01.1973,2.57
10.01.1973,2.76
11.01.1973,2.76
12.01.1973,2.57
13.01.1973,2.76
14.01.1973,2.39
15.01.1973,2.57
16.01.1973,2.57
17.01.1973,2.57
18.01.1973,2.57
19.01.1973,2.76
20.01.1973,2.57
21.01.1973,2.39
22.01.1973,2.39
23.01.1973,2.57
24.01.1973,2.57
25.01.1973,2.22
26.01.1973,2.57
27.01.1973,2.95
28.01.1973,5.32
29.01.1973,4.03
30.01.1973,11.8
31.01.1973,13.6
01.02.1973,8.97
02.02.1973,6.82
03.02.1973,5.04
04.02.1973,4.27
05.02.1973,4.52
06.02.1973,4.27
07.02.1973,4.78
08.02.1973,11.4
09.02.1973,10.1
10.02.1973,8.59
11.02.1973,6.5
12.02.1973,5.89
13.02.1973,5.89
14.02.1973,5.6
15.02.1973,5.04
16.02.1973,4.52
17.02.1973,4.52
18.02.1973,4.27
19.02.1973,4.27
20.02.1973,4.52
21.02.1973,7.5
22.02.1973,17.4
23.02.1973,11.8
24.02.1973,8.97
25.02.1973,7.85
26.02.1973,7.5
27.02.1973,6.82
28.02.1973,6.19
01.03.1973,6.19
02.03.1973,6.82
03.03.1973,7.85
04.03.1973,16.9
05.03.1973,23.8
06.03.1973,22.1
07.03.1973,17.9
08.03.1973,15.9
09.03.1973,15.4
10.03.1973,14
11.03.1973,12.2
12.03.1973,11.8
13.03.1973,10.5
14.03.1973,9.35
15.03.1973,8.97
16.03.1973,8.59
17.03.1973,8.59
18.03.1973,12.7
19.03.1973,15.9
20.03.1973,13.6
21.03.1973,14
22.03.1973,15.4
23.03.1973,17.4
24.03.1973,15.9
25.03.1973,15.4
26.03.1973,14
27.03.1973,12.7
28.03.1973,12.2
29.03.1973,11.4
30.03.1973,10.5
31.03.1973,9.74
01.04.1973,8.59
02.04.1973,8.97
03.04.1973,9.35
04.04.1973,8.97
05.04.1973,7.85
06.04.1973,7.5
07.04.1973,7.5
08.04.1973,6.82
09.04.1973,6.5
10.04.1973,8.22
11.04.1973,9.35
12.04.1973,10.5
13.04.1973,12.2
14.04.1973,11
15.04.1973,12.2
16.04.1973,14
17.04.1973,16.4
18.04.1973,21
19.04.1973,20.5
20.04.1973,18.9
21.04.1973,16.4
22.04.1973,16.9
23.04.1973,15.4
24.04.1973,14
25.04.1973,13.1
26.04.1973,12.2
27.04.1973,11
28.04.1973,10.5
29.04.1973,10.1
30.04.1973,9.35
01.05.1973,8.59
02.05.1973,8.97
03.05.1973,23.3
04.05.1973,13.6
05.05.1973,10.5
06.05.1973,9.35
07.05.1973,8.97
08.05.1973,8.22
09.05.1973,9.35
10.05.1973,8.22
11.05.1973,7.85
12.05.1973,7.14
13.05.1973,6.19
14.05.1973,5.89
15.05.1973,6.82
16.05.1973,5.6
17.05.1973,5.32
18.05.1973,5.04
19.05.1973,4.78
20.05.1973,4.52
21.05.1973,5.32
22.05.1973,9.35
23.05.1973,5.6
24.05.1973,5.04
25.05.1973,6.82
26.05.1973,6.82
27.05.1973,5.89
28.05.1973,5.6
29.05.1973,5.32
30.05.1973,5.32
31.05.1973,5.32
01.06.1973,5.04
02.06.1973,5.04
03.06.1973,5.04
04.06.1973,4.03
05.06.1973,4.03
06.06.1973,3.8
07.06.1973,4.27
08.06.1973,5.04
09.06.1973,25
10.06.1973,14.5
11.06.1973,11
12.06.1973,9.35
13.06.1973,8.59
14.06.1973,8.59
15.06.1973,7.14
16.06.1973,6.5
17.06.1973,5.89
18.06.1973,7.85
19.06.1973,7.14
20.06.1973,5.89
21.06.1973,5.32
22.06.1973,4.78
23.06.1973,4.78
24.06.1973,4.78
25.06.1973,4.52
26.06.1973,4.52
27.06.1973,4.27
28.06.1973,4.27
29.06.1973,4.52
30.06.1973,3.8
01.07.1973,3.36
02.07.1973,3.36
03.07.1973,3.57
04.07.1973,3.36
05.07.1973,3.36
06.07.1973,3.36
07.07.1973,2.95
08.07.1973,2.95
09.07.1973,2.76
10.07.1973,2.76
11.07.1973,2.95
12.07.1973,4.27
13.07.1973,4.03
14.07.1973,3.15
15.07.1973,4.03
16.07.1973,10.1
17.07.1973,4.27
18.07.1973,3.8
19.07.1973,4.27
20.07.1973,3.8
21.07.1973,6.5
22.07.1973,4.27
23.07.1973,4.03
24.07.1973,3.57
25.07.1973,3.36
26.07.1973,8.59
27.07.1973,18.9
28.07.1973,16.9
29.07.1973,27.4
30.07.1973,11.8
31.07.1973,8.97
01.08.1973,7.5
02.08.1973,6.82
03.08.1973,6.5
04.08.1973,6.5
05.08.1973,5.6
06.08.1973,4.78
07.08.1973,5.04
08.08.1973,5.32
09.08.1973,4.52
10.08.1973,4.27
11.08.1973,4.03
12.08.1973,3.8
13.08.1973,3.8
14.08.1973,3.57
15.08.1973,3.57
16.08.1973,3.36
17.08.1973,3.36
18.08.1973,3.15
19.08.1973,3.15
20.08.1973,6.19
21.08.1973,3.15
22.08.1973,2.95
23.08.1973,2.95
24.08.1973,2.95
25.08.1973,2.57
26.08.1973,2.57
27.08.1973,2.57
28.08.1973,2.39
29.08.1973,2.57
30.08.1973,2.76
31.08.1973,6.5
01.09.1973,3.36
02.09.1973,2.95
03.09.1973,2.76
04.09.1973,2.76
05.09.1973,2.57
06.09.1973,2.57
07.09.1973,2.57
08.09.1973,2.57
09.09.1973,2.39
10.09.1973,3.15
11.09.1973,2.57
12.09.1973,2.57
13.09.1973,2.57
14.09.1973,2.57
15.09.1973,2.57
16.09.1973,2.39
17.09.1973,5.6
18.09.1973,3.15
19.09.1973,2.95
20.09.1973,2.76
21.09.1973,2.57
22.09.1973,2.39
23.09.1973,2.06
24.09.1973,3.57
25.09.1973,2.95
26.09.1973,2.57
27.09.1973,2.57
28.09.1973,2.57
29.09.1973,2.57
30.09.1973,2.57
01.10.1973,2.22
02.10.1973,2.22
03.10.1973,2.22
04.10.1973,2.39
05.10.1973,2.39
06.10.1973,2.22
07.10.1973,1.91
08.10.1973,2.06
09.10.1973,2.22
10.10.1973,2.22
11.10.1973,2.57
12.10.1973,4.27
13.10.1973,2.76
14.10.1973,2.39
15.10.1973,2.76
16.10.1973,3.36
17.10.1973,4.52
18.10.1973,3.15
19.10.1973,2.76
20.10.1973,5.32
21.10.1973,8.59
22.10.1973,9.35
23.10.1973,7.5
24.10.1973,7.14
25.10.1973,4.78
26.10.1973,4.03
27.10.1973,3.8
28.10.1973,3.36
29.10.1973,3.15
30.10.1973,3.36
31.10.1973,3.36
01.11.1973,3.15
02.11.1973,3.15
03.11.1973,3.15
04.11.1973,2.95
05.11.1973,2.76
06.11.1973,3.8
07.11.1973,3.36
08.11.1973,2.76
09.11.1973,2.95
10.11.1973,2.95
11.11.1973,2.57
12.11.1973,2.57
13.11.1973,3.36
14.11.1973,3.57
15.11.1973,4.52
16.11.1973,4.27
17.11.1973,4.27
18.11.1973,3.57
19.11.1973,3.8
20.11.1973,4.03
21.11.1973,3.8
22.11.1973,3.57
23.11.1973,3.8
24.11.1973,3.36
25.11.1973,3.36
26.11.1973,3.36
27.11.1973,3.36
28.11.1973,3.36
29.11.1973,3.36
30.11.1973,3.15
01.12.1973,2.95
02.12.1973,2.95
03.12.1973,2.95
04.12.1973,3.15
05.12.1973,5.04
06.12.1973,7.85
07.12.1973,11.4
08.12.1973,11.8
09.12.1973,15.4
10.12.1973,9.35
11.12.1973,8.22
12.12.1973,7.49
13.12.1973,7.85
14.12.1973,9.74
15.12.1973,7.85
16.12.1973,6.82
17.12.1973,6.82
18.12.1973,6.5
19.12.1973,5.89
20.12.1973,5.6
21.12.1973,5.6
22.12.1973,6.19
23.12.1973,8.59
24.12.1973,8.59
25.12.1973,7.49
26.12.1973,6.5
27.12.1973,6.19
28.12.1973,7.14
29.12.1973,9.35
30.12.1973,9.74
31.12.1973,8.22
01.01.1974,7.14
02.01.1974,7.14
03.01.1974,6.82
04.01.1974,6.5
05.01.1974,6.19
06.01.1974,5.6
07.01.1974,6.5
08.01.1974,6.82
09.01.1974,6.19
10.01.1974,5.6
11.01.1974,5.6
12.01.1974,7.14
13.01.1974,6.19
14.01.1974,6.5
15.01.1974,8.22
16.01.1974,12.2
17.01.1974,13.1
18.01.1974,19.4
19.01.1974,39.8
20.01.1974,25
21.01.1974,19.4
22.01.1974,16.4
23.01.1974,15.9
24.01.1974,15.4
25.01.1974,14.9
26.01.1974,13.6
27.01.1974,12.2
28.01.1974,11.4
29.01.1974,10.5
30.01.1974,9.74
31.01.1974,8.96
01.02.1974,8.59
02.02.1974,8.22
03.02.1974,7.49
04.02.1974,7.49
05.02.1974,7.14
06.02.1974,7.14
07.02.1974,7.49
08.02.1974,7.49
09.02.1974,11.4
10.02.1974,14.9
11.02.1974,11
12.02.1974,9.74
13.02.1974,9.74
14.02.1974,8.59
15.02.1974,8.22
16.02.1974,7.85
17.02.1974,7.14
18.02.1974,6.82
19.02.1974,8.22
20.02.1974,8.59
21.02.1974,7.49
22.02.1974,8.96
23.02.1974,21
24.02.1974,22.1
25.02.1974,14.9
26.02.1974,13.1
27.02.1974,11.4
28.02.1974,10.5
01.03.1974,10.1
02.03.1974,9.35
03.03.1974,8.96
04.03.1974,8.59
05.03.1974,8.59
06.03.1974,8.96
07.03.1974,8.59
08.03.1974,8.22
09.03.1974,7.49
10.03.1974,7.14
11.03.1974,7.14
12.03.1974,6.82
13.03.1974,6.5
14.03.1974,6.82
15.03.1974,7.14
16.03.1974,6.5
17.03.1974,6.5
18.03.1974,8.22
19.03.1974,8.59
20.03.1974,7.85
21.03.1974,7.14
22.03.1974,6.82
23.03.1974,6.5
24.03.1974,6.19
25.03.1974,6.19
26.03.1974,6.19
27.03.1974,5.89
28.03.1974,5.6
29.03.1974,5.89
30.03.1974,6.82
31.03.1974,5.6
01.04.1974,5.32
02.04.1974,5.04
03.04.1974,4.78
04.04.1974,4.52
05.04.1974,4.78
06.04.1974,4.52
07.04.1974,4.27
08.04.1974,4.27
09.04.1974,4.03
10.04.1974,4.27
11.04.1974,4.27
12.04.1974,4.03
13.04.1974,3.57
14.04.1974,3.36
15.04.1974,4.03
16.04.1974,5.32
17.04.1974,4.52
18.04.1974,3.8
19.04.1974,3.8
20.04.1974,3.36
21.04.1974,3.15
22.04.1974,2.95
23.04.1974,2.95
24.04.1974,3.36
25.04.1974,3.36
26.04.1974,3.15
27.04.1974,2.95
28.04.1974,2.76
29.04.1974,2.76
30.04.1974,2.76
01.05.1974,2.76
02.05.1974,2.95
03.05.1974,3.15
04.05.1974,2.95
05.05.1974,4.78
06.05.1974,6.19
07.05.1974,7.14
08.05.1974,5.32
09.05.1974,4.27
10.05.1974,4.03
11.05.1974,4.03
12.05.1974,15.9
13.05.1974,11.4
14.05.1974,12.2
15.05.1974,15.9
16.05.1974,12.2
17.05.1974,10.5
18.05.1974,9.74
19.05.1974,8.59
20.05.1974,7.85
21.05.1974,7.14
22.05.1974,15.4
23.05.1974,20.5
24.05.1974,15.4
25.05.1974,13.1
26.05.1974,11.4
27.05.1974,10.5
28.05.1974,9.35
29.05.1974,8.59
30.05.1974,8.22
31.05.1974,7.49
01.06.1974,8.22
02.06.1974,8.22
03.06.1974,8.22
04.06.1974,8.59
05.06.1974,6.82
06.06.1974,6.5
07.06.1974,6.19
08.06.1974,5.89
09.06.1974,6.82
10.06.1974,6.82
11.06.1974,5.6
12.06.1974,8.22
13.06.1974,17.9
14.06.1974,26.1
15.06.1974,18.9
16.06.1974,15.4
17.06.1974,13.1
18.06.1974,11.8
19.06.1974,12.2
20.06.1974,11
21.06.1974,9.74
22.06.1974,8.59
23.06.1974,7.85
24.06.1974,8.22
25.06.1974,7.49
26.06.1974,7.14
27.06.1974,7.14
28.06.1974,8.59
29.06.1974,7.49
30.06.1974,10.5
01.07.1974,20
02.07.1974,17.9
03.07.1974,13.6
04.07.1974,14.5
05.07.1974,11.4
06.07.1974,10.5
07.07.1974,12.7
08.07.1974,10.1
09.07.1974,10.5
10.07.1974,12.2
11.07.1974,11.4
12.07.1974,15.9
13.07.1974,10.5
14.07.1974,10.1
15.07.1974,9.74
16.07.1974,8.22
17.07.1974,7.85
18.07.1974,9.35
19.07.1974,9.74
20.07.1974,8.59
21.07.1974,11.8
22.07.1974,9.74
23.07.1974,8.22
24.07.1974,8.22
25.07.1974,13.1
26.07.1974,10.5
27.07.1974,8.59
28.07.1974,8.22
29.07.1974,7.14
30.07.1974,6.82
31.07.1974,6.5
01.08.1974,6.5
02.08.1974,7.14
03.08.1974,6.19
04.08.1974,5.32
05.08.1974,6.5
06.08.1974,5.32
07.08.1974,5.04
08.08.1974,4.78
09.08.1974,6.19
10.08.1974,6.19
11.08.1974,5.32
12.08.1974,4.52
13.08.1974,4.27
14.08.1974,4.27
15.08.1974,4.03
16.08.1974,3.8
17.08.1974,3.57
18.08.1974,8.22
19.08.1974,6.5
20.08.1974,5.6
21.08.1974,5.04
22.08.1974,4.78
23.08.1974,4.52
24.08.1974,4.03
25.08.1974,3.57
26.08.1974,3.57
27.08.1974,3.8
28.08.1974,5.04
29.08.1974,4.03
30.08.1974,3.8
31.08.1974,3.57
01.09.1974,3.36
02.09.1974,3.36
03.09.1974,3.36
04.09.1974,4.03
05.09.1974,3.36
06.09.1974,3.36
07.09.1974,3.36
08.09.1974,2.95
09.09.1974,2.95
10.09.1974,5.32
11.09.1974,3.57
12.09.1974,3.36
13.09.1974,3.36
14.09.1974,3.57
15.09.1974,2.95
16.09.1974,2.95
17.09.1974,3.15
18.09.1974,3.57
19.09.1974,4.03
20.09.1974,3.15
21.09.1974,2.95
22.09.1974,2.95
23.09.1974,2.76
24.09.1974,2.95
25.09.1974,2.95
26.09.1974,3.36
27.09.1974,3.8
28.09.1974,2.95
29.09.1974,6.5
30.09.1974,4.03
01.10.1974,3.36
02.10.1974,3.8
03.10.1974,3.36
04.10.1974,3.8
05.10.1974,2.95
06.10.1974,2.95
07.10.1974,2.76
08.10.1974,2.76
09.10.1974,2.95
10.10.1974,4.03
11.10.1974,3.36
12.10.1974,2.95
13.10.1974,2.76
14.10.1974,2.76
15.10.1974,2.76
16.10.1974,4.52
17.10.1974,10.1
18.10.1974,5.6
19.10.1974,4.78
20.10.1974,7.14
21.10.1974,11.8
22.10.1974,30.4
23.10.1974,68.6
24.10.1974,39.1
25.10.1974,30.4
26.10.1974,33.7
27.10.1974,29.8
28.10.1974,26.1
29.10.1974,22.7
30.10.1974,22.7
31.10.1974,20.5
01.11.1974,28.6
02.11.1974,53.4
03.11.1974,48.7
04.11.1974,33
05.11.1974,26.1
06.11.1974,21.6
07.11.1974,18.9
08.11.1974,16.4
09.11.1974,14.5
10.11.1974,13.6
11.11.1974,12.7
12.11.1974,11.4
13.11.1974,10.5
14.11.1974,9.74
15.11.1974,9.35
16.11.1974,8.59
17.11.1974,7.85
18.11.1974,7.49
19.11.1974,7.85
20.11.1974,7.16
21.11.1974,6.86
22.11.1974,6.86
23.11.1974,10.1
24.11.1974,7.85
25.11.1974,7.49
26.11.1974,6.86
27.11.1974,6.86
28.11.1974,8.96
29.11.1974,9.74
30.11.1974,10.5
01.12.1974,10.1
02.12.1974,11.8
03.12.1974,13.6
04.12.1974,12.7
05.12.1974,12.7
06.12.1974,14.5
07.12.1974,62.5
08.12.1974,121
09.12.1974,90.2
10.12.1974,56.6
11.12.1974,37.7
12.12.1974,29.2
13.12.1974,23.8
14.12.1974,19.4
15.12.1974,18.9
16.12.1974,19.4
17.12.1974,31.1
18.12.1974,24.4
19.12.1974,21
20.12.1974,19.4
21.12.1974,19.4
22.12.1974,17.4
23.12.1974,15.9
24.12.1974,14.5
25.12.1974,13.6
26.12.1974,16.9
27.12.1974,19.4
28.12.1974,18.9
29.12.1974,18.9
30.12.1974,22.7
31.12.1974,29.8
01.01.1975,34.3
02.01.1975,33
03.01.1975,26.1
04.01.1975,22.1
05.01.1975,19.4
06.01.1975,17.4
07.01.1975,16.9
08.01.1975,16.9
09.01.1975,14.5
10.01.1975,13.6
11.01.1975,13.6
12.01.1975,12.7
13.01.1975,12.2
14.01.1975,11.4
15.01.1975,10.5
16.01.1975,10.1
17.01.1975,10.1
18.01.1975,8.96
19.01.1975,8.59
20.01.1975,7.85
21.01.1975,7.49
22.01.1975,7.49
23.01.1975,7.85
24.01.1975,7.49
25.01.1975,7.16
26.01.1975,7.16
27.01.1975,6.56
28.01.1975,7.16
29.01.1975,8.59
30.01.1975,7.49
31.01.1975,7.85
01.02.1975,8.22
02.02.1975,8.96
03.02.1975,9.74
04.02.1975,8.59
05.02.1975,7.85
06.02.1975,7.85
07.02.1975,7.49
08.02.1975,7.49
09.02.1975,6.86
10.02.1975,6.56
11.02.1975,6.56
12.02.1975,6.86
13.02.1975,6.86
14.02.1975,7.16
15.02.1975,7.16
16.02.1975,5.99
17.02.1975,5.44
18.02.1975,5.99
19.02.1975,7.49
20.02.1975,7.49
21.02.1975,6.56
22.02.1975,6.27
23.02.1975,5.71
24.02.1975,5.71
25.02.1975,5.71
26.02.1975,5.44
27.02.1975,5.18
28.02.1975,5.44
01.03.1975,4.92
02.03.1975,4.92
03.03.1975,5.44
04.03.1975,5.99
05.03.1975,5.71
06.03.1975,5.44
07.03.1975,5.18
08.03.1975,5.18
09.03.1975,4.92
10.03.1975,4.92
11.03.1975,4.92
12.03.1975,5.99
13.03.1975,5.44
14.03.1975,4.92
15.03.1975,6.56
16.03.1975,5.99
17.03.1975,5.71
18.03.1975,5.44
19.03.1975,5.18
20.03.1975,5.44
21.03.1975,5.44
22.03.1975,4.92
23.03.1975,4.68
24.03.1975,4.68
25.03.1975,5.71
26.03.1975,6.86
27.03.1975,8.22
28.03.1975,14.5
29.03.1975,13.1
30.03.1975,9.74
31.03.1975,8.59
01.04.1975,7.85
02.04.1975,7.49
03.04.1975,7.85
04.04.1975,7.85
05.04.1975,8.59
06.04.1975,7.85
07.04.1975,8.22
08.04.1975,7.49
09.04.1975,7.16
10.04.1975,7.16
11.04.1975,6.86
12.04.1975,7.16
13.04.1975,7.85
14.04.1975,8.22
15.04.1975,14.9
16.04.1975,35
17.04.1975,27.3
18.04.1975,21
19.04.1975,17.9
20.04.1975,15.9
21.04.1975,14.5
22.04.1975,12.7
23.04.1975,11.4
24.04.1975,10.1
25.04.1975,9.74
26.04.1975,9.35
27.04.1975,8.22
28.04.1975,7.85
29.04.1975,7.49
30.04.1975,7.16
01.05.1975,6.56
02.05.1975,5.99
03.05.1975,7.49
04.05.1975,8.22
05.05.1975,6.56
06.05.1975,5.99
07.05.1975,5.71
08.05.1975,6.27
09.05.1975,13.1
10.05.1975,8.59
11.05.1975,7.16
12.05.1975,8.59
13.05.1975,7.49
14.05.1975,6.56
15.05.1975,6.56
16.05.1975,5.99
17.05.1975,5.71
18.05.1975,5.44
19.05.1975,5.44
20.05.1975,5.44
21.05.1975,5.18
22.05.1975,5.18
23.05.1975,4.92
24.05.1975,4.92
25.05.1975,4.68
26.05.1975,4.92
27.05.1975,4.68
28.05.1975,4.2
29.05.1975,4.43
30.05.1975,4.43
31.05.1975,4.2
01.06.1975,4.2
02.06.1975,3.97
03.06.1975,3.97
04.06.1975,3.75
05.06.1975,3.75
06.06.1975,3.75
07.06.1975,3.54
08.06.1975,3.14
09.06.1975,4.92
10.06.1975,5.99
11.06.1975,4.68
12.06.1975,3.97
13.06.1975,3.97
14.06.1975,3.34
15.06.1975,3.14
16.06.1975,3.14
17.06.1975,3.54
18.06.1975,4.92
19.06.1975,9.35
20.06.1975,4.92
21.06.1975,6.86
22.06.1975,7.49
23.06.1975,14.5
24.06.1975,12.7
25.06.1975,14
26.06.1975,8.59
27.06.1975,7.16
28.06.1975,6.56
29.06.1975,5.99
30.06.1975,5.99
01.07.1975,5.99
02.07.1975,6.27
03.07.1975,5.99
04.07.1975,5.44
05.07.1975,4.92
06.07.1975,4.43
07.07.1975,4.43
08.07.1975,4.43
09.07.1975,4.43
10.07.1975,5.18
11.07.1975,4.43
12.07.1975,4.68
13.07.1975,3.97
14.07.1975,3.54
15.07.1975,3.75
16.07.1975,3.54
17.07.1975,3.54
18.07.1975,5.44
19.07.1975,7.85
20.07.1975,4.2
21.07.1975,3.97
22.07.1975,4.43
23.07.1975,4.68
24.07.1975,3.75
25.07.1975,3.75
26.07.1975,3.54
27.07.1975,3.14
28.07.1975,2.94
29.07.1975,3.14
30.07.1975,3.14
31.07.1975,2.94
01.08.1975,2.76
02.08.1975,2.94
03.08.1975,2.58
04.08.1975,2.58
05.08.1975,2.76
06.08.1975,2.76
07.08.1975,2.58
08.08.1975,2.58
09.08.1975,2.41
10.08.1975,2.08
11.08.1975,2.08
12.08.1975,2.41
13.08.1975,2.58
14.08.1975,2.41
15.08.1975,2.41
16.08.1975,2.24
17.08.1975,2.24
18.08.1975,2.94
19.08.1975,2.94
20.08.1975,2.58
21.08.1975,2.58
22.08.1975,4.2
23.08.1975,33
24.08.1975,9.35
25.08.1975,17.9
26.08.1975,16.9
27.08.1975,9.74
28.08.1975,7.16
29.08.1975,6.27
30.08.1975,5.44
31.08.1975,4.92
01.09.1975,4.68
02.09.1975,4.68
03.09.1975,4.43
04.09.1975,3.97
05.09.1975,4.43
06.09.1975,3.97
07.09.1975,3.54
08.09.1975,3.54
09.09.1975,3.54
10.09.1975,3.34
11.09.1975,3.34
12.09.1975,12.2
13.09.1975,7.16
14.09.1975,4.92
15.09.1975,4.2
16.09.1975,3.97
17.09.1975,3.97
18.09.1975,3.97
19.09.1975,3.75
20.09.1975,3.75
21.09.1975,3.54
22.09.1975,3.54
23.09.1975,3.54
24.09.1975,3.54
25.09.1975,3.34
26.09.1975,3.54
27.09.1975,3.54
28.09.1975,3.14
29.09.1975,3.14
30.09.1975,3.14
01.10.1975,3.14
02.10.1975,3.34
03.10.1975,3.54
04.10.1975,3.14
05.10.1975,3.14
06.10.1975,3.54
07.10.1975,2.76
08.10.1975,3.54
09.10.1975,4.43
10.10.1975,4.68
11.10.1975,3.54
12.10.1975,3.54
13.10.1975,3.14
14.10.1975,3.75
15.10.1975,3.34
16.10.1975,3.34
17.10.1975,2.94
18.10.1975,3.54
19.10.1975,3.75
20.10.1975,3.97
21.10.1975,3.97
22.10.1975,4.92
23.10.1975,4.2
24.10.1975,3.75
25.10.1975,3.54
26.10.1975,3.14
27.10.1975,2.94
28.10.1975,3.14
29.10.1975,3.14
30.10.1975,3.14
31.10.1975,2.94
01.11.1975,3.29
02.11.1975,2.93
03.11.1975,2.93
04.11.1975,3.11
05.11.1975,3.11
06.11.1975,3.11
07.11.1975,3.11
08.11.1975,2.93
09.11.1975,2.77
10.11.1975,2.77
11.11.1975,2.93
12.11.1975,2.93
13.11.1975,2.93
14.11.1975,2.93
15.11.1975,3.67
16.11.1975,2.93
17.11.1975,2.61
18.11.1975,2.77
19.11.1975,4.29
20.11.1975,8.96
21.11.1975,8.96
22.11.1975,7.17
23.11.1975,5.48
24.11.1975,4.51
25.11.1975,4.29
26.11.1975,4.51
27.11.1975,4.51
28.11.1975,4.98
29.11.1975,7.85
30.11.1975,8.59
01.12.1975,7.17
02.12.1975,6.58
03.12.1975,6.58
04.12.1975,6.01
05.12.1975,6.29
06.12.1975,6.29
07.12.1975,6.01
08.12.1975,6.01
09.12.1975,5.74
10.12.1975,5.48
11.12.1975,5.48
12.12.1975,5.23
13.12.1975,5.23
14.12.1975,4.98
15.12.1975,4.74
16.12.1975,4.51
17.12.1975,4.51
18.12.1975,4.51
19.12.1975,3.87
20.12.1975,4.29
21.12.1975,4.29
22.12.1975,4.08
23.12.1975,4.08
24.12.1975,4.08
25.12.1975,4.29
26.12.1975,4.98
27.12.1975,10.5
28.12.1975,7.85
29.12.1975,6.01
30.12.1975,5.74
31.12.1975,5.48
01.01.1976,6.01
02.01.1976,14
03.01.1976,13.1
04.01.1976,11
05.01.1976,9.74
06.01.1976,14.5
07.01.1976,12.2
08.01.1976,16.4
09.01.1976,14
10.01.1976,13.6
11.01.1976,24.4
12.01.1976,33
13.01.1976,39.1
14.01.1976,45.7
15.01.1976,55
16.01.1976,36.4
17.01.1976,29.8
18.01.1976,23.8
19.01.1976,20.5
20.01.1976,21.6
21.01.1976,22.7
22.01.1976,20.5
23.01.1976,30.4
24.01.1976,26.1
25.01.1976,21.6
26.01.1976,18.4
27.01.1976,16.9
28.01.1976,14.5
29.01.1976,12.7
30.01.1976,11.8
31.01.1976,10.1
01.02.1976,9.74
02.02.1976,8.96
03.02.1976,8.96
04.02.1976,8.22
05.02.1976,7.85
06.02.1976,7.49
07.02.1976,6.87
08.02.1976,6.01
09.02.1976,6.58
10.02.1976,6.01
11.02.1976,7.85
12.02.1976,7.49
13.02.1976,6.58
14.02.1976,6.29
15.02.1976,5.74
16.02.1976,5.48
17.02.1976,6.01
18.02.1976,5.74
19.02.1976,5.74
20.02.1976,5.74
21.02.1976,5.48
22.02.1976,5.48
23.02.1976,5.48
24.02.1976,5.23
25.02.1976,5.74
26.02.1976,6.87
27.02.1976,7.17
28.02.1976,7.17
01.03.1976,6.87
02.03.1976,6.58
03.03.1976,6.29
04.03.1976,6.01
05.03.1976,5.74
06.03.1976,5.48
07.03.1976,5.48
08.03.1976,5.48
09.03.1976,5.23
10.03.1976,4.98
11.03.1976,4.98
12.03.1976,4.98
13.03.1976,4.98
14.03.1976,4.98
15.03.1976,4.74
16.03.1976,4.51
17.03.1976,4.51
18.03.1976,4.74
19.03.1976,4.98
20.03.1976,4.51
21.03.1976,4.29
22.03.1976,4.08
23.03.1976,3.87
24.03.1976,4.08
25.03.1976,4.51
26.03.1976,7.17
27.03.1976,12.7
28.03.1976,9.35
29.03.1976,7.85
30.03.1976,7.17
31.03.1976,6.87
01.04.1976,6.58
02.04.1976,6.58
03.04.1976,6.29
04.04.1976,5.74
05.04.1976,5.74
06.04.1976,6.01
07.04.1976,5.74
08.04.1976,5.48
09.04.1976,5.23
10.04.1976,4.98
11.04.1976,4.74
12.04.1976,4.74
13.04.1976,4.74
14.04.1976,4.74
15.04.1976,4.51
16.04.1976,4.74
17.04.1976,4.51
18.04.1976,4.29
19.04.1976,4.29
20.04.1976,4.29
21.04.1976,4.29
22.04.1976,4.08
23.04.1976,4.29
24.04.1976,4.98
25.04.1976,4.98
26.04.1976,5.23
27.04.1976,4.74
28.04.1976,4.51
29.04.1976,4.51
30.04.1976,4.29
01.05.1976,4.29
02.05.1976,4.08
03.05.1976,4.08
04.05.1976,4.29
05.05.1976,4.08
06.05.1976,3.87
07.05.1976,3.87
08.05.1976,3.67
09.05.1976,3.47
10.05.1976,3.47
11.05.1976,3.47
12.05.1976,3.47
13.05.1976,3.47
14.05.1976,3.29
15.05.1976,3.29
16.05.1976,3.11
17.05.1976,3.11
18.05.1976,3.11
19.05.1976,3.11
20.05.1976,6.01
21.05.1976,4.29
22.05.1976,3.87
23.05.1976,3.29
24.05.1976,3.11
25.05.1976,3.11
26.05.1976,3.11
27.05.1976,3.29
28.05.1976,3.87
29.05.1976,3.47
30.05.1976,3.11
31.05.1976,4.29
01.06.1976,4.74
02.06.1976,10.1
03.06.1976,7.85
04.06.1976,6.29
05.06.1976,6.01
06.06.1976,4.74
07.06.1976,4.29
08.06.1976,4.29
09.06.1976,4.08
10.06.1976,3.87
11.06.1976,3.87
12.06.1976,3.67
13.06.1976,3.47
14.06.1976,3.47
15.06.1976,3.47
16.06.1976,5.48
17.06.1976,4.98
18.06.1976,3.87
19.06.1976,3.67
20.06.1976,3.29
21.06.1976,3.29
22.06.1976,3.29
23.06.1976,3.11
24.06.1976,3.11
25.06.1976,3.29
26.06.1976,2.93
27.06.1976,2.77
28.06.1976,2.61
29.06.1976,2.77
30.06.1976,2.93
01.07.1976,2.77
02.07.1976,2.61
03.07.1976,2.45
04.07.1976,2.16
05.07.1976,2.3
06.07.1976,2.3
07.07.1976,2.3
08.07.1976,2.45
09.07.1976,2.61
10.07.1976,2.3
11.07.1976,2.03
12.07.1976,2.16
13.07.1976,2.3
14.07.1976,8.59
15.07.1976,3.11
16.07.1976,2.77
17.07.1976,2.45
18.07.1976,2.03
19.07.1976,2.03
20.07.1976,2.45
21.07.1976,2.61
22.07.1976,2.45
23.07.1976,2.45
24.07.1976,2.3
25.07.1976,2.16
26.07.1976,2.77
27.07.1976,2.61
28.07.1976,2.45
29.07.1976,2.61
30.07.1976,2.45
31.07.1976,2.3
01.08.1976,3.47
02.08.1976,2.77
03.08.1976,2.45
04.08.1976,4.29
05.08.1976,2.93
06.08.1976,2.77
07.08.1976,2.45
08.08.1976,2.16
09.08.1976,2.03
10.08.1976,2.3
11.08.1976,2.16
12.08.1976,2.3
13.08.1976,2.61
14.08.1976,2.45
15.08.1976,2.16
16.08.1976,2.16
17.08.1976,2.16
18.08.1976,2.45
19.08.1976,2.77
20.08.1976,2.3
21.08.1976,2.77
22.08.1976,2.03
23.08.1976,1.77
24.08.1976,2.03
25.08.1976,2.03
26.08.1976,2.03
27.08.1976,2.16
28.08.1976,2.3
29.08.1976,2.16
30.08.1976,2.03
31.08.1976,2.16
01.09.1976,2.16
02.09.1976,2.16
03.09.1976,3.11
04.09.1976,2.3
05.09.1976,2.3
06.09.1976,2.16
07.09.1976,2.16
08.09.1976,2.16
09.09.1976,2.16
10.09.1976,2.77
11.09.1976,2.3
12.09.1976,2.03
13.09.1976,1.9
14.09.1976,2.45
15.09.1976,2.77
16.09.1976,2.3
17.09.1976,2.3
18.09.1976,2.45
19.09.1976,2.3
20.09.1976,2.16
21.09.1976,2.16
22.09.1976,2.16
23.09.1976,2.3
24.09.1976,2.3
25.09.1976,2.3
26.09.1976,2.16
27.09.1976,2.03
28.09.1976,2.3
29.09.1976,3.11
30.09.1976,3.67
01.10.1976,2.45
02.10.1976,2.45
03.10.1976,2.3
04.10.1976,2.3
05.10.1976,2.93
06.10.1976,2.77
07.10.1976,2.61
08.10.1976,2.3
09.10.1976,2.16
10.10.1976,2.03
11.10.1976,2.03
12.10.1976,2.3
13.10.1976,2.3
14.10.1976,2.45
15.10.1976,2.45
16.10.1976,2.3
17.10.1976,3.87
18.10.1976,3.87
19.10.1976,2.61
20.10.1976,2.45
21.10.1976,2.45
22.10.1976,2.45
23.10.1976,2.3
24.10.1976,2.3
25.10.1976,2.16
26.10.1976,2.3
27.10.1976,2.45
28.10.1976,2.45
29.10.1976,2.45
30.10.1976,2.45
31.10.1976,2.77
01.11.1976,2.61
02.11.1976,3.87
03.11.1976,2.3
04.11.1976,2.45
05.11.1976,2.45
06.11.1976,2.3
07.11.1976,2.16
08.11.1976,4.74
09.11.1976,2.93
10.11.1976,2.77
11.11.1976,2.61
12.11.1976,2.45
13.11.1976,2.45
14.11.1976,2.77
15.11.1976,3.29
16.11.1976,3.47
17.11.1976,3.29
18.11.1976,2.77
19.11.1976,2.77
20.11.1976,2.77
21.11.1976,2.45
22.11.1976,2.77
23.11.1976,3.11
24.11.1976,3.67
25.11.1976,5.48
26.11.1976,6.01
27.11.1976,5.74
28.11.1976,6.01
29.11.1976,4.98
30.11.1976,4.74
01.12.1976,4.29
02.12.1976,4.08
03.12.1976,4.29
04.12.1976,4.08
05.12.1976,3.67
06.12.1976,3.29
07.12.1976,3.67
08.12.1976,3.67
09.12.1976,3.87
10.12.1976,3.87
11.12.1976,3.67
12.12.1976,3.47
13.12.1976,3.67
14.12.1976,3.67
15.12.1976,3.67
16.12.1976,3.67
17.12.1976,3.47
18.12.1976,3.47
19.12.1976,3.67
20.12.1976,3.67
21.12.1976,3.87
22.12.1976,3.87
23.12.1976,4.08
24.12.1976,3.87
25.12.1976,3.67
26.12.1976,3.29
27.12.1976,3.11
28.12.1976,3.29
29.12.1976,3.29
30.12.1976,3.11
31.12.1976,3.47
01.01.1977,3.67
02.01.1977,3.29
03.01.1977,3.47
04.01.1977,3.29
05.01.1977,3.29
06.01.1977,3.11
07.01.1977,3.11
08.01.1977,3.29
09.01.1977,2.93
10.01.1977,3.29
11.01.1977,3.29
12.01.1977,3.29
13.01.1977,3.11
14.01.1977,2.93
15.01.1977,3.11
16.01.1977,2.93
17.01.1977,2.93
18.01.1977,2.93
19.01.1977,2.93
20.01.1977,2.93
21.01.1977,3.11
22.01.1977,2.93
23.01.1977,3.11
24.01.1977,4.29
25.01.1977,5.48
26.01.1977,20.5
27.01.1977,18.4
28.01.1977,13.6
29.01.1977,11.4
30.01.1977,10.5
31.01.1977,8.59
01.02.1977,7.49
02.02.1977,6.58
03.02.1977,6.01
04.02.1977,6.29
05.02.1977,6.01
06.02.1977,6.87
07.02.1977,8.59
08.02.1977,10.1
09.02.1977,9.74
10.02.1977,8.96
11.02.1977,9.74
12.02.1977,8.96
13.02.1977,7.85
14.02.1977,7.49
15.02.1977,6.87
16.02.1977,6.58
17.02.1977,6.29
18.02.1977,6.01
19.02.1977,6.01
20.02.1977,6.87
21.02.1977,6.29
22.02.1977,6.01
23.02.1977,5.74
24.02.1977,5.23
25.02.1977,5.23
26.02.1977,5.48
27.02.1977,5.23
28.02.1977,4.98
01.03.1977,4.74
02.03.1977,4.51
03.03.1977,6.58
04.03.1977,7.17
05.03.1977,8.59
06.03.1977,6.87
07.03.1977,6.58
08.03.1977,7.17
09.03.1977,6.58
10.03.1977,6.29
11.03.1977,6.01
12.03.1977,5.74
13.03.1977,13.6
14.03.1977,11
15.03.1977,8.59
16.03.1977,7.85
17.03.1977,7.17
18.03.1977,7.17
19.03.1977,9.35
20.03.1977,9.74
21.03.1977,8.59
22.03.1977,7.49
23.03.1977,7.17
24.03.1977,6.58
25.03.1977,6.29
26.03.1977,6.29
27.03.1977,7.49
28.03.1977,8.96
29.03.1977,8.22
30.03.1977,6.58
31.03.1977,6.29
01.04.1977,6.29
02.04.1977,6.29
03.04.1977,6.29
04.04.1977,6.01
05.04.1977,6.01
06.04.1977,5.48
07.04.1977,5.74
08.04.1977,5.48
09.04.1977,4.98
10.04.1977,4.74
11.04.1977,4.98
12.04.1977,5.48
13.04.1977,7.49
14.04.1977,13.1
15.04.1977,11.4
16.04.1977,15.4
17.04.1977,12.2
18.04.1977,11
19.04.1977,10.1
20.04.1977,8.96
21.04.1977,8.59
22.04.1977,8.96
23.04.1977,8.59
24.04.1977,9.74
25.04.1977,8.59
26.04.1977,7.49
27.04.1977,7.49
28.04.1977,6.58
29.04.1977,6.87
30.04.1977,11.8
01.05.1977,8.59
02.05.1977,7.49
03.05.1977,7.17
04.05.1977,6.58
05.05.1977,7.85
06.05.1977,12.7
07.05.1977,7.85
08.05.1977,7.85
09.05.1977,7.85
10.05.1977,6.58
11.05.1977,6.29
12.05.1977,6.01
13.05.1977,7.49
14.05.1977,6.01
15.05.1977,6.29
16.05.1977,6.01
17.05.1977,6.01
18.05.1977,5.48
19.05.1977,4.98
20.05.1977,5.48
21.05.1977,5.48
22.05.1977,4.98
23.05.1977,4.74
24.05.1977,4.51
25.05.1977,4.29
26.05.1977,4.08
27.05.1977,3.87
28.05.1977,4.08
29.05.1977,3.87
30.05.1977,3.47
31.05.1977,4.08
01.06.1977,3.67
02.06.1977,3.67
03.06.1977,4.08
04.06.1977,4.74
05.06.1977,4.08
06.06.1977,4.98
07.06.1977,4.08
08.06.1977,3.67
09.06.1977,3.87
10.06.1977,3.67
11.06.1977,3.87
12.06.1977,3.29
13.06.1977,3.29
14.06.1977,6.87
15.06.1977,8.59
16.06.1977,11.8
17.06.1977,6.58
18.06.1977,5.48
19.06.1977,42
20.06.1977,60.8
21.06.1977,33.7
22.06.1977,23.8
23.06.1977,18.4
24.06.1977,14.5
25.06.1977,13.1
26.06.1977,12.2
27.06.1977,10.1
28.06.1977,8.59
29.06.1977,8.96
30.06.1977,8.59
01.07.1977,7.17
02.07.1977,6.29
03.07.1977,6.01
04.07.1977,5.48
05.07.1977,5.48
06.07.1977,4.98
07.07.1977,8.59
08.07.1977,4.98
09.07.1977,4.98
10.07.1977,5.48
11.07.1977,5.48
12.07.1977,4.51
13.07.1977,4.29
14.07.1977,7.17
15.07.1977,4.98
16.07.1977,4.74
17.07.1977,3.87
18.07.1977,4.08
19.07.1977,4.29
20.07.1977,3.87
21.07.1977,3.47
22.07.1977,3.67
23.07.1977,3.67
24.07.1977,3.47
25.07.1977,14.5
26.07.1977,11.8
27.07.1977,6.29
28.07.1977,5.23
29.07.1977,4.51
30.07.1977,4.51
31.07.1977,3.87
01.08.1977,17.4
02.08.1977,11.8
03.08.1977,9.74
04.08.1977,8.59
05.08.1977,8.22
06.08.1977,6.87
07.08.1977,6.29
08.08.1977,6.01
09.08.1977,11.8
10.08.1977,15.4
11.08.1977,42
12.08.1977,32.4
13.08.1977,22.1
14.08.1977,18.4
15.08.1977,16.4
16.08.1977,14.5
17.08.1977,11.8
18.08.1977,11
19.08.1977,14.5
20.08.1977,12.7
21.08.1977,11
22.08.1977,15.4
23.08.1977,22.7
24.08.1977,15.4
25.08.1977,13.1
26.08.1977,11.4
27.08.1977,10.1
28.08.1977,9.35
29.08.1977,8.96
30.08.1977,8.22
31.08.1977,7.49
01.09.1977,19.4
02.09.1977,12.7
03.09.1977,11.8
04.09.1977,35
05.09.1977,23.8
06.09.1977,18.4
07.09.1977,15.4
08.09.1977,16.9
09.09.1977,18.9
10.09.1977,14.5
11.09.1977,14.9
12.09.1977,12.7
13.09.1977,11
14.09.1977,9.74
15.09.1977,8.96
16.09.1977,9.74
17.09.1977,8.22
18.09.1977,7.49
19.09.1977,7.17
20.09.1977,6.29
21.09.1977,6.01
22.09.1977,7.17
23.09.1977,8.96
24.09.1977,7.49
25.09.1977,6.29
26.09.1977,6.01
27.09.1977,5.74
28.09.1977,5.74
29.09.1977,5.48
30.09.1977,5.48
01.10.1977,6.01
02.10.1977,5.48
03.10.1977,6.29
04.10.1977,6.01
05.10.1977,5.48
06.10.1977,5.48
07.10.1977,5.48
08.10.1977,4.98
09.10.1977,4.29
10.10.1977,4.98
11.10.1977,6.58
12.10.1977,5.48
13.10.1977,4.98
14.10.1977,4.74
15.10.1977,4.74
16.10.1977,4.51
17.10.1977,4.29
18.10.1977,4.51
19.10.1977,4.51
20.10.1977,4.29
21.10.1977,4.08
22.10.1977,4.08
23.10.1977,3.87
24.10.1977,3.87
25.10.1977,5.48
26.10.1977,4.08
27.10.1977,3.87
28.10.1977,3.87
29.10.1977,4.51
30.10.1977,4.29
31.10.1977,4.08
01.11.1977,6.29
02.11.1977,5.48
03.11.1977,8.59
04.11.1977,15.4
05.11.1977,10.1
06.11.1977,7.49
07.11.1977,7.17
08.11.1977,6.29
09.11.1977,8.22
10.11.1977,36.4
11.11.1977,19.4
12.11.1977,17.4
13.11.1977,17.4
14.11.1977,13.6
15.11.1977,14.9
16.11.1977,13.6
17.11.1977,11.8
18.11.1977,12.2
19.11.1977,11.4
20.11.1977,11
21.11.1977,10.1
22.11.1977,9.35
23.11.1977,8.59
24.11.1977,8.22
25.11.1977,7.85
26.11.1977,7.85
27.11.1977,7.85
28.11.1977,7.49
29.11.1977,6.87
30.11.1977,6.29
01.12.1977,6.01
02.12.1977,6.87
03.12.1977,6.87
04.12.1977,6.01
05.12.1977,5.48
06.12.1977,6.29
07.12.1977,6.58
08.12.1977,6.58
09.12.1977,6.29
10.12.1977,6.29
11.12.1977,7.17
12.12.1977,6.58
13.12.1977,11
14.12.1977,12.7
15.12.1977,14.9
16.12.1977,13.1
17.12.1977,11.8
18.12.1977,11.4
19.12.1977,10.5
20.12.1977,9.74
21.12.1977,8.22
22.12.1977,7.85
23.12.1977,7.17
24.12.1977,8.59
25.12.1977,9.35
26.12.1977,9.35
27.12.1977,9.35
28.12.1977,9.35
29.12.1977,8.22
30.12.1977,8.96
31.12.1977,8.22
01.01.1978,7.85
02.01.1978,7.85
03.01.1978,8.96
04.01.1978,8.22
05.01.1978,7.17
06.01.1978,6.58
07.01.1978,6.58
08.01.1978,7.17
09.01.1978,6.87
10.01.1978,6.87
11.01.1978,6.87
12.01.1978,6.87
13.01.1978,6.01
14.01.1978,5.74
15.01.1978,5.74
16.01.1978,5.48
17.01.1978,5.48
18.01.1978,5.23
19.01.1978,4.98
20.01.1978,4.98
21.01.1978,5.23
22.01.1978,4.51
23.01.1978,5.48
24.01.1978,5.48
25.01.1978,6.87
26.01.1978,8.22
27.01.1978,6.29
28.01.1978,6.01
29.01.1978,5.74
30.01.1978,4.74
31.01.1978,4.74
01.02.1978,4.29
02.02.1978,4.74
03.02.1978,4.98
04.02.1978,4.74
05.02.1978,4.51
06.02.1978,4.74
07.02.1978,4.74
08.02.1978,4.51
09.02.1978,4.98
10.02.1978,4.51
11.02.1978,4.51
12.02.1978,4.74
13.02.1978,4.29
14.02.1978,4.29
15.02.1978,3.87
16.02.1978,3.87
17.02.1978,3.87
18.02.1978,3.67
19.02.1978,3.67
20.02.1978,3.47
21.02.1978,3.29
22.02.1978,3.29
23.02.1978,3.47
24.02.1978,7.17
25.02.1978,9.74
26.02.1978,11
27.02.1978,10.5
28.02.1978,9.35
01.03.1978,9.35
02.03.1978,7.85
03.03.1978,7.49
04.03.1978,7.17
05.03.1978,7.49
06.03.1978,7.85
07.03.1978,7.49
08.03.1978,7.17
09.03.1978,11.4
10.03.1978,9.35
11.03.1978,8.22
12.03.1978,7.49
13.03.1978,7.49
14.03.1978,7.49
15.03.1978,7.17
16.03.1978,6.87
17.03.1978,6.87
18.03.1978,7.17
19.03.1978,7.17
20.03.1978,11.8
21.03.1978,11.8
22.03.1978,9.74
23.03.1978,9.74
24.03.1978,9.74
25.03.1978,9.35
26.03.1978,11
27.03.1978,10.5
28.03.1978,10.5
29.03.1978,9.74
30.03.1978,9.74
31.03.1978,8.96
01.04.1978,8.59
02.04.1978,7.49
03.04.1978,7.17
04.04.1978,7.17
05.04.1978,7.85
06.04.1978,7.17
07.04.1978,6.58
08.04.1978,6.01
09.04.1978,5.74
10.04.1978,5.48
11.04.1978,5.74
12.04.1978,6.29
13.04.1978,5.74
14.04.1978,5.48
15.04.1978,4.98
16.04.1978,4.74
17.04.1978,4.51
18.04.1978,4.29
19.04.1978,4.08
20.04.1978,4.08
21.04.1978,4.98
22.04.1978,5.74
23.04.1978,4.74
24.04.1978,4.74
25.04.1978,4.74
26.04.1978,4.51
27.04.1978,4.29
28.04.1978,4.51
29.04.1978,4.51
30.04.1978,4.29
01.05.1978,4.51
02.05.1978,4.98
03.05.1978,7.49
04.05.1978,5.48
05.05.1978,4.98
06.05.1978,5.23
07.05.1978,13.6
08.05.1978,99.3
09.05.1978,80.5
10.05.1978,45.7
11.05.1978,30.4
12.05.1978,24.4
13.05.1978,22.7
14.05.1978,18.4
15.05.1978,15.9
16.05.1978,17.4
17.05.1978,16.4
18.05.1978,13.6
19.05.1978,11.4
20.05.1978,18.4
21.05.1978,16.4
22.05.1978,14
23.05.1978,16.4
24.05.1978,14.9
25.05.1978,13.1
26.05.1978,11
27.05.1978,9.35
28.05.1978,8.59
29.05.1978,8.22
30.05.1978,8.59
31.05.1978,7.49
01.06.1978,6.29
02.06.1978,6.01
03.06.1978,5.74
04.06.1978,8.59
05.06.1978,7.17
06.06.1978,6.01
07.06.1978,5.48
08.06.1978,7.49
09.06.1978,6.58
10.06.1978,5.48
11.06.1978,4.98
12.06.1978,4.98
13.06.1978,6.01
14.06.1978,12.2
15.06.1978,8.22
16.06.1978,6.29
17.06.1978,6.01
18.06.1978,5.23
19.06.1978,4.98
20.06.1978,4.98
21.06.1978,4.98
22.06.1978,4.51
23.06.1978,4.51
24.06.1978,4.08
25.06.1978,3.67
26.06.1978,4.08
27.06.1978,6.01
28.06.1978,5.74
29.06.1978,4.74
30.06.1978,4.51
01.07.1978,4.08
02.07.1978,3.67
03.07.1978,4.08
04.07.1978,4.98
05.07.1978,4.08
06.07.1978,4.08
07.07.1978,3.87
08.07.1978,4.08
09.07.1978,7.17
10.07.1978,6.87
11.07.1978,5.74
12.07.1978,4.74
13.07.1978,4.29
14.07.1978,4.08
15.07.1978,3.87
16.07.1978,3.67
17.07.1978,3.87
18.07.1978,5.48
19.07.1978,6.01
20.07.1978,4.74
21.07.1978,4.74
22.07.1978,4.08
23.07.1978,3.67
24.07.1978,3.47
25.07.1978,3.67
26.07.1978,3.67
27.07.1978,3.67
28.07.1978,3.67
29.07.1978,3.47
30.07.1978,2.93
31.07.1978,3.29
01.08.1978,3.11
02.08.1978,3.67
03.08.1978,3.67
04.08.1978,3.29
05.08.1978,3.11
06.08.1978,2.77
07.08.1978,3.11
08.08.1978,29.8
09.08.1978,28
10.08.1978,17.9
11.08.1978,14.9
12.08.1978,11
13.08.1978,8.96
14.08.1978,7.85
15.08.1978,7.49
16.08.1978,6.87
17.08.1978,6.87
18.08.1978,8.22
19.08.1978,6.87
20.08.1978,5.74
21.08.1978,5.48
22.08.1978,5.23
23.08.1978,4.98
24.08.1978,4.98
25.08.1978,4.74
26.08.1978,4.51
27.08.1978,4.51
28.08.1978,4.29
29.08.1978,4.29
30.08.1978,5.23
31.08.1978,6.87
01.09.1978,7.49
02.09.1978,7.49
03.09.1978,7.49
04.09.1978,7.17
05.09.1978,6.01
06.09.1978,5.74
07.09.1978,6.01
08.09.1978,5.48
09.09.1978,4.98
10.09.1978,5.74
11.09.1978,5.74
12.09.1978,12.7
13.09.1978,8.59
14.09.1978,7.17
15.09.1978,6.87
16.09.1978,6.01
17.09.1978,5.74
18.09.1978,5.74
19.09.1978,6.01
20.09.1978,6.87
21.09.1978,7.17
22.09.1978,10.5
23.09.1978,24.4
24.09.1978,18.4
25.09.1978,14.5
26.09.1978,14.5
27.09.1978,19.4
28.09.1978,15.4
29.09.1978,16.9
30.09.1978,16.4
01.10.1978,13.6
02.10.1978,11.8
03.10.1978,11.4
04.10.1978,23.2
05.10.1978,31.1
06.10.1978,28.6
07.10.1978,20.5
08.10.1978,16.9
09.10.1978,14.9
10.10.1978,13.1
11.10.1978,12.7
12.10.1978,10.1
13.10.1978,8.96
14.10.1978,8.59
15.10.1978,8.22
16.10.1978,8.59
17.10.1978,9.35
18.10.1978,8.59
19.10.1978,7.49
20.10.1978,7.17
21.10.1978,6.87
22.10.1978,7.85
23.10.1978,11.4
24.10.1978,8.22
25.10.1978,10.1
26.10.1978,11.8
27.10.1978,8.96
28.10.1978,8.22
29.10.1978,7.85
30.10.1978,7.49
31.10.1978,7.17
01.11.1978,6.87
02.11.1978,6.58
03.11.1978,6.29
04.11.1978,6.01
05.11.1978,6.01
06.11.1978,5.74
07.11.1978,5.23
08.11.1978,5.48
09.11.1978,5.23
10.11.1978,4.98
11.11.1978,4.74
12.11.1978,4.74
13.11.1978,4.51
14.11.1978,4.51
15.11.1978,4.51
16.11.1978,4.51
17.11.1978,4.51
18.11.1978,4.51
19.11.1978,4.51
20.11.1978,4.51
21.11.1978,4.08
22.11.1978,4.51
23.11.1978,4.51
24.11.1978,4.51
25.11.1978,4.08
26.11.1978,5.23
27.11.1978,4.74
28.11.1978,4.51
29.11.1978,4.29
30.11.1978,4.74
01.12.1978,5.23
02.12.1978,5.48
03.12.1978,5.74
04.12.1978,5.48
05.12.1978,4.74
06.12.1978,4.08
07.12.1978,4.08
08.12.1978,4.08
09.12.1978,6.58
10.12.1978,25.6
11.12.1978,22.7
12.12.1978,18.4
13.12.1978,16.4
14.12.1978,15.4
15.12.1978,12.7
16.12.1978,11
17.12.1978,10.5
18.12.1978,9.35
19.12.1978,7.85
20.12.1978,7.17
21.12.1978,6.58
22.12.1978,6.58
23.12.1978,6.58
24.12.1978,6.29
25.12.1978,6.01
26.12.1978,6.29
27.12.1978,6.01
28.12.1978,5.74
29.12.1978,10.1
30.12.1978,28
31.12.1978,20.5
01.01.1979,16.9
02.01.1979,13.6
03.01.1979,12.7
04.01.1979,12.2
05.01.1979,10.1
06.01.1979,8.59
07.01.1979,8.59
08.01.1979,8.22
09.01.1979,7.49
10.01.1979,7.85
11.01.1979,7.49
12.01.1979,7.17
13.01.1979,6.58
14.01.1979,6.58
15.01.1979,6.29
16.01.1979,6.58
17.01.1979,6.58
18.01.1979,6.58
19.01.1979,5.74
20.01.1979,5.48
21.01.1979,4.98
22.01.1979,5.23
23.01.1979,5.74
24.01.1979,7.85
25.01.1979,7.49
26.01.1979,6.58
27.01.1979,6.29
28.01.1979,6.01
29.01.1979,6.01
30.01.1979,6.01
31.01.1979,6.01
01.02.1979,6.29
02.02.1979,8.59
03.02.1979,16.4
04.02.1979,15.4
05.02.1979,13.1
06.02.1979,10.1
07.02.1979,7.49
08.02.1979,7.85
09.02.1979,8.59
10.02.1979,7.85
11.02.1979,6.87
12.02.1979,6.58
13.02.1979,7.85
14.02.1979,11.8
15.02.1979,17.4
16.02.1979,11.8
17.02.1979,10.1
18.02.1979,9.35
19.02.1979,8.59
20.02.1979,8.22
21.02.1979,8.22
22.02.1979,8.22
23.02.1979,8.22
24.02.1979,7.49
25.02.1979,7.49
26.02.1979,7.49
27.02.1979,7.49
28.02.1979,7.17
01.03.1979,7.85
02.03.1979,7.49
03.03.1979,13.1
04.03.1979,30.4
05.03.1979,37
06.03.1979,26.1
07.03.1979,22.7
08.03.1979,19.4
09.03.1979,17.9
10.03.1979,17.9
11.03.1979,15.4
12.03.1979,31.1
13.03.1979,26.7
14.03.1979,26.1
15.03.1979,25.6
16.03.1979,23.2
17.03.1979,27.3
18.03.1979,23.8
19.03.1979,20.5
20.03.1979,18.4
21.03.1979,17.9
22.03.1979,15.4
23.03.1979,13.6
24.03.1979,12.2
25.03.1979,11.4
26.03.1979,11
27.03.1979,11.8
28.03.1979,10.5
29.03.1979,10.1
30.03.1979,15.9
31.03.1979,16.4
01.04.1979,20
02.04.1979,24.4
03.04.1979,23.8
04.04.1979,20.5
05.04.1979,31.1
06.04.1979,28.6
07.04.1979,29.8
08.04.1979,33
09.04.1979,27.3
10.04.1979,23.2
11.04.1979,21
12.04.1979,18.4
13.04.1979,16.4
14.04.1979,15.9
15.04.1979,14.5
16.04.1979,12.7
17.04.1979,12.7
18.04.1979,11.8
19.04.1979,11
20.04.1979,10.1
21.04.1979,9.35
22.04.1979,9.35
23.04.1979,8.96
24.04.1979,8.59
25.04.1979,8.22
26.04.1979,7.85
27.04.1979,8.22
28.04.1979,10.5
29.04.1979,8.96
30.04.1979,8.22
01.05.1979,8.59
02.05.1979,8.59
03.05.1979,8.22
04.05.1979,7.49
05.05.1979,6.58
06.05.1979,6.58
07.05.1979,6.29
08.05.1979,6.29
09.05.1979,6.01
10.05.1979,6.01
11.05.1979,5.48
12.05.1979,4.98
13.05.1979,4.98
14.05.1979,4.74
15.05.1979,4.74
16.05.1979,4.74
17.05.1979,4.51
18.05.1979,4.51
19.05.1979,6.01
20.05.1979,4.98
21.05.1979,4.98
22.05.1979,4.74
23.05.1979,4.74
24.05.1979,4.51
25.05.1979,4.51
26.05.1979,4.29
27.05.1979,4.51
28.05.1979,7.17
29.05.1979,4.74
30.05.1979,4.08
31.05.1979,3.87
01.06.1979,3.87
02.06.1979,3.67
03.06.1979,3.67
04.06.1979,3.67
05.06.1979,3.67
06.06.1979,3.87
07.06.1979,7.85
08.06.1979,6.29
09.06.1979,4.51
10.06.1979,3.87
11.06.1979,3.87
12.06.1979,4.08
13.06.1979,5.23
14.06.1979,3.87
15.06.1979,3.67
16.06.1979,4.98
17.06.1979,5.48
18.06.1979,4.51
19.06.1979,4.08
20.06.1979,3.67
21.06.1979,3.67
22.06.1979,3.47
23.06.1979,3.47
24.06.1979,3.29
25.06.1979,3.87
26.06.1979,3.67
27.06.1979,3.47
28.06.1979,7.85
29.06.1979,5.48
30.06.1979,4.08
01.07.1979,3.67
02.07.1979,3.47
03.07.1979,3.67
04.07.1979,3.47
05.07.1979,3.47
06.07.1979,3.47
07.07.1979,3.29
08.07.1979,6.29
09.07.1979,5.74
10.07.1979,8.59
11.07.1979,4.98
12.07.1979,4.29
13.07.1979,4.08
14.07.1979,4.08
15.07.1979,4.74
16.07.1979,4.74
17.07.1979,4.74
18.07.1979,5.23
19.07.1979,4.98
20.07.1979,4.51
21.07.1979,4.08
22.07.1979,4.29
23.07.1979,4.08
24.07.1979,4.08
25.07.1979,4.98
26.07.1979,5.23
27.07.1979,4.98
28.07.1979,4.51
29.07.1979,5.74
30.07.1979,7.85
31.07.1979,4.74
01.08.1979,5.48
02.08.1979,4.29
03.08.1979,4.29
04.08.1979,3.87
05.08.1979,3.67
06.08.1979,3.67
07.08.1979,3.67
08.08.1979,3.67
09.08.1979,3.87
10.08.1979,6.58
11.08.1979,4.51
12.08.1979,3.67
13.08.1979,3.67
14.08.1979,3.47
15.08.1979,3.47
16.08.1979,3.47
17.08.1979,3.47
18.08.1979,3.47
19.08.1979,3.29
20.08.1979,3.29
21.08.1979,3.29
22.08.1979,3.47
23.08.1979,4.51
24.08.1979,5.48
25.08.1979,3.87
26.08.1979,3.47
27.08.1979,3.29
28.08.1979,3.29
29.08.1979,3.29
30.08.1979,3.29
31.08.1979,3.29
01.09.1979,3.11
02.09.1979,2.77
03.09.1979,3.87
04.09.1979,4.98
05.09.1979,4.08
06.09.1979,3.47
07.09.1979,3.29
08.09.1979,3.29
09.09.1979,3.87
10.09.1979,4.29
11.09.1979,3.67
12.09.1979,3.29
13.09.1979,3.29
14.09.1979,3.29
15.09.1979,3.11
16.09.1979,3.29
17.09.1979,2.93
18.09.1979,3.11
19.09.1979,3.11
20.09.1979,3.87
21.09.1979,6.01
22.09.1979,14.5
23.09.1979,17.4
24.09.1979,15.4
25.09.1979,17.4
26.09.1979,12.7
27.09.1979,10.1
28.09.1979,9.35
29.09.1979,8.22
30.09.1979,7.49
01.10.1979,6.58
02.10.1979,6.29
03.10.1979,6.01
04.10.1979,5.48
05.10.1979,5.48
06.10.1979,5.23
07.10.1979,4.74
08.10.1979,4.98
09.10.1979,4.51
10.10.1979,4.51
11.10.1979,4.51
12.10.1979,4.51
13.10.1979,4.51
14.10.1979,4.29
15.10.1979,4.29
16.10.1979,4.29
17.10.1979,4.74
18.10.1979,4.98
19.10.1979,4.98
20.10.1979,4.08
21.10.1979,3.67
22.10.1979,3.67
23.10.1979,4.08
24.10.1979,3.87
25.10.1979,3.67
26.10.1979,3.67
27.10.1979,3.47
28.10.1979,3.47
29.10.1979,3.47
30.10.1979,3.67
31.10.1979,3.67
01.11.1979,4.74
02.11.1979,4.98
03.11.1979,4.74
04.11.1979,4.08
05.11.1979,5.48
06.11.1979,5.48
07.11.1979,4.74
08.11.1979,7.17
09.11.1979,10.1
10.11.1979,6.29
11.11.1979,5.23
12.11.1979,4.74
13.11.1979,4.98
14.11.1979,4.98
15.11.1979,5.23
16.11.1979,6.01
17.11.1979,4.98
18.11.1979,4.74
19.11.1979,6.01
20.11.1979,7.49
21.11.1979,8.59
22.11.1979,7.17
23.11.1979,6.87
24.11.1979,6.58
25.11.1979,6.01
26.11.1979,6.01
27.11.1979,6.29
28.11.1979,6.58
29.11.1979,6.29
30.11.1979,6.01
01.12.1979,6.29
02.12.1979,6.01
03.12.1979,5.48
04.12.1979,5.48
05.12.1979,5.23
06.12.1979,5.74
07.12.1979,5.48
08.12.1979,7.85
09.12.1979,8.22
10.12.1979,8.22
11.12.1979,19.4
12.12.1979,22.1
13.12.1979,16.4
14.12.1979,18.4
15.12.1979,20.5
16.12.1979,18.4
17.12.1979,20
18.12.1979,21
19.12.1979,14
20.12.1979,12.7
21.12.1979,11.4
22.12.1979,11.4
23.12.1979,14.5
24.12.1979,11.8
25.12.1979,10.1
26.12.1979,9.35
27.12.1979,8.59
28.12.1979,8.59
29.12.1979,8.22
30.12.1979,7.85
31.12.1979,7.49
01.01.1980,6.58
02.01.1980,7.49
03.01.1980,7.17
04.01.1980,6.58
05.01.1980,6.58
06.01.1980,6.87
07.01.1980,6.29
08.01.1980,5.74
09.01.1980,5.23
10.01.1980,4.98
11.01.1980,4.98
12.01.1980,4.98
13.01.1980,4.74
14.01.1980,4.74
15.01.1980,5.23
16.01.1980,6.01
17.01.1980,4.74
18.01.1980,4.29
19.01.1980,4.29
20.01.1980,4.29
21.01.1980,4.08
22.01.1980,4.51
23.01.1980,5.23
24.01.1980,5.23
25.01.1980,4.98
26.01.1980,4.74
27.01.1980,4.29
28.01.1980,4.08
29.01.1980,4.29
30.01.1980,6.01
31.01.1980,22.7
01.02.1980,31.7
02.02.1980,20
03.02.1980,21
04.02.1980,25
05.02.1980,21.6
06.02.1980,40.5
07.02.1980,39.8
08.02.1980,29.8
09.02.1980,23.8
10.02.1980,20.5
11.02.1980,20
12.02.1980,18.9
13.02.1980,17.4
14.02.1980,16.4
15.02.1980,14.5
16.02.1980,12.7
17.02.1980,11.4
18.02.1980,10.1
19.02.1980,9.74
20.02.1980,8.96
21.02.1980,8.22
22.02.1980,7.49
23.02.1980,7.17
24.02.1980,7.17
25.02.1980,7.17
26.02.1980,6.01
27.02.1980,7.17
28.02.1980,6.87
01.03.1980,7.17
02.03.1980,6.87
03.03.1980,6.01
04.03.1980,5.74
05.03.1980,5.74
06.03.1980,5.74
07.03.1980,6.01
08.03.1980,6.58
09.03.1980,10.1
10.03.1980,12.7
11.03.1980,11.8
12.03.1980,10.5
13.03.1980,9.74
14.03.1980,8.96
15.03.1980,8.22
16.03.1980,8.22
17.03.1980,7.85
18.03.1980,7.85
19.03.1980,7.85
20.03.1980,7.85
21.03.1980,7.85
22.03.1980,6.87
23.03.1980,7.17
24.03.1980,7.85
25.03.1980,8.22
26.03.1980,8.22
27.03.1980,7.85
28.03.1980,7.17
29.03.1980,6.58
30.03.1980,6.29
31.03.1980,6.29
01.04.1980,7.17
02.04.1980,10.5
03.04.1980,10.5
04.04.1980,12.2
05.04.1980,13.1
06.04.1980,7.49
07.04.1980,7.85
08.04.1980,16.4
09.04.1980,18.9
10.04.1980,20
11.04.1980,20
12.04.1980,18.4
13.04.1980,17.4
14.04.1980,15.9
15.04.1980,15.4
16.04.1980,13.6
17.04.1980,12.2
18.04.1980,11
19.04.1980,12.2
20.04.1980,11
21.04.1980,10.5
22.04.1980,9.35
23.04.1980,13.6
24.04.1980,31.7
25.04.1980,25.6
26.04.1980,21.6
27.04.1980,29.2
28.04.1980,48.7
29.04.1980,46.4
30.04.1980,43.4
01.05.1980,40.5
02.05.1980,33
03.05.1980,26.1
04.05.1980,21.6
05.05.1980,17.9
06.05.1980,16.4
07.05.1980,14.9
08.05.1980,13.6
09.05.1980,14.9
10.05.1980,12.2
11.05.1980,11
12.05.1980,9.74
13.05.1980,8.59
14.05.1980,8.22
15.05.1980,7.85
16.05.1980,7.49
17.05.1980,6.87
18.05.1980,6.87
19.05.1980,6.58
20.05.1980,6.29
21.05.1980,6.01
22.05.1980,5.48
23.05.1980,5.48
24.05.1980,5.48
25.05.1980,5.48
26.05.1980,5.48
27.05.1980,5.23
28.05.1980,6.58
29.05.1980,6.01
30.05.1980,5.74
31.05.1980,5.23
01.06.1980,4.74
02.06.1980,4.98
03.06.1980,4.51
04.06.1980,4.98
05.06.1980,4.74
06.06.1980,4.74
07.06.1980,4.74
08.06.1980,4.29
09.06.1980,5.74
10.06.1980,4.51
11.06.1980,11
12.06.1980,7.85
13.06.1980,5.48
14.06.1980,4.98
15.06.1980,4.74
16.06.1980,5.48
17.06.1980,4.74
18.06.1980,9.35
19.06.1980,6.29
20.06.1980,6.01
21.06.1980,4.51
22.06.1980,4.51
23.06.1980,4.74
24.06.1980,4.51
25.06.1980,4.74
26.06.1980,4.29
27.06.1980,4.74
28.06.1980,4.98
29.06.1980,4.51
30.06.1980,5.23
01.07.1980,5.23
02.07.1980,6.58
03.07.1980,18.4
04.07.1980,21.6
05.07.1980,13.6
06.07.1980,10.1
07.07.1980,9.35
08.07.1980,11.8
09.07.1980,10.5
10.07.1980,10.5
11.07.1980,8.59
12.07.1980,14.9
13.07.1980,11
14.07.1980,11.4
15.07.1980,10.1
16.07.1980,15.9
17.07.1980,11.4
18.07.1980,9.74
19.07.1980,8.59
20.07.1980,8.96
21.07.1980,10.1
22.07.1980,93.2
23.07.1980,47.9
24.07.1980,31.1
25.07.1980,23.8
26.07.1980,18.9
27.07.1980,15.4
28.07.1980,14.9
29.07.1980,14.9
30.07.1980,11.8
31.07.1980,11.8
01.08.1980,9.74
02.08.1980,8.59
03.08.1980,7.85
04.08.1980,7.49
05.08.1980,7.17
06.08.1980,7.49
07.08.1980,6.29
08.08.1980,6.01
09.08.1980,5.74
10.08.1980,5.48
11.08.1980,4.98
12.08.1980,7.17
13.08.1980,8.59
14.08.1980,6.29
15.08.1980,5.74
16.08.1980,4.98
17.08.1980,4.74
18.08.1980,4.74
19.08.1980,4.74
20.08.1980,6.01
21.08.1980,6.01
22.08.1980,5.74
23.08.1980,5.48
24.08.1980,4.51
25.08.1980,5.23
26.08.1980,4.51
27.08.1980,4.29
28.08.1980,3.87
29.08.1980,4.08
30.08.1980,4.51
31.08.1980,4.29
01.09.1980,15.4
02.09.1980,7.85
03.09.1980,5.48
04.09.1980,4.74
05.09.1980,7.49
06.09.1980,13.6
07.09.1980,6.87
08.09.1980,6.01
09.09.1980,5.74
10.09.1980,5.48
11.09.1980,7.49
12.09.1980,9.74
13.09.1980,13.1
14.09.1980,8.22
15.09.1980,14.9
16.09.1980,14.9
17.09.1980,10.5
18.09.1980,10.5
19.09.1980,9.35
20.09.1980,8.59
21.09.1980,7.17
22.09.1980,6.87
23.09.1980,6.58
24.09.1980,6.29
25.09.1980,6.29
26.09.1980,9.74
27.09.1980,6.58
28.09.1980,5.74
29.09.1980,5.48
30.09.1980,5.74
01.10.1980,5.74
02.10.1980,5.74
03.10.1980,5.48
04.10.1980,5.23
05.10.1980,4.98
06.10.1980,4.98
07.10.1980,5.48
08.10.1980,6.01
09.10.1980,4.98
10.10.1980,4.98
11.10.1980,4.74
12.10.1980,4.51
13.10.1980,28
14.10.1980,38.4
15.10.1980,22.7
16.10.1980,17.4
17.10.1980,15.4
18.10.1980,15.9
19.10.1980,17.9
20.10.1980,14
21.10.1980,12.2
22.10.1980,11.4
23.10.1980,11
24.10.1980,11.4
25.10.1980,11.4
26.10.1980,10.5
27.10.1980,9.35
28.10.1980,7.49
29.10.1980,8.22
30.10.1980,7.49
31.10.1980,6.58
01.11.1980,6.01
02.11.1980,6.29
03.11.1980,6.29
04.11.1980,6.29
05.11.1980,6.01
06.11.1980,6.29
07.11.1980,6.58
08.11.1980,6.29
09.11.1980,6.29
10.11.1980,6.29
11.11.1980,6.01
12.11.1980,6.01
13.11.1980,5.74
14.11.1980,6.01
15.11.1980,6.58
16.11.1980,12.2
17.11.1980,11.8
18.11.1980,8.96
19.11.1980,8.22
20.11.1980,8.59
21.11.1980,8.22
22.11.1980,7.49
23.11.1980,6.87
24.11.1980,6.29
25.11.1980,6.58
26.11.1980,9.74
27.11.1980,7.85
28.11.1980,7.17
29.11.1980,6.87
30.11.1980,6.87
01.12.1980,6.29
02.12.1980,6.01
03.12.1980,6.29
04.12.1980,6.29
05.12.1980,6.29
06.12.1980,6.29
07.12.1980,6.01
08.12.1980,6.01
09.12.1980,5.48
10.12.1980,5.23
11.12.1980,6.58
12.12.1980,13.6
13.12.1980,14.5
14.12.1980,23.2
15.12.1980,21.6
16.12.1980,17.4
17.12.1980,14.5
18.12.1980,13.1
19.12.1980,11.8
20.12.1980,11.4
21.12.1980,10.5
22.12.1980,9.74
23.12.1980,11.8
24.12.1980,14.5
25.12.1980,11.4
26.12.1980,11
27.12.1980,9.74
28.12.1980,9.35
29.12.1980,8.96
30.12.1980,8.59
31.12.1980,8.59
01.01.1981,8.96
02.01.1981,8.59
03.01.1981,26.7
04.01.1981,28.6
05.01.1981,21
06.01.1981,16.9
07.01.1981,14.9
08.01.1981,13.6
09.01.1981,11.8
10.01.1981,10.5
11.01.1981,10.1
12.01.1981,9.35
13.01.1981,8.59
14.01.1981,8.59
15.01.1981,8.22
16.01.1981,7.85
17.01.1981,7.49
18.01.1981,7.17
19.01.1981,6.87
20.01.1981,6.87
21.01.1981,7.17
22.01.1981,7.17
23.01.1981,6.01
24.01.1981,6.29
25.01.1981,6.87
26.01.1981,6.29
27.01.1981,6.01
28.01.1981,6.01
29.01.1981,6.01
30.01.1981,6.01
31.01.1981,6.01
01.02.1981,6.01
02.02.1981,6.01
03.02.1981,6.87
04.02.1981,11
05.02.1981,13.1
06.02.1981,9.35
07.02.1981,27.3
08.02.1981,44.9
09.02.1981,41.3
10.02.1981,33
11.02.1981,26.7
12.02.1981,22.1
13.02.1981,18.9
14.02.1981,15.9
15.02.1981,14
16.02.1981,12.2
17.02.1981,11
18.02.1981,10.1
19.02.1981,9.74
20.02.1981,8.96
21.02.1981,8.59
22.02.1981,8.22
23.02.1981,8.22
24.02.1981,7.49
25.02.1981,7.49
26.02.1981,7.17
27.02.1981,6.58
28.02.1981,6.29
01.03.1981,6.01
02.03.1981,6.29
03.03.1981,7.17
04.03.1981,8.22
05.03.1981,7.49
06.03.1981,7.17
07.03.1981,7.85
08.03.1981,12.7
09.03.1981,17.4
10.03.1981,45.7
11.03.1981,62.5
12.03.1981,75.8
13.03.1981,59.1
14.03.1981,39.1
15.03.1981,28.6
16.03.1981,23.2
17.03.1981,19.4
18.03.1981,17.4
19.03.1981,15.9
20.03.1981,14
21.03.1981,12.7
22.03.1981,11.4
23.03.1981,10.1
24.03.1981,13.1
25.03.1981,11
26.03.1981,13.1
27.03.1981,14.9
28.03.1981,11.4
29.03.1981,9.74
30.03.1981,9.74
31.03.1981,8.96
01.04.1981,8.59
02.04.1981,7.85
03.04.1981,7.85
04.04.1981,7.49
05.04.1981,7.17
06.04.1981,7.17
07.04.1981,7.17
08.04.1981,6.58
09.04.1981,6.87
10.04.1981,6.58
11.04.1981,6.29
12.04.1981,6.01
13.04.1981,5.74
14.04.1981,5.74
15.04.1981,5.23
16.04.1981,4.98
17.04.1981,4.74
18.04.1981,4.51
19.04.1981,4.98
20.04.1981,4.98
21.04.1981,4.74
22.04.1981,4.74
23.04.1981,4.98
24.04.1981,4.74
25.04.1981,4.51
26.04.1981,4.51
27.04.1981,5.48
28.04.1981,12.7
29.04.1981,10.1
30.04.1981,15.4
01.05.1981,35.7
02.05.1981,17.4
03.05.1981,11.8
04.05.1981,10.5
05.05.1981,9.74
06.05.1981,10.1
07.05.1981,8.59
08.05.1981,8.22
09.05.1981,7.85
10.05.1981,7.17
11.05.1981,6.87
12.05.1981,6.58
13.05.1981,6.58
14.05.1981,6.58
15.05.1981,8.59
16.05.1981,7.49
17.05.1981,7.85
18.05.1981,8.22
19.05.1981,6.58
20.05.1981,6.01
21.05.1981,5.74
22.05.1981,5.74
23.05.1981,18.9
24.05.1981,9.35
25.05.1981,7.85
26.05.1981,9.74
27.05.1981,10.1
28.05.1981,8.59
29.05.1981,7.49
30.05.1981,6.87
31.05.1981,6.58
01.06.1981,6.29
02.06.1981,8.22
03.06.1981,5.74
04.06.1981,5.48
05.06.1981,5.23
06.06.1981,4.98
07.06.1981,4.74
08.06.1981,4.98
09.06.1981,4.51
10.06.1981,4.29
11.06.1981,4.08
12.06.1981,4.29
13.06.1981,3.87
14.06.1981,3.67
15.06.1981,4.08
16.06.1981,4.29
17.06.1981,4.08
18.06.1981,4.29
19.06.1981,8.59
20.06.1981,5.74
21.06.1981,6.87
22.06.1981,5.74
23.06.1981,5.23
24.06.1981,4.74
25.06.1981,4.74
26.06.1981,4.51
27.06.1981,4.51
28.06.1981,4.29
29.06.1981,4.29
30.06.1981,4.51
01.07.1981,4.29
02.07.1981,4.29
03.07.1981,4.74
04.07.1981,6.01
05.07.1981,4.08
06.07.1981,4.08
07.07.1981,4.08
08.07.1981,4.08
09.07.1981,3.87
10.07.1981,3.87
11.07.1981,3.47
12.07.1981,4.08
13.07.1981,3.87
14.07.1981,4.51
15.07.1981,4.98
16.07.1981,4.29
17.07.1981,4.08
18.07.1981,5.23
19.07.1981,13.6
20.07.1981,25
21.07.1981,13.6
22.07.1981,13.1
23.07.1981,11.8
24.07.1981,18.9
25.07.1981,19.4
26.07.1981,15.9
27.07.1981,24.4
28.07.1981,20.5
29.07.1981,16.9
30.07.1981,14.5
31.07.1981,13.1
01.08.1981,11.4
02.08.1981,10.1
03.08.1981,11
04.08.1981,8.59
05.08.1981,7.85
06.08.1981,7.17
07.08.1981,6.87
08.08.1981,6.58
09.08.1981,5.74
10.08.1981,16.4
11.08.1981,11
12.08.1981,7.85
13.08.1981,6.58
14.08.1981,6.29
15.08.1981,5.48
16.08.1981,5.48
17.08.1981,6.01
18.08.1981,5.23
19.08.1981,4.74
20.08.1981,6.29
21.08.1981,6.87
22.08.1981,5.23
23.08.1981,5.74
24.08.1981,7.85
25.08.1981,6.29
26.08.1981,5.48
27.08.1981,5.74
28.08.1981,6.01
29.08.1981,5.23
30.08.1981,4.74
31.08.1981,4.98
01.09.1981,4.74
02.09.1981,4.08
03.09.1981,4.51
04.09.1981,4.29
05.09.1981,4.08
06.09.1981,4.08
07.09.1981,4.08
08.09.1981,4.08
09.09.1981,5.48
10.09.1981,7.17
11.09.1981,4.74
12.09.1981,4.29
13.09.1981,4.08
14.09.1981,4.08
15.09.1981,4.51
16.09.1981,4.98
17.09.1981,7.17
18.09.1981,4.98
19.09.1981,5.23
20.09.1981,4.51
21.09.1981,4.29
22.09.1981,4.29
23.09.1981,6.01
24.09.1981,5.48
25.09.1981,4.74
26.09.1981,4.08
27.09.1981,4.08
28.09.1981,4.74
29.09.1981,18.4
30.09.1981,14
01.10.1981,8.96
02.10.1981,7.49
03.10.1981,7.49
04.10.1981,6.58
05.10.1981,6.29
06.10.1981,6.29
07.10.1981,6.58
08.10.1981,6.01
09.10.1981,6.01
10.10.1981,7.17
11.10.1981,12.7
12.10.1981,12.2
13.10.1981,10.1
14.10.1981,8.22
15.10.1981,8.59
16.10.1981,21
17.10.1981,12.7
18.10.1981,15.4
19.10.1981,21.6
20.10.1981,16.9
21.10.1981,17.4
22.10.1981,21.6
23.10.1981,22.7
24.10.1981,20
25.10.1981,16.9
26.10.1981,15.4
27.10.1981,15.4
28.10.1981,32.4
29.10.1981,27.3
30.10.1981,23.2
31.10.1981,21.6
01.11.1981,17.9
02.11.1981,17.9
03.11.1981,15.4
04.11.1981,14.5
05.11.1981,14.9
06.11.1981,14.9
07.11.1981,15.9
08.11.1981,14.9
09.11.1981,14
10.11.1981,13.6
11.11.1981,13.1
12.11.1981,12.7
13.11.1981,19.4
14.11.1981,33
15.11.1981,25
16.11.1981,21.6
17.11.1981,18.4
18.11.1981,16.4
19.11.1981,18.9
20.11.1981,19.4
21.11.1981,19.4
22.11.1981,31.1
23.11.1981,25
24.11.1981,21
25.11.1981,19.4
26.11.1981,16.9
27.11.1981,22.7
28.11.1981,32.4
29.11.1981,18.4
30.11.1981,16.9
01.12.1981,15.4
02.12.1981,16.4
03.12.1981,16.9
04.12.1981,21.6
05.12.1981,25
06.12.1981,19.4
07.12.1981,17.4
08.12.1981,21.6
09.12.1981,39.1
10.12.1981,23.2
11.12.1981,20
12.12.1981,17.4
13.12.1981,15.4
14.12.1981,14.5
15.12.1981,14.5
16.12.1981,12.7
17.12.1981,11.8
18.12.1981,11
19.12.1981,10.1
20.12.1981,9.74
21.12.1981,8.59
22.12.1981,8.96
23.12.1981,8.59
24.12.1981,7.85
25.12.1981,7.85
26.12.1981,7.49
27.12.1981,7.49
28.12.1981,7.49
29.12.1981,7.49
30.12.1981,8.22
31.12.1981,17.4
01.01.1982,26.7
02.01.1982,26.7
03.01.1982,29.8
04.01.1982,36.4
05.01.1982,36.4
06.01.1982,35
07.01.1982,27.3
08.01.1982,22.7
09.01.1982,19.4
10.01.1982,15.9
11.01.1982,14
12.01.1982,12.7
13.01.1982,11
14.01.1982,9.35
15.01.1982,9.74
16.01.1982,8.59
17.01.1982,8.22
18.01.1982,7.49
19.01.1982,6.58
20.01.1982,6.01
21.01.1982,6.01
22.01.1982,6.29
23.01.1982,6.58
24.01.1982,6.29
25.01.1982,6.01
26.01.1982,6.01
27.01.1982,6.01
28.01.1982,6.01
29.01.1982,6.01
30.01.1982,22.7
31.01.1982,58.3
01.02.1982,36.4
02.02.1982,19.4
03.02.1982,14.5
04.02.1982,11.4
05.02.1982,11
06.02.1982,10.1
07.02.1982,9.74
08.02.1982,9.74
09.02.1982,14.5
10.02.1982,12.7
11.02.1982,11
12.02.1982,9.74
13.02.1982,9.74
14.02.1982,9.35
15.02.1982,8.96
16.02.1982,8.22
17.02.1982,8.22
18.02.1982,7.49
19.02.1982,7.17
20.02.1982,6.58
21.02.1982,6.29
22.02.1982,6.01
23.02.1982,5.74
24.02.1982,5.74
25.02.1982,6.01
26.02.1982,5.74
27.02.1982,5.23
28.02.1982,5.23
01.03.1982,5.48
02.03.1982,6.58
03.03.1982,6.58
04.03.1982,7.17
05.03.1982,6.87
06.03.1982,6.01
07.03.1982,5.74
08.03.1982,5.48
09.03.1982,5.48
10.03.1982,5.74
11.03.1982,6.01
12.03.1982,6.01
13.03.1982,5.74
14.03.1982,5.74
15.03.1982,5.74
16.03.1982,5.74
17.03.1982,5.74
18.03.1982,5.48
19.03.1982,5.48
20.03.1982,6.87
21.03.1982,6.29
22.03.1982,5.74
23.03.1982,5.74
24.03.1982,5.74
25.03.1982,5.48
26.03.1982,5.48
27.03.1982,4.98
28.03.1982,4.98
29.03.1982,4.98
30.03.1982,4.98
31.03.1982,4.98
01.04.1982,4.98
02.04.1982,4.98
03.04.1982,4.74
04.04.1982,4.74
05.04.1982,4.51
06.04.1982,4.51
07.04.1982,4.51
08.04.1982,4.51
09.04.1982,7.49
10.04.1982,6.01
11.04.1982,6.58
12.04.1982,6.87
13.04.1982,6.58
14.04.1982,6.29
15.04.1982,6.01
16.04.1982,6.01
17.04.1982,6.01
18.04.1982,5.74
19.04.1982,5.74
20.04.1982,5.48
21.04.1982,5.48
22.04.1982,5.48
23.04.1982,5.23
24.04.1982,4.74
25.04.1982,4.51
26.04.1982,4.51
27.04.1982,4.51
28.04.1982,4.51
29.04.1982,4.74
30.04.1982,6.29
01.05.1982,5.48
02.05.1982,5.48
03.05.1982,4.98
04.05.1982,4.74
05.05.1982,4.98
06.05.1982,9.35
07.05.1982,21.6
08.05.1982,12.7
09.05.1982,9.35
10.05.1982,8.22
11.05.1982,11
12.05.1982,15.9
13.05.1982,14.9
14.05.1982,12.7
15.05.1982,10.1
16.05.1982,8.22
17.05.1982,7.17
18.05.1982,8.96
19.05.1982,7.17
20.05.1982,6.29
21.05.1982,4.98
22.05.1982,4.29
23.05.1982,4.08
24.05.1982,4.08
25.05.1982,4.51
26.05.1982,4.98
27.05.1982,4.74
28.05.1982,4.98
29.05.1982,5.23
30.05.1982,4.51
31.05.1982,4.29
01.06.1982,4.29
02.06.1982,3.87
03.06.1982,4.08
04.06.1982,3.87
05.06.1982,3.67
06.06.1982,3.67
07.06.1982,3.29
08.06.1982,4.74
09.06.1982,4.98
10.06.1982,4.74
11.06.1982,4.51
12.06.1982,4.51
13.06.1982,4.98
14.06.1982,4.98
15.06.1982,4.74
16.06.1982,4.74
17.06.1982,5.48
18.06.1982,4.51
19.06.1982,4.51
20.06.1982,4.51
21.06.1982,3.87
22.06.1982,4.29
23.06.1982,4.29
24.06.1982,4.74
25.06.1982,4.74
26.06.1982,4.51
27.06.1982,4.29
28.06.1982,4.08
29.06.1982,4.08
30.06.1982,4.51
01.07.1982,4.51
02.07.1982,3.87
03.07.1982,3.67
04.07.1982,8.59
05.07.1982,7.17
06.07.1982,4.29
07.07.1982,6.58
08.07.1982,4.51
09.07.1982,4.08
10.07.1982,3.47
11.07.1982,3.47
12.07.1982,3.47
13.07.1982,3.67
14.07.1982,3.67
15.07.1982,3.67
16.07.1982,4.29
17.07.1982,4.29
18.07.1982,3.67
19.07.1982,3.47
20.07.1982,3.47
21.07.1982,3.67
22.07.1982,3.67
23.07.1982,3.67
24.07.1982,3.11
25.07.1982,3.11
26.07.1982,7.85
27.07.1982,4.98
28.07.1982,4.98
29.07.1982,4.08
30.07.1982,3.47
31.07.1982,3.47
01.08.1982,3.29
02.08.1982,3.11
03.08.1982,3.11
04.08.1982,3.47
05.08.1982,4.08
06.08.1982,8.22
07.08.1982,8.59
08.08.1982,4.98
09.08.1982,4.08
10.08.1982,4.08
11.08.1982,3.67
12.08.1982,3.67
13.08.1982,3.47
14.08.1982,3.29
15.08.1982,3.11
16.08.1982,3.11
17.08.1982,3.29
18.08.1982,4.08
19.08.1982,3.67
20.08.1982,3.67
21.08.1982,3.67
22.08.1982,3.11
23.08.1982,3.11
24.08.1982,3.11
25.08.1982,3.11
26.08.1982,3.11
27.08.1982,3.11
28.08.1982,2.93
29.08.1982,2.77
30.08.1982,2.77
31.08.1982,2.77
01.09.1982,2.93
02.09.1982,2.77
03.09.1982,3.29
04.09.1982,2.93
05.09.1982,2.61
06.09.1982,2.61
07.09.1982,2.93
08.09.1982,2.93
09.09.1982,2.93
10.09.1982,2.93
11.09.1982,2.61
12.09.1982,2.61
13.09.1982,2.61
14.09.1982,2.61
15.09.1982,2.77
16.09.1982,2.77
17.09.1982,2.77
18.09.1982,2.61
19.09.1982,2.61
20.09.1982,2.61
21.09.1982,2.93
22.09.1982,2.93
23.09.1982,2.93
24.09.1982,2.77
25.09.1982,2.77
26.09.1982,2.61
27.09.1982,2.61
28.09.1982,2.77
29.09.1982,2.77
30.09.1982,2.77
01.10.1982,2.77
02.10.1982,2.61
03.10.1982,2.61
04.10.1982,2.61
05.10.1982,2.93
06.10.1982,2.77
07.10.1982,2.77
08.10.1982,2.93
09.10.1982,2.77
10.10.1982,2.45
11.10.1982,2.61
12.10.1982,2.93
13.10.1982,3.67
14.10.1982,3.47
15.10.1982,3.67
16.10.1982,3.87
17.10.1982,2.77
18.10.1982,2.93
19.10.1982,2.77
20.10.1982,2.77
21.10.1982,2.93
22.10.1982,2.93
23.10.1982,2.93
24.10.1982,2.77
25.10.1982,2.93
26.10.1982,2.77
27.10.1982,2.77
28.10.1982,2.93
29.10.1982,2.77
30.10.1982,2.93
31.10.1982,3.47
01.11.1982,2.93
02.11.1982,2.93
03.11.1982,2.93
04.11.1982,2.93
05.11.1982,3.29
06.11.1982,2.77
07.11.1982,2.61
08.11.1982,2.77
09.11.1982,2.93
10.11.1982,2.93
11.11.1982,2.93
12.11.1982,2.93
13.11.1982,2.77
14.11.1982,2.61
15.11.1982,2.61
16.11.1982,2.77
17.11.1982,3.29
18.11.1982,3.67
19.11.1982,3.11
20.11.1982,3.29
21.11.1982,2.93
22.11.1982,2.77
23.11.1982,3.11
24.11.1982,2.77
25.11.1982,2.93
26.11.1982,2.93
27.11.1982,2.93
28.11.1982,2.93
29.11.1982,3.29
30.11.1982,2.93
01.12.1982,2.93
02.12.1982,2.93
03.12.1982,2.77
04.12.1982,2.77
05.12.1982,2.77
06.12.1982,3.67
07.12.1982,3.67
08.12.1982,3.67
09.12.1982,3.87
10.12.1982,3.29
11.12.1982,3.29
12.12.1982,4.29
13.12.1982,3.29
14.12.1982,3.11
15.12.1982,3.67
16.12.1982,4.98
17.12.1982,4.29
18.12.1982,4.08
19.12.1982,3.47
20.12.1982,3.11
21.12.1982,4.51
22.12.1982,3.47
23.12.1982,3.29
24.12.1982,3.11
25.12.1982,2.93
26.12.1982,3.11
27.12.1982,2.93
28.12.1982,3.67
29.12.1982,3.29
30.12.1982,3.11
31.12.1982,3.11
01.01.1983,2.93
02.01.1983,2.77
03.01.1983,3.29
04.01.1983,7.85
05.01.1983,4.98
06.01.1983,5.48
07.01.1983,4.74
08.01.1983,4.51
09.01.1983,4.08
10.01.1983,4.08
11.01.1983,4.08
12.01.1983,3.87
13.01.1983,3.67
14.01.1983,3.67
15.01.1983,4.29
16.01.1983,9.35
17.01.1983,14.9
18.01.1983,11
19.01.1983,7.49
20.01.1983,6.29
21.01.1983,5.74
22.01.1983,10.5
23.01.1983,8.59
24.01.1983,6.87
25.01.1983,6.87
26.01.1983,9.74
27.01.1983,7.85
28.01.1983,8.96
29.01.1983,10.5
30.01.1983,8.59
31.01.1983,8.59
01.02.1983,8.96
02.02.1983,8.96
03.02.1983,7.85
04.02.1983,7.49
05.02.1983,6.87
06.02.1983,6.87
07.02.1983,6.58
08.02.1983,6.01
09.02.1983,5.48
10.02.1983,5.48
11.02.1983,5.48
12.02.1983,5.23
13.02.1983,4.98
14.02.1983,4.74
15.02.1983,4.51
16.02.1983,4.08
17.02.1983,4.51
18.02.1983,4.74
19.02.1983,4.29
20.02.1983,3.87
21.02.1983,4.29
22.02.1983,4.08
23.02.1983,4.29
24.02.1983,4.29
25.02.1983,4.74
26.02.1983,5.74
27.02.1983,18.4
28.02.1983,20.5
01.03.1983,16.4
02.03.1983,13.1
03.03.1983,11.8
04.03.1983,10.1
05.03.1983,9.35
06.03.1983,9.35
07.03.1983,11.4
08.03.1983,10.1
09.03.1983,9.74
10.03.1983,8.96
11.03.1983,8.59
12.03.1983,7.49
13.03.1983,6.87
14.03.1983,6.58
15.03.1983,6.58
16.03.1983,6.29
17.03.1983,6.01
18.03.1983,6.58
19.03.1983,7.85
20.03.1983,13.1
21.03.1983,10.5
22.03.1983,10.1
23.03.1983,8.96
24.03.1983,8.59
25.03.1983,10.5
26.03.1983,9.35
27.03.1983,9.35
28.03.1983,8.96
29.03.1983,8.96
30.03.1983,8.22
31.03.1983,8.22
01.04.1983,8.96
02.04.1983,24.4
03.04.1983,17.9
04.04.1983,15.9
05.04.1983,14
06.04.1983,13.1
07.04.1983,13.1
08.04.1983,11.8
09.04.1983,22.7
10.04.1983,14.9
11.04.1983,15.4
12.04.1983,21.6
13.04.1983,37.7
14.04.1983,26.7
15.04.1983,39.8
16.04.1983,37
17.04.1983,28
18.04.1983,22.7
19.04.1983,18.9
20.04.1983,19.4
21.04.1983,14.9
22.04.1983,13.6
23.04.1983,12.2
24.04.1983,11
25.04.1983,9.74
26.04.1983,8.96
27.04.1983,8.22
28.04.1983,7.49
29.04.1983,7.17
30.04.1983,6.58
01.05.1983,6.87
02.05.1983,6.87
03.05.1983,6.29
04.05.1983,6.29
05.05.1983,6.29
06.05.1983,5.74
07.05.1983,5.74
08.05.1983,6.01
09.05.1983,6.01
10.05.1983,5.48
11.05.1983,8.59
12.05.1983,6.29
13.05.1983,4.98
14.05.1983,5.48
15.05.1983,4.98
16.05.1983,4.98
17.05.1983,4.98
18.05.1983,4.74
19.05.1983,5.48
20.05.1983,5.23
21.05.1983,4.51
22.05.1983,4.51
23.05.1983,3.87
24.05.1983,5.23
25.05.1983,9.74
26.05.1983,6.29
27.05.1983,4.74
28.05.1983,4.74
29.05.1983,4.51
30.05.1983,4.29
31.05.1983,4.29
01.06.1983,4.08
02.06.1983,4.08
03.06.1983,4.08
04.06.1983,3.87
05.06.1983,4.51
06.06.1983,4.29
07.06.1983,3.87
08.06.1983,4.08
09.06.1983,3.67
10.06.1983,4.29
11.06.1983,3.67
12.06.1983,3.67
13.06.1983,3.67
14.06.1983,8.59
15.06.1983,4.98
16.06.1983,4.08
17.06.1983,4.08
18.06.1983,4.29
19.06.1983,4.08
20.06.1983,4.08
21.06.1983,3.87
22.06.1983,3.67
23.06.1983,3.67
24.06.1983,3.47
25.06.1983,3.67
26.06.1983,3.47
27.06.1983,5.23
28.06.1983,5.23
29.06.1983,3.67
30.06.1983,3.47
01.07.1983,3.47
02.07.1983,3.47
03.07.1983,3.11
04.07.1983,3.29
05.07.1983,3.29
06.07.1983,3.11
07.07.1983,3.29
08.07.1983,3.11
09.07.1983,2.93
10.07.1983,2.77
11.07.1983,2.77
12.07.1983,2.77
13.07.1983,2.61
14.07.1983,2.61
15.07.1983,2.61
16.07.1983,2.93
17.07.1983,3.11
18.07.1983,2.93
19.07.1983,2.93
20.07.1983,2.93
21.07.1983,2.77
22.07.1983,2.61
23.07.1983,2.45
24.07.1983,2.45
25.07.1983,3.67
26.07.1983,2.77
27.07.1983,2.77
28.07.1983,2.77
29.07.1983,2.61
30.07.1983,2.61
31.07.1983,2.45
01.08.1983,2.45
02.08.1983,6.01
03.08.1983,17.4
04.08.1983,13.1
05.08.1983,92.2
06.08.1983,52.6
07.08.1983,28
08.08.1983,18.9
09.08.1983,14.9
10.08.1983,13.6
11.08.1983,11.4
12.08.1983,9.35
13.08.1983,9.74
14.08.1983,8.22
15.08.1983,7.17
16.08.1983,6.58
17.08.1983,7.17
18.08.1983,6.01
19.08.1983,5.74
20.08.1983,5.23
21.08.1983,4.74
22.08.1983,4.74
23.08.1983,4.74
24.08.1983,4.98
25.08.1983,4.74
26.08.1983,4.29
27.08.1983,4.29
28.08.1983,4.08
29.08.1983,4.08
30.08.1983,4.08
31.08.1983,4.08
01.09.1983,4.08
02.09.1983,4.08
03.09.1983,3.87
04.09.1983,3.67
05.09.1983,3.67
06.09.1983,3.47
07.09.1983,3.47
08.09.1983,3.47
09.09.1983,3.47
10.09.1983,3.67
11.09.1983,4.98
12.09.1983,3.67
13.09.1983,3.47
14.09.1983,3.47
15.09.1983,3.67
16.09.1983,4.98
17.09.1983,3.29
18.09.1983,3.11
19.09.1983,3.11
20.09.1983,5.74
21.09.1983,3.67
22.09.1983,3.11
23.09.1983,3.29
24.09.1983,3.11
25.09.1983,3.87
26.09.1983,3.11
27.09.1983,3.11
28.09.1983,3.11
29.09.1983,3.11
30.09.1983,3.29
01.10.1983,3.29
02.10.1983,2.77
03.10.1983,3.47
04.10.1983,3.47
05.10.1983,3.11
06.10.1983,3.11
07.10.1983,3.11
08.10.1983,2.93
09.10.1983,3.47
10.10.1983,2.93
11.10.1983,3.11
12.10.1983,3.11
13.10.1983,2.93
14.10.1983,2.93
15.10.1983,3.29
16.10.1983,3.11
17.10.1983,3.11
18.10.1983,3.11
19.10.1983,3.29
20.10.1983,3.29
21.10.1983,3.29
22.10.1983,3.11
23.10.1983,2.93
24.10.1983,2.93
25.10.1983,2.93
26.10.1983,3.11
27.10.1983,3.11
28.10.1983,3.11
29.10.1983,3.29
30.10.1983,3.11
31.10.1983,2.93
01.11.1983,3.29
02.11.1983,3.11
03.11.1983,3.11
04.11.1983,2.93
05.11.1983,3.29
06.11.1983,3.67
07.11.1983,3.29
08.11.1983,3.29
09.11.1983,3.11
10.11.1983,3.11
11.11.1983,3.11
12.11.1983,2.93
13.11.1983,2.77
14.11.1983,2.77
15.11.1983,2.93
16.11.1983,2.93
17.11.1983,3.11
18.11.1983,3.29
19.11.1983,3.29
20.11.1983,3.11
21.11.1983,3.11
22.11.1983,3.47
23.11.1983,3.29
24.11.1983,3.11
25.11.1983,3.11
26.11.1983,4.08
27.11.1983,4.98
28.11.1983,5.48
29.11.1983,6.29
30.11.1983,5.23
01.12.1983,4.08
02.12.1983,3.67
03.12.1983,3.29
04.12.1983,3.11
05.12.1983,3.11
06.12.1983,3.29
07.12.1983,3.47
08.12.1983,3.29
09.12.1983,3.47
10.12.1983,3.87
11.12.1983,3.47
12.12.1983,3.29
13.12.1983,2.93
14.12.1983,3.11
15.12.1983,3.11
16.12.1983,3.11
17.12.1983,3.11
18.12.1983,3.29
19.12.1983,3.11
20.12.1983,3.11
21.12.1983,3.29
22.12.1983,3.29
23.12.1983,3.87
24.12.1983,4.08
25.12.1983,4.08
26.12.1983,6.58
27.12.1983,8.22
28.12.1983,5.23
29.12.1983,4.74
30.12.1983,4.74
31.12.1983,4.29
01.01.1984,4.08
02.01.1984,3.87
03.01.1984,4.29
04.01.1984,4.29
05.01.1984,4.08
06.01.1984,3.87
07.01.1984,3.87
08.01.1984,4.08
09.01.1984,3.87
10.01.1984,3.87
11.01.1984,3.87
12.01.1984,3.87
13.01.1984,4.29
14.01.1984,7.85
15.01.1984,11.8
16.01.1984,6.87
17.01.1984,6.87
18.01.1984,6.01
19.01.1984,5.48
20.01.1984,4.98
21.01.1984,7.49
22.01.1984,6.87
23.01.1984,4.74
24.01.1984,4.51
25.01.1984,4.51
26.01.1984,4.29
27.01.1984,4.08
28.01.1984,4.29
29.01.1984,3.87
30.01.1984,4.74
31.01.1984,4.74
01.02.1984,4.29
02.02.1984,4.08
03.02.1984,4.29
04.02.1984,7.17
05.02.1984,5.74
06.02.1984,7.49
07.02.1984,25.6
08.02.1984,14.5
09.02.1984,11.8
10.02.1984,9.74
11.02.1984,9.35
12.02.1984,8.22
13.02.1984,7.49
14.02.1984,6.29
15.02.1984,6.29
16.02.1984,6.01
17.02.1984,5.48
18.02.1984,5.23
19.02.1984,4.98
20.02.1984,5.23
21.02.1984,4.98
22.02.1984,4.98
23.02.1984,4.74
24.02.1984,4.74
25.02.1984,4.29
26.02.1984,5.74
27.02.1984,7.49
28.02.1984,6.29
01.03.1984,6.01
02.03.1984,6.01
03.03.1984,6.01
04.03.1984,5.74
05.03.1984,5.48
06.03.1984,5.48
07.03.1984,6.01
08.03.1984,6.58
09.03.1984,6.29
10.03.1984,6.29
11.03.1984,5.74
12.03.1984,5.74
13.03.1984,5.74
14.03.1984,5.48
15.03.1984,5.74
16.03.1984,6.01
17.03.1984,6.01
18.03.1984,5.74
19.03.1984,5.74
20.03.1984,5.48
21.03.1984,5.48
22.03.1984,5.23
23.03.1984,5.23
24.03.1984,5.23
25.03.1984,4.98
26.03.1984,5.48
27.03.1984,5.48
28.03.1984,5.48
29.03.1984,5.48
30.03.1984,6.58
31.03.1984,5.48
01.04.1984,5.23
02.04.1984,9.74
03.04.1984,12.2
04.04.1984,11
05.04.1984,11.8
06.04.1984,13.1
07.04.1984,10.5
08.04.1984,10.1
09.04.1984,9.74
10.04.1984,9.74
11.04.1984,9.74
12.04.1984,9.35
13.04.1984,8.59
14.04.1984,8.22
15.04.1984,7.85
16.04.1984,7.85
17.04.1984,8.59
18.04.1984,7.49
19.04.1984,7.17
20.04.1984,6.87
21.04.1984,6.01
22.04.1984,5.74
23.04.1984,5.74
24.04.1984,5.48
25.04.1984,5.48
26.04.1984,5.48
27.04.1984,5.23
28.04.1984,5.48
29.04.1984,5.23
30.04.1984,4.98
01.05.1984,6.29
02.05.1984,5.23
03.05.1984,4.98
04.05.1984,4.98
05.05.1984,4.74
06.05.1984,5.23
07.05.1984,4.74
08.05.1984,4.51
09.05.1984,4.74
10.05.1984,4.51
11.05.1984,4.29
12.05.1984,4.29
13.05.1984,5.74
14.05.1984,5.48
15.05.1984,5.23
16.05.1984,4.51
17.05.1984,4.74
18.05.1984,4.29
19.05.1984,4.08
20.05.1984,3.87
21.05.1984,4.29
22.05.1984,4.74
23.05.1984,4.98
24.05.1984,4.51
25.05.1984,5.48
26.05.1984,4.74
27.05.1984,4.51
28.05.1984,4.74
29.05.1984,4.74
30.05.1984,4.51
31.05.1984,4.51
01.06.1984,4.08
02.06.1984,3.87
03.06.1984,3.87
04.06.1984,4.08
05.06.1984,5.48
06.06.1984,14.5
07.06.1984,11
08.06.1984,9.35
09.06.1984,9.74
10.06.1984,7.17
11.06.1984,6.29
12.06.1984,6.01
13.06.1984,5.74
14.06.1984,6.01
15.06.1984,6.01
16.06.1984,5.23
17.06.1984,5.48
18.06.1984,5.23
19.06.1984,4.51
20.06.1984,4.29
21.06.1984,4.51
22.06.1984,7.17
23.06.1984,6.58
24.06.1984,5.23
25.06.1984,4.98
26.06.1984,6.01
27.06.1984,4.51
28.06.1984,4.29
29.06.1984,4.51
30.06.1984,4.29
01.07.1984,4.29
02.07.1984,4.29
03.07.1984,8.22
04.07.1984,12.7
05.07.1984,8.22
06.07.1984,6.58
07.07.1984,5.74
08.07.1984,5.74
09.07.1984,5.48
10.07.1984,4.98
11.07.1984,4.98
12.07.1984,4.51
13.07.1984,4.98
14.07.1984,4.29
15.07.1984,6.01
16.07.1984,11.8
17.07.1984,16.4
18.07.1984,13.6
19.07.1984,17.4
20.07.1984,14.9
21.07.1984,12.2
22.07.1984,10.5
23.07.1984,9.74
24.07.1984,8.96
25.07.1984,7.85
26.07.1984,7.17
27.07.1984,6.87
28.07.1984,7.17
29.07.1984,10.1
30.07.1984,8.59
31.07.1984,6.87
01.08.1984,6.29
02.08.1984,8.22
03.08.1984,6.87
04.08.1984,5.48
05.08.1984,6.58
06.08.1984,6.29
07.08.1984,6.01
08.08.1984,5.74
09.08.1984,6.01
10.08.1984,15.4
11.08.1984,8.22
12.08.1984,59.1
13.08.1984,22.7
14.08.1984,15.9
15.08.1984,13.6
16.08.1984,12.7
17.08.1984,12.2
18.08.1984,9.74
19.08.1984,8.59
20.08.1984,8.22
21.08.1984,7.49
22.08.1984,6.87
23.08.1984,6.58
24.08.1984,6.01
25.08.1984,5.74
26.08.1984,5.48
27.08.1984,5.23
28.08.1984,4.74
29.08.1984,4.74
30.08.1984,4.51
31.08.1984,4.51
01.09.1984,4.29
02.09.1984,3.87
03.09.1984,4.08
04.09.1984,4.08
05.09.1984,3.87
06.09.1984,5.74
07.09.1984,4.98
08.09.1984,4.08
09.09.1984,4.98
10.09.1984,6.29
11.09.1984,6.01
12.09.1984,12.7
13.09.1984,7.17
14.09.1984,5.74
15.09.1984,5.48
16.09.1984,6.87
17.09.1984,5.74
18.09.1984,5.23
19.09.1984,5.23
20.09.1984,5.23
21.09.1984,4.98
22.09.1984,9.35
23.09.1984,6.29
24.09.1984,7.85
25.09.1984,6.29
26.09.1984,5.74
27.09.1984,11
28.09.1984,10.5
29.09.1984,7.49
30.09.1984,6.87
01.10.1984,6.87
02.10.1984,7.85
03.10.1984,8.59
04.10.1984,7.49
05.10.1984,6.58
06.10.1984,6.29
07.10.1984,5.74
08.10.1984,9.74
09.10.1984,7.17
10.10.1984,10.1
11.10.1984,7.85
12.10.1984,7.49
13.10.1984,7.17
14.10.1984,6.29
15.10.1984,6.87
16.10.1984,6.58
17.10.1984,6.01
18.10.1984,5.74
19.10.1984,5.48
20.10.1984,5.23
21.10.1984,4.98
22.10.1984,4.74
23.10.1984,5.23
24.10.1984,6.58
25.10.1984,5.48
26.10.1984,6.01
27.10.1984,5.74
28.10.1984,5.74
29.10.1984,5.48
30.10.1984,4.98
31.10.1984,4.74
01.11.1984,4.74
02.11.1984,4.51
03.11.1984,4.08
04.11.1984,3.87
05.11.1984,4.08
06.11.1984,4.08
07.11.1984,3.87
08.11.1984,3.87
09.11.1984,3.87
10.11.1984,3.67
11.11.1984,3.67
12.11.1984,3.67
13.11.1984,3.47
14.11.1984,3.47
15.11.1984,3.29
16.11.1984,3.29
17.11.1984,3.47
18.11.1984,3.29
19.11.1984,3.29
20.11.1984,3.11
21.11.1984,3.29
22.11.1984,3.67
23.11.1984,10.1
24.11.1984,7.17
25.11.1984,5.74
26.11.1984,5.23
27.11.1984,4.74
28.11.1984,4.29
29.11.1984,4.51
30.11.1984,4.29
01.12.1984,4.29
02.12.1984,4.08
03.12.1984,4.08
04.12.1984,4.08
05.12.1984,3.87
06.12.1984,3.87
07.12.1984,3.87
08.12.1984,3.87
09.12.1984,4.08
10.12.1984,4.29
11.12.1984,5.74
12.12.1984,5.48
13.12.1984,4.74
14.12.1984,4.51
15.12.1984,4.74
16.12.1984,4.51
17.12.1984,4.98
18.12.1984,5.48
19.12.1984,6.87
20.12.1984,6.29
21.12.1984,8.96
22.12.1984,7.17
23.12.1984,6.58
24.12.1984,5.74
25.12.1984,5.74
26.12.1984,5.48
27.12.1984,5.23
28.12.1984,5.23
29.12.1984,4.74
30.12.1984,4.74
31.12.1984,4.74
01.01.1985,4.51
02.01.1985,4.74
03.01.1985,4.98
04.01.1985,4.51
05.01.1985,4.74
06.01.1985,4.51
07.01.1985,4.51
08.01.1985,4.74
09.01.1985,4.74
10.01.1985,5.23
11.01.1985,5.48
12.01.1985,4.08
13.01.1985,3.67
14.01.1985,3.67
15.01.1985,3.87
16.01.1985,3.67
17.01.1985,3.47
18.01.1985,3.47
19.01.1985,3.67
20.01.1985,3.67
21.01.1985,3.67
22.01.1985,4.29
23.01.1985,11
24.01.1985,9.35
25.01.1985,6.58
26.01.1985,7.49
27.01.1985,11
28.01.1985,7.85
29.01.1985,6.58
30.01.1985,12.2
31.01.1985,15.4
01.02.1985,23.8
02.02.1985,30.4
03.02.1985,24.4
04.02.1985,16.4
05.02.1985,14
06.02.1985,12.7
07.02.1985,11.4
08.02.1985,10.1
09.02.1985,9.35
10.02.1985,8.59
11.02.1985,7.49
12.02.1985,6.58
13.02.1985,7.17
14.02.1985,7.49
15.02.1985,6.58
16.02.1985,5.48
17.02.1985,4.98
18.02.1985,4.98
19.02.1985,4.74
20.02.1985,4.51
21.02.1985,4.74
22.02.1985,4.74
23.02.1985,4.74
24.02.1985,5.48
25.02.1985,7.85
26.02.1985,8.96
27.02.1985,9.35
28.02.1985,8.96
01.03.1985,8.96
02.03.1985,10.1
03.03.1985,9.74
04.03.1985,9.35
05.03.1985,8.22
06.03.1985,7.49
07.03.1985,7.17
08.03.1985,7.17
09.03.1985,6.87
10.03.1985,6.87
11.03.1985,6.58
12.03.1985,6.29
13.03.1985,6.29
14.03.1985,6.29
15.03.1985,6.58
16.03.1985,6.58
17.03.1985,6.01
18.03.1985,6.29
19.03.1985,6.58
20.03.1985,7.49
21.03.1985,9.35
22.03.1985,16.4
23.03.1985,20.5
24.03.1985,16.9
25.03.1985,14.9
26.03.1985,13.6
27.03.1985,12.7
28.03.1985,12.7
29.03.1985,11.4
30.03.1985,10.1
31.03.1985,10.1
01.04.1985,12.7
02.04.1985,11.8
03.04.1985,11
04.04.1985,10.1
05.04.1985,9.35
06.04.1985,8.59
07.04.1985,8.22
08.04.1985,8.22
09.04.1985,7.49
10.04.1985,7.17
11.04.1985,7.85
12.04.1985,7.49
13.04.1985,6.87
14.04.1985,7.49
15.04.1985,7.49
16.04.1985,7.49
17.04.1985,7.49
18.04.1985,6.58
19.04.1985,6.29
20.04.1985,6.01
21.04.1985,5.74
22.04.1985,5.74
23.04.1985,5.48
24.04.1985,6.01
25.04.1985,6.58
26.04.1985,6.58
27.04.1985,5.74
28.04.1985,6.87
29.04.1985,8.22
30.04.1985,11.4
01.05.1985,13.1
02.05.1985,14.5
03.05.1985,13.6
04.05.1985,12.7
05.05.1985,11
06.05.1985,10.5
07.05.1985,10.1
08.05.1985,9.74
09.05.1985,9.35
10.05.1985,8.96
11.05.1985,7.85
12.05.1985,7.85
13.05.1985,7.49
14.05.1985,7.49
15.05.1985,8.22
16.05.1985,6.58
17.05.1985,6.01
18.05.1985,5.48
19.05.1985,5.48
20.05.1985,5.48
21.05.1985,5.23
22.05.1985,4.98
23.05.1985,12.7
24.05.1985,11.8
25.05.1985,7.49
26.05.1985,5.74
27.05.1985,5.23
28.05.1985,5.23
29.05.1985,5.48
30.05.1985,5.48
31.05.1985,4.98
01.06.1985,4.98
02.06.1985,4.74
03.06.1985,4.74
04.06.1985,4.51
05.06.1985,4.51
06.06.1985,4.98
07.06.1985,6.01
08.06.1985,5.23
09.06.1985,4.29
10.06.1985,4.51
11.06.1985,6.29
12.06.1985,4.74
13.06.1985,6.29
14.06.1985,7.85
15.06.1985,6.58
16.06.1985,6.01
17.06.1985,5.23
18.06.1985,6.01
19.06.1985,4.74
20.06.1985,4.98
21.06.1985,6.29
22.06.1985,6.29
23.06.1985,5.74
24.06.1985,5.74
25.06.1985,6.01
26.06.1985,5.74
27.06.1985,5.48
28.06.1985,4.74
29.06.1985,4.74
30.06.1985,4.51
01.07.1985,5.74
02.07.1985,8.59
03.07.1985,5.74
04.07.1985,4.98
05.07.1985,4.74
06.07.1985,4.29
07.07.1985,5.48
08.07.1985,4.51
09.07.1985,4.74
10.07.1985,4.74
11.07.1985,4.29
12.07.1985,4.29
13.07.1985,4.08
14.07.1985,4.08
15.07.1985,3.87
16.07.1985,4.29
17.07.1985,4.74
18.07.1985,4.08
19.07.1985,3.87
20.07.1985,3.87
21.07.1985,3.47
22.07.1985,3.47
23.07.1985,3.67
24.07.1985,3.67
25.07.1985,3.47
26.07.1985,3.47
27.07.1985,4.51
28.07.1985,3.47
29.07.1985,6.01
30.07.1985,4.08
31.07.1985,3.87
01.08.1985,3.87
02.08.1985,3.29
03.08.1985,2.93
04.08.1985,2.93
05.08.1985,2.93
06.08.1985,2.93
07.08.1985,4.08
08.08.1985,3.29
09.08.1985,3.29
10.08.1985,3.11
11.08.1985,2.93
12.08.1985,2.93
13.08.1985,3.67
14.08.1985,3.11
15.08.1985,3.29
16.08.1985,8.59
17.08.1985,7.85
18.08.1985,3.67
19.08.1985,3.47
20.08.1985,5.48
21.08.1985,3.29
22.08.1985,3.11
23.08.1985,4.51
24.08.1985,2.93
25.08.1985,3.67
26.08.1985,3.29
27.08.1985,3.29
28.08.1985,3.29
29.08.1985,3.11
30.08.1985,2.93
31.08.1985,2.93
01.09.1985,2.61
02.09.1985,2.77
03.09.1985,3.67
04.09.1985,3.87
05.09.1985,3.29
06.09.1985,3.29
07.09.1985,3.47
08.09.1985,2.93
09.09.1985,3.29
10.09.1985,3.29
11.09.1985,2.93
12.09.1985,3.11
13.09.1985,2.93
14.09.1985,2.77
15.09.1985,2.93
16.09.1985,3.29
17.09.1985,3.47
18.09.1985,3.87
19.09.1985,3.11
20.09.1985,2.93
21.09.1985,2.77
22.09.1985,2.45
23.09.1985,2.61
24.09.1985,2.93
25.09.1985,2.77
26.09.1985,2.77
27.09.1985,2.77
28.09.1985,2.77
29.09.1985,2.61
30.09.1985,2.61
01.10.1985,2.93
02.10.1985,2.77
03.10.1985,2.77
04.10.1985,2.77
05.10.1985,2.61
06.10.1985,2.61
07.10.1985,2.61
08.10.1985,2.77
09.10.1985,3.11
10.10.1985,2.61
11.10.1985,2.77
12.10.1985,2.77
13.10.1985,2.61
14.10.1985,2.77
15.10.1985,3.87
16.10.1985,3.29
17.10.1985,2.93
18.10.1985,3.11
19.10.1985,3.29
20.10.1985,3.11
21.10.1985,2.77
22.10.1985,2.77
23.10.1985,2.93
24.10.1985,2.77
25.10.1985,2.93
26.10.1985,2.77
27.10.1985,2.77
28.10.1985,2.77
29.10.1985,2.77
30.10.1985,2.93
31.10.1985,3.11
01.11.1985,3.47
02.11.1985,2.93
03.11.1985,2.77
04.11.1985,2.77
05.11.1985,2.77
06.11.1985,3.87
07.11.1985,3.11
08.11.1985,3.47
09.11.1985,2.61
10.11.1985,3.47
11.11.1985,3.11
12.11.1985,2.77
13.11.1985,2.93
14.11.1985,2.93
15.11.1985,3.11
16.11.1985,2.61
17.11.1985,2.45
18.11.1985,2.45
19.11.1985,2.45
20.11.1985,2.45
21.11.1985,2.61
22.11.1985,2.61
23.11.1985,2.61
24.11.1985,2.61
25.11.1985,2.61
26.11.1985,2.77
27.11.1985,2.61
28.11.1985,2.61
29.11.1985,2.93
30.11.1985,2.61
01.12.1985,2.77
02.12.1985,4.51
03.12.1985,4.51
04.12.1985,4.51
05.12.1985,3.47
06.12.1985,3.67
07.12.1985,3.11
08.12.1985,2.93
09.12.1985,2.93
10.12.1985,3.29
11.12.1985,4.08
12.12.1985,4.51
13.12.1985,3.87
14.12.1985,4.29
15.12.1985,4.08
16.12.1985,4.29
17.12.1985,7.85
18.12.1985,16.9
19.12.1985,13.6
20.12.1985,8.96
21.12.1985,8.22
22.12.1985,6.87
23.12.1985,6.01
24.12.1985,5.74
25.12.1985,5.48
26.12.1985,5.23
27.12.1985,5.48
28.12.1985,5.48
29.12.1985,4.98
30.12.1985,4.74
31.12.1985,4.08
01.01.1986,3.67
02.01.1986,3.87
03.01.1986,4.74
04.01.1986,4.98
05.01.1986,4.29
06.01.1986,4.29
07.01.1986,4.29
08.01.1986,4.08
09.01.1986,3.87
10.01.1986,3.47
11.01.1986,4.51
12.01.1986,6.01
13.01.1986,7.49
14.01.1986,23.8
15.01.1986,19.4
16.01.1986,14.9
17.01.1986,11
18.01.1986,9.35
19.01.1986,29.8
20.01.1986,45.7
21.01.1986,26.7
22.01.1986,20.5
23.01.1986,17.9
24.01.1986,17.4
25.01.1986,14.9
26.01.1986,13.6
27.01.1986,12.2
28.01.1986,10.5
29.01.1986,9.74
30.01.1986,8.96
31.01.1986,9.35
01.02.1986,10.1
02.02.1986,11
03.02.1986,9.74
04.02.1986,8.22
05.02.1986,6.87
06.02.1986,6.29
07.02.1986,5.48
08.02.1986,5.23
09.02.1986,4.51
10.02.1986,4.29
11.02.1986,4.51
12.02.1986,4.29
13.02.1986,4.51
14.02.1986,4.74
15.02.1986,4.51
16.02.1986,4.51
17.02.1986,4.51
18.02.1986,4.29
19.02.1986,4.51
20.02.1986,4.08
21.02.1986,3.87
22.02.1986,3.47
23.02.1986,2.93
24.02.1986,3.11
25.02.1986,3.11
26.02.1986,3.29
27.02.1986,3.29
28.02.1986,3.11
01.03.1986,3.11
02.03.1986,3.29
03.03.1986,3.47
04.03.1986,3.67
05.03.1986,5.74
06.03.1986,16.4
07.03.1986,14.5
08.03.1986,9.74
09.03.1986,10.5
10.03.1986,9.74
11.03.1986,7.85
12.03.1986,7.49
13.03.1986,7.85
14.03.1986,7.85
15.03.1986,7.85
16.03.1986,8.22
17.03.1986,8.59
18.03.1986,8.22
19.03.1986,7.49
20.03.1986,7.17
21.03.1986,7.17
22.03.1986,7.17
23.03.1986,8.22
24.03.1986,10.5
25.03.1986,11.8
26.03.1986,10.5
27.03.1986,9.74
28.03.1986,8.96
29.03.1986,7.85
30.03.1986,7.49
31.03.1986,7.85
01.04.1986,8.59
02.04.1986,7.85
03.04.1986,7.85
04.04.1986,8.96
05.04.1986,10.1
06.04.1986,10.1
07.04.1986,9.35
08.04.1986,7.85
09.04.1986,7.17
10.04.1986,7.17
11.04.1986,7.49
12.04.1986,7.49
13.04.1986,8.22
14.04.1986,7.85
15.04.1986,7.85
16.04.1986,7.85
17.04.1986,7.49
18.04.1986,6.87
19.04.1986,6.87
20.04.1986,6.58
21.04.1986,6.29
22.04.1986,6.01
23.04.1986,5.74
24.04.1986,5.48
25.04.1986,6.87
26.04.1986,6.87
27.04.1986,6.29
28.04.1986,6.58
29.04.1986,6.01
30.04.1986,5.74
01.05.1986,5.48
02.05.1986,5.23
03.05.1986,5.48
04.05.1986,4.98
05.05.1986,5.48
06.05.1986,4.51
07.05.1986,4.98
08.05.1986,6.58
09.05.1986,5.48
10.05.1986,5.48
11.05.1986,5.48
12.05.1986,5.74
13.05.1986,4.51
14.05.1986,6.01
15.05.1986,4.98
16.05.1986,4.29
17.05.1986,4.29
18.05.1986,4.08
19.05.1986,4.51
20.05.1986,4.08
21.05.1986,4.29
22.05.1986,4.08
23.05.1986,4.08
24.05.1986,3.67
25.05.1986,3.87
26.05.1986,3.67
27.05.1986,3.47
28.05.1986,6.01
29.05.1986,6.87
30.05.1986,21.6
31.05.1986,27.3
01.06.1986,18.9
02.06.1986,14.5
03.06.1986,12.7
04.06.1986,16.4
05.06.1986,15.9
06.06.1986,18.4
07.06.1986,15.9
08.06.1986,14.9
09.06.1986,12.7
10.06.1986,10.5
11.06.1986,9.74
12.06.1986,10.5
13.06.1986,12.2
14.06.1986,10.1
15.06.1986,8.96
16.06.1986,8.22
17.06.1986,7.17
18.06.1986,6.58
19.06.1986,7.85
20.06.1986,7.17
21.06.1986,6.58
22.06.1986,6.29
23.06.1986,6.01
24.06.1986,4.98
25.06.1986,4.51
26.06.1986,4.29
27.06.1986,4.29
28.06.1986,4.29
29.06.1986,4.29
30.06.1986,4.08
01.07.1986,4.08
02.07.1986,3.87
03.07.1986,3.87
04.07.1986,3.67
05.07.1986,3.87
06.07.1986,3.87
07.07.1986,6.01
08.07.1986,4.29
09.07.1986,4.29
10.07.1986,5.74
11.07.1986,5.23
12.07.1986,4.08
13.07.1986,3.67
14.07.1986,3.87
15.07.1986,3.67
16.07.1986,3.47
17.07.1986,3.47
18.07.1986,3.29
19.07.1986,3.11
20.07.1986,3.11
21.07.1986,3.29
22.07.1986,3.11
23.07.1986,3.29
24.07.1986,5.23
25.07.1986,4.08
26.07.1986,4.29
27.07.1986,3.29
28.07.1986,3.47
29.07.1986,2.93
30.07.1986,3.11
31.07.1986,3.11
01.08.1986,2.93
02.08.1986,3.11
03.08.1986,3.29
04.08.1986,3.29
05.08.1986,3.47
06.08.1986,3.47
07.08.1986,3.67
08.08.1986,3.29
09.08.1986,3.11
10.08.1986,2.93
11.08.1986,4.98
12.08.1986,7.17
13.08.1986,12.2
14.08.1986,5.23
15.08.1986,4.29
16.08.1986,3.87
17.08.1986,3.47
18.08.1986,3.87
19.08.1986,8.59
20.08.1986,13.6
21.08.1986,9.74
22.08.1986,7.49
23.08.1986,7.17
24.08.1986,8.96
25.08.1986,13.1
26.08.1986,9.35
27.08.1986,8.22
28.08.1986,7.17
29.08.1986,8.59
30.08.1986,6.87
31.08.1986,6.58
01.09.1986,6.29
02.09.1986,5.74
03.09.1986,4.74
04.09.1986,4.74
05.09.1986,4.74
06.09.1986,4.51
07.09.1986,4.74
08.09.1986,4.74
09.09.1986,5.74
10.09.1986,7.17
11.09.1986,12.7
12.09.1986,12.7
13.09.1986,13.6
14.09.1986,7.85
15.09.1986,5.74
16.09.1986,5.48
17.09.1986,11
18.09.1986,13.1
19.09.1986,10.5
20.09.1986,8.59
21.09.1986,8.22
22.09.1986,7.49
23.09.1986,6.87
24.09.1986,6.87
25.09.1986,6.29
26.09.1986,6.01
27.09.1986,5.48
28.09.1986,4.74
29.09.1986,4.51
30.09.1986,4.51
01.10.1986,4.51
02.10.1986,4.51
03.10.1986,4.29
04.10.1986,4.51
05.10.1986,4.29
06.10.1986,4.29
07.10.1986,4.08
08.10.1986,4.51
09.10.1986,4.29
10.10.1986,4.08
11.10.1986,3.67
12.10.1986,3.87
13.10.1986,2.93
14.10.1986,2.77
15.10.1986,2.93
16.10.1986,3.11
17.10.1986,3.11
18.10.1986,3.29
19.10.1986,3.47
20.10.1986,3.29
21.10.1986,2.77
22.10.1986,7.17
23.10.1986,14.5
24.10.1986,8.22
25.10.1986,6.58
26.10.1986,5.23
27.10.1986,4.98
28.10.1986,4.74
29.10.1986,6.01
30.10.1986,6.87
31.10.1986,5.48
01.11.1986,4.98
02.11.1986,5.48
03.11.1986,6.29
04.11.1986,5.74
05.11.1986,5.48
06.11.1986,6.58
07.11.1986,6.29
08.11.1986,5.48
09.11.1986,4.98
10.11.1986,4.98
11.11.1986,4.74
12.11.1986,4.74
13.11.1986,4.98
14.11.1986,4.74
15.11.1986,4.51
16.11.1986,4.74
17.11.1986,4.51
18.11.1986,4.98
19.11.1986,4.74
20.11.1986,4.74
21.11.1986,4.51
22.11.1986,4.29
23.11.1986,4.29
24.11.1986,4.08
25.11.1986,4.08
26.11.1986,4.08
27.11.1986,4.29
28.11.1986,4.08
29.11.1986,3.87
30.11.1986,3.87
01.12.1986,3.87
02.12.1986,3.87
03.12.1986,3.87
04.12.1986,3.87
05.12.1986,3.67
06.12.1986,3.67
07.12.1986,4.08
08.12.1986,3.87
09.12.1986,3.67
10.12.1986,3.67
11.12.1986,3.87
12.12.1986,3.87
13.12.1986,3.67
14.12.1986,3.67
15.12.1986,3.67
16.12.1986,3.67
17.12.1986,3.87
18.12.1986,4.51
19.12.1986,4.74
20.12.1986,4.29
21.12.1986,4.08
22.12.1986,3.87
23.12.1986,3.67
24.12.1986,3.67
25.12.1986,3.67
26.12.1986,3.67
27.12.1986,3.67
28.12.1986,4.98
29.12.1986,43.4
30.12.1986,89.2
31.12.1986,83.4
01.01.1987,54.2
02.01.1987,62.5
03.01.1987,41.3
04.01.1987,29.2
05.01.1987,25
06.01.1987,22.7
07.01.1987,18.9
08.01.1987,16.4
09.01.1987,14.5
10.01.1987,13.1
11.01.1987,11.4
12.01.1987,11
13.01.1987,11
14.01.1987,10.1
15.01.1987,9.35
16.01.1987,8.96
17.01.1987,8.59
18.01.1987,8.22
19.01.1987,7.49
20.01.1987,7.17
21.01.1987,7.17
22.01.1987,6.58
23.01.1987,7.85
24.01.1987,13.6
25.01.1987,10.5
26.01.1987,9.35
27.01.1987,8.59
28.01.1987,8.22
29.01.1987,7.85
30.01.1987,6.58
31.01.1987,6.58
01.02.1987,7.49
02.02.1987,7.49
03.02.1987,6.87
04.02.1987,6.58
05.02.1987,6.29
06.02.1987,7.49
07.02.1987,18.9
08.02.1987,19.4
09.02.1987,63.3
10.02.1987,61.6
11.02.1987,55.8
12.02.1987,39.1
13.02.1987,33
14.02.1987,26.1
15.02.1987,23.8
16.02.1987,21
17.02.1987,18.4
18.02.1987,16.4
19.02.1987,15.4
20.02.1987,14.5
21.02.1987,13.6
22.02.1987,12.2
23.02.1987,11.4
24.02.1987,10.5
25.02.1987,9.74
26.02.1987,9.74
27.02.1987,10.1
28.02.1987,31.1
01.03.1987,39.8
02.03.1987,26.1
03.03.1987,22.1
04.03.1987,18.9
05.03.1987,16.4
06.03.1987,14.5
07.03.1987,12.2
08.03.1987,11.8
09.03.1987,11
10.03.1987,10.1
11.03.1987,8.96
12.03.1987,8.59
13.03.1987,8.59
14.03.1987,7.85
15.03.1987,7.85
16.03.1987,8.22
17.03.1987,7.17
18.03.1987,9.35
19.03.1987,13.6
20.03.1987,11.4
21.03.1987,10.1
22.03.1987,12.2
23.03.1987,13.1
24.03.1987,37.7
25.03.1987,27.3
26.03.1987,31.1
27.03.1987,26.1
28.03.1987,42
29.03.1987,35.7
30.03.1987,27.3
31.03.1987,22.7
01.04.1987,20
02.04.1987,18.4
03.04.1987,16.4
04.04.1987,16.4
05.04.1987,21.6
06.04.1987,18.4
07.04.1987,17.4
08.04.1987,14.5
09.04.1987,14.5
10.04.1987,76.7
11.04.1987,39.1
12.04.1987,29.8
13.04.1987,22.7
14.04.1987,19.4
15.04.1987,17.4
16.04.1987,15.4
17.04.1987,14.5
18.04.1987,13.6
19.04.1987,12.2
20.04.1987,13.6
21.04.1987,14.5
22.04.1987,14.5
23.04.1987,13.1
24.04.1987,11.8
25.04.1987,10.1
26.04.1987,10.1
27.04.1987,10.1
28.04.1987,9.35
29.04.1987,7.85
30.04.1987,7.85
01.05.1987,7.17
02.05.1987,6.29
03.05.1987,7.17
04.05.1987,12.7
05.05.1987,8.59
06.05.1987,7.17
07.05.1987,10.5
08.05.1987,10.1
09.05.1987,8.59
10.05.1987,8.96
11.05.1987,10.5
12.05.1987,8.59
13.05.1987,8.59
14.05.1987,8.22
15.05.1987,7.49
16.05.1987,7.49
17.05.1987,7.17
18.05.1987,6.87
19.05.1987,6.87
20.05.1987,6.58
21.05.1987,7.85
22.05.1987,8.96
23.05.1987,14.5
24.05.1987,10.1
25.05.1987,8.59
26.05.1987,7.85
27.05.1987,7.85
28.05.1987,7.85
29.05.1987,7.85
30.05.1987,10.1
31.05.1987,8.22
01.06.1987,8.59
02.06.1987,11.4
03.06.1987,11.8
04.06.1987,12.2
05.06.1987,14.9
06.06.1987,11.8
07.06.1987,10.5
08.06.1987,10.1
09.06.1987,9.74
10.06.1987,8.96
11.06.1987,8.59
12.06.1987,8.96
13.06.1987,10.1
14.06.1987,11
15.06.1987,14.5
16.06.1987,11.8
17.06.1987,9.35
18.06.1987,10.1
19.06.1987,9.74
20.06.1987,8.22
21.06.1987,8.96
22.06.1987,8.22
23.06.1987,8.22
24.06.1987,8.96
25.06.1987,15.4
26.06.1987,10.5
27.06.1987,13.6
28.06.1987,10.1
29.06.1987,9.35
30.06.1987,8.59
01.07.1987,7.85
02.07.1987,7.49
03.07.1987,7.17
04.07.1987,7.17
05.07.1987,6.87
06.07.1987,6.87
07.07.1987,6.87
08.07.1987,7.17
09.07.1987,8.22
10.07.1987,8.96
11.07.1987,8.22
12.07.1987,7.17
13.07.1987,6.01
14.07.1987,5.48
15.07.1987,4.74
16.07.1987,4.51
17.07.1987,5.74
18.07.1987,6.87
19.07.1987,15.9
20.07.1987,10.5
21.07.1987,5.23
22.07.1987,4.74
23.07.1987,4.51
24.07.1987,4.29
25.07.1987,4.08
26.07.1987,4.74
27.07.1987,7.49
28.07.1987,9.35
29.07.1987,8.22
30.07.1987,6.01
31.07.1987,4.29
01.08.1987,4.51
02.08.1987,5.48
03.08.1987,6.87
04.08.1987,8.59
05.08.1987,7.17
06.08.1987,6.29
07.08.1987,5.74
08.08.1987,5.23
09.08.1987,4.29
10.08.1987,5.48
11.08.1987,6.58
12.08.1987,5.74
13.08.1987,7.49
14.08.1987,8.59
15.08.1987,7.85
16.08.1987,6.87
17.08.1987,6.01
18.08.1987,5.48
19.08.1987,16.4
20.08.1987,13.1
21.08.1987,7.49
22.08.1987,5.23
23.08.1987,5.48
24.08.1987,5.48
25.08.1987,4.98
26.08.1987,4.51
27.08.1987,4.51
28.08.1987,4.98
29.08.1987,5.23
30.08.1987,5.48
31.08.1987,5.23
01.09.1987,4.08
02.09.1987,3.87
03.09.1987,3.87
04.09.1987,4.08
05.09.1987,4.74
06.09.1987,6.29
07.09.1987,6.58
08.09.1987,15.9
09.09.1987,5.23
10.09.1987,4.98
11.09.1987,5.48
12.09.1987,5.23
13.09.1987,4.98
14.09.1987,4.74
15.09.1987,4.74
16.09.1987,4.98
17.09.1987,4.98
18.09.1987,4.98
19.09.1987,4.74
20.09.1987,4.51
21.09.1987,4.51
22.09.1987,4.29
23.09.1987,4.08
24.09.1987,4.98
25.09.1987,6.87
26.09.1987,5.48
27.09.1987,4.29
28.09.1987,4.51
29.09.1987,4.51
30.09.1987,4.29
01.10.1987,3.87
02.10.1987,3.67
03.10.1987,3.67
04.10.1987,3.47
05.10.1987,3.47
06.10.1987,3.67
07.10.1987,3.67
08.10.1987,3.67
09.10.1987,4.08
10.10.1987,3.87
11.10.1987,3.67
12.10.1987,3.29
13.10.1987,3.29
14.10.1987,3.47
15.10.1987,3.67
16.10.1987,3.87
17.10.1987,3.67
18.10.1987,3.29
19.10.1987,3.11
20.10.1987,3.47
21.10.1987,3.47
22.10.1987,3.67
23.10.1987,3.67
24.10.1987,3.67
25.10.1987,3.67
26.10.1987,3.67
27.10.1987,3.67
28.10.1987,3.47
29.10.1987,3.47
30.10.1987,3.29
31.10.1987,3.29
01.11.1987,3.29
02.11.1987,3.47
03.11.1987,4.29
04.11.1987,4.08
05.11.1987,3.47
06.11.1987,3.11
07.11.1987,2.93
08.11.1987,2.93
09.11.1987,3.11
10.11.1987,3.29
11.11.1987,3.29
12.11.1987,3.11
13.11.1987,2.93
14.11.1987,2.93
15.11.1987,2.77
16.11.1987,2.77
17.11.1987,3.29
18.11.1987,4.98
19.11.1987,13.6
20.11.1987,22.7
21.11.1987,26.1
22.11.1987,21.6
23.11.1987,8.59
24.11.1987,7.49
25.11.1987,6.87
26.11.1987,6.58
27.11.1987,6.29
28.11.1987,6.29
29.11.1987,6.01
30.11.1987,5.48
01.12.1987,5.23
02.12.1987,4.98
03.12.1987,4.98
04.12.1987,5.23
05.12.1987,4.98
06.12.1987,4.29
07.12.1987,4.08
08.12.1987,4.08
09.12.1987,4.08
10.12.1987,4.08
11.12.1987,4.08
12.12.1987,3.87
13.12.1987,3.87
14.12.1987,3.87
15.12.1987,3.67
16.12.1987,4.29
17.12.1987,11.4
18.12.1987,23.8
19.12.1987,37.7
20.12.1987,32.4
21.12.1987,33.7
22.12.1987,25
23.12.1987,21
24.12.1987,16.9
25.12.1987,14.5
26.12.1987,13.1
27.12.1987,13.6
28.12.1987,12.7
29.12.1987,11.4
30.12.1987,10.5
31.12.1987,9.74
01.01.1988,8.59
02.01.1988,10.1
03.01.1988,9.35
04.01.1988,8.22
05.01.1988,8.59
06.01.1988,8.22
07.01.1988,7.85
08.01.1988,6.01
09.01.1988,6.87
10.01.1988,6.29
11.01.1988,6.87
12.01.1988,6.87
13.01.1988,6.58
14.01.1988,6.29
15.01.1988,6.01
16.01.1988,5.48
17.01.1988,6.29
18.01.1988,6.87
19.01.1988,6.58
20.01.1988,6.01
21.01.1988,5.74
22.01.1988,5.74
23.01.1988,6.01
24.01.1988,6.87
25.01.1988,13.6
26.01.1988,13.6
27.01.1988,10.5
28.01.1988,9.35
29.01.1988,8.96
30.01.1988,9.35
31.01.1988,8.96
01.02.1988,8.59
02.02.1988,7.49
03.02.1988,7.49
04.02.1988,7.17
05.02.1988,6.58
06.02.1988,6.29
07.02.1988,6.01
08.02.1988,6.01
09.02.1988,5.74
10.02.1988,6.01
11.02.1988,6.29
12.02.1988,6.58
13.02.1988,7.49
14.02.1988,6.29
15.02.1988,5.74
16.02.1988,6.01
17.02.1988,6.01
18.02.1988,6.58
19.02.1988,14.5
20.02.1988,13.1
21.02.1988,8.96
22.02.1988,8.59
23.02.1988,11
24.02.1988,10.1
25.02.1988,9.35
26.02.1988,8.96
27.02.1988,8.22
28.02.1988,8.22
01.03.1988,8.96
02.03.1988,7.49
03.03.1988,7.85
04.03.1988,8.59
05.03.1988,8.22
06.03.1988,7.85
07.03.1988,9.74
08.03.1988,9.35
09.03.1988,8.59
10.03.1988,7.85
11.03.1988,9.74
12.03.1988,17.9
13.03.1988,15.4
14.03.1988,13.1
15.03.1988,12.2
16.03.1988,44.9
17.03.1988,51.8
18.03.1988,32.4
19.03.1988,24.4
20.03.1988,26.7
21.03.1988,47.9
22.03.1988,48.7
23.03.1988,58.3
24.03.1988,51
25.03.1988,47.2
26.03.1988,46.4
27.03.1988,43.4
28.03.1988,43.4
29.03.1988,34.3
30.03.1988,31.1
31.03.1988,28.6
01.04.1988,28.6
02.04.1988,27.3
03.04.1988,23.2
04.04.1988,20
05.04.1988,22.1
06.04.1988,18.9
07.04.1988,16.9
08.04.1988,16.4
09.04.1988,15.9
10.04.1988,14.5
11.04.1988,12.7
12.04.1988,11.8
13.04.1988,12.2
14.04.1988,11.4
15.04.1988,10.1
16.04.1988,9.35
17.04.1988,8.59
18.04.1988,8.59
19.04.1988,7.85
20.04.1988,7.85
21.04.1988,8.22
22.04.1988,7.17
23.04.1988,6.87
24.04.1988,6.58
25.04.1988,6.58
26.04.1988,6.29
27.04.1988,6.01
28.04.1988,6.01
29.04.1988,5.74
30.04.1988,5.48
01.05.1988,5.48
02.05.1988,6.29
03.05.1988,7.85
04.05.1988,6.29
05.05.1988,6.01
06.05.1988,5.48
07.05.1988,4.98
08.05.1988,4.98
09.05.1988,4.98
10.05.1988,4.98
11.05.1988,4.74
12.05.1988,4.74
13.05.1988,4.51
14.05.1988,4.08
15.05.1988,4.08
16.05.1988,3.87
17.05.1988,4.29
18.05.1988,4.98
19.05.1988,5.23
20.05.1988,5.48
21.05.1988,4.74
22.05.1988,4.08
23.05.1988,3.87
24.05.1988,4.08
25.05.1988,3.87
26.05.1988,3.87
27.05.1988,3.67
28.05.1988,3.47
29.05.1988,6.01
30.05.1988,6.58
31.05.1988,4.51
01.06.1988,4.08
02.06.1988,3.87
03.06.1988,4.08
04.06.1988,3.67
05.06.1988,4.08
06.06.1988,11.8
07.06.1988,7.85
08.06.1988,4.98
09.06.1988,4.51
10.06.1988,4.74
11.06.1988,4.74
12.06.1988,4.98
13.06.1988,4.74
14.06.1988,4.29
15.06.1988,3.87
16.06.1988,3.87
17.06.1988,3.67
18.06.1988,3.87
19.06.1988,3.67
20.06.1988,4.08
21.06.1988,4.08
22.06.1988,3.87
23.06.1988,4.51
24.06.1988,4.08
25.06.1988,3.87
26.06.1988,4.08
27.06.1988,4.74
28.06.1988,4.74
29.06.1988,4.98
30.06.1988,6.01
01.07.1988,4.51
02.07.1988,3.87
03.07.1988,4.08
04.07.1988,4.08
05.07.1988,4.74
06.07.1988,6.01
07.07.1988,4.51
08.07.1988,4.08
09.07.1988,4.29
10.07.1988,4.08
11.07.1988,3.87
12.07.1988,3.87
13.07.1988,3.47
14.07.1988,3.87
15.07.1988,3.87
16.07.1988,5.48
17.07.1988,4.51
18.07.1988,4.08
19.07.1988,6.01
20.07.1988,4.74
21.07.1988,3.87
22.07.1988,3.87
23.07.1988,3.67
24.07.1988,3.47
25.07.1988,4.29
26.07.1988,3.67
27.07.1988,3.47
28.07.1988,4.29
29.07.1988,3.67
30.07.1988,4.08
31.07.1988,3.47
01.08.1988,3.47
02.08.1988,3.47
03.08.1988,4.08
04.08.1988,3.87
05.08.1988,3.29
06.08.1988,2.93
07.08.1988,2.93
08.08.1988,2.77
09.08.1988,2.93
10.08.1988,3.29
11.08.1988,3.29
12.08.1988,3.11
13.08.1988,2.93
14.08.1988,2.77
15.08.1988,2.77
16.08.1988,2.93
17.08.1988,2.93
18.08.1988,2.61
19.08.1988,2.77
20.08.1988,3.87
21.08.1988,3.11
22.08.1988,3.47
23.08.1988,3.67
24.08.1988,2.93
25.08.1988,3.29
26.08.1988,3.67
27.08.1988,4.51
28.08.1988,3.11
29.08.1988,3.11
30.08.1988,6.58
31.08.1988,3.29
01.09.1988,2.93
02.09.1988,4.08
03.09.1988,3.87
04.09.1988,3.67
05.09.1988,6.29
06.09.1988,6.58
07.09.1988,3.67
08.09.1988,3.29
09.09.1988,3.47
10.09.1988,3.29
11.09.1988,3.29
12.09.1988,4.08
13.09.1988,3.29
14.09.1988,3.11
15.09.1988,3.11
16.09.1988,3.11
17.09.1988,2.93
18.09.1988,2.93
19.09.1988,3.11
20.09.1988,2.93
21.09.1988,2.93
22.09.1988,2.77
23.09.1988,3.29
24.09.1988,3.29
25.09.1988,2.77
26.09.1988,2.61
27.09.1988,2.61
28.09.1988,2.93
29.09.1988,2.77
30.09.1988,3.29
01.10.1988,2.77
02.10.1988,2.77
03.10.1988,2.61
04.10.1988,2.61
05.10.1988,2.61
06.10.1988,2.77
07.10.1988,3.29
08.10.1988,2.77
09.10.1988,2.77
10.10.1988,2.61
11.10.1988,2.77
12.10.1988,2.77
13.10.1988,3.67
14.10.1988,2.93
15.10.1988,2.77
16.10.1988,2.77
17.10.1988,2.61
18.10.1988,2.61
19.10.1988,2.77
20.10.1988,2.77
21.10.1988,3.47
22.10.1988,3.11
23.10.1988,3.11
24.10.1988,3.11
25.10.1988,3.29
26.10.1988,3.47
27.10.1988,3.47
28.10.1988,3.11
29.10.1988,2.93
30.10.1988,2.77
31.10.1988,3.11
01.11.1988,3.47
02.11.1988,4.29
03.11.1988,4.29
04.11.1988,3.29
05.11.1988,3.11
06.11.1988,2.93
07.11.1988,2.77
08.11.1988,2.93
09.11.1988,3.11
10.11.1988,2.77
11.11.1988,2.61
12.11.1988,2.45
13.11.1988,2.93
14.11.1988,4.98
15.11.1988,8.22
16.11.1988,5.48
17.11.1988,4.51
18.11.1988,3.87
19.11.1988,5.74
20.11.1988,5.23
21.11.1988,4.74
22.11.1988,4.29
23.11.1988,4.08
24.11.1988,4.51
25.11.1988,11.4
26.11.1988,9.74
27.11.1988,8.22
28.11.1988,7.17
29.11.1988,6.87
30.11.1988,6.29
01.12.1988,9.74
02.12.1988,8.59
03.12.1988,7.17
04.12.1988,11.8
05.12.1988,20.5
06.12.1988,13.6
07.12.1988,14.5
08.12.1988,11.4
09.12.1988,19.4
10.12.1988,18.4
11.12.1988,29.8
12.12.1988,29.8
13.12.1988,25
14.12.1988,21
15.12.1988,17.4
16.12.1988,14.5
17.12.1988,12.2
18.12.1988,11.8
19.12.1988,39.1
20.12.1988,40.5
21.12.1988,22.7
22.12.1988,23.8
23.12.1988,27.3
24.12.1988,36.4
25.12.1988,31.7
26.12.1988,23.8
27.12.1988,20.5
28.12.1988,17.4
29.12.1988,15.4
30.12.1988,13.6
31.12.1988,12.2
01.01.1989,11.8
02.01.1989,12.7
03.01.1989,11.8
04.01.1989,10.1
05.01.1989,10.1
06.01.1989,13.6
07.01.1989,13.6
08.01.1989,23.8
09.01.1989,27.3
10.01.1989,20.5
11.01.1989,20.5
12.01.1989,17.4
13.01.1989,15.9
14.01.1989,13.6
15.01.1989,12.7
16.01.1989,11.8
17.01.1989,11
18.01.1989,10.1
19.01.1989,9.35
20.01.1989,8.59
21.01.1989,8.59
22.01.1989,8.59
23.01.1989,7.49
24.01.1989,7.17
25.01.1989,6.87
26.01.1989,6.58
27.01.1989,6.29
28.01.1989,5.48
29.01.1989,5.74
30.01.1989,5.74
31.01.1989,5.48
01.02.1989,5.48
02.02.1989,4.98
03.02.1989,4.98
04.02.1989,4.98
05.02.1989,4.74
06.02.1989,4.74
07.02.1989,4.98
08.02.1989,4.98
09.02.1989,4.98
10.02.1989,4.98
11.02.1989,4.98
12.02.1989,4.08
13.02.1989,5.48
14.02.1989,4.98
15.02.1989,4.98
16.02.1989,5.48
17.02.1989,4.98
18.02.1989,5.23
19.02.1989,9.35
20.02.1989,9.35
21.02.1989,10.1
22.02.1989,7.85
23.02.1989,7.85
24.02.1989,7.17
25.02.1989,7.17
26.02.1989,7.85
27.02.1989,7.17
28.02.1989,7.17
01.03.1989,6.87
02.03.1989,6.58
03.03.1989,8.59
04.03.1989,7.85
05.03.1989,6.58
06.03.1989,6.58
07.03.1989,6.01
08.03.1989,6.01
09.03.1989,6.58
10.03.1989,6.01
11.03.1989,5.48
12.03.1989,7.85
13.03.1989,6.58
14.03.1989,6.29
15.03.1989,6.01
16.03.1989,6.58
17.03.1989,6.29
18.03.1989,6.01
19.03.1989,5.74
20.03.1989,5.48
21.03.1989,6.01
22.03.1989,5.74
23.03.1989,6.58
24.03.1989,5.48
25.03.1989,8.59
26.03.1989,5.48
27.03.1989,4.98
28.03.1989,4.98
29.03.1989,4.98
30.03.1989,4.98
31.03.1989,4.98
01.04.1989,4.51
02.04.1989,4.51
03.04.1989,4.29
04.04.1989,4.29
05.04.1989,4.98
06.04.1989,6.58
07.04.1989,4.98
08.04.1989,4.98
09.04.1989,6.01
10.04.1989,4.98
11.04.1989,4.51
12.04.1989,4.51
13.04.1989,4.51
14.04.1989,4.51
15.04.1989,4.51
16.04.1989,4.98
17.04.1989,4.98
18.04.1989,4.51
19.04.1989,4.51
20.04.1989,4.51
21.04.1989,4.29
22.04.1989,7.49
23.04.1989,8.22
24.04.1989,6.01
25.04.1989,4.98
26.04.1989,4.98
27.04.1989,6.01
28.04.1989,11
29.04.1989,11
30.04.1989,9.35
01.05.1989,7.85
02.05.1989,7.17
03.05.1989,7.17
04.05.1989,6.87
05.05.1989,6.58
06.05.1989,6.58
07.05.1989,6.29
08.05.1989,6.01
09.05.1989,5.74
10.05.1989,6.01
11.05.1989,10.1
12.05.1989,7.85
13.05.1989,6.58
14.05.1989,5.74
15.05.1989,5.74
16.05.1989,5.23
17.05.1989,5.23
18.05.1989,4.98
19.05.1989,4.98
20.05.1989,4.51
21.05.1989,4.74
22.05.1989,4.51
23.05.1989,4.51
24.05.1989,4.51
25.05.1989,4.51
26.05.1989,4.29
27.05.1989,3.67
28.05.1989,4.29
29.05.1989,4.29
30.05.1989,4.98
31.05.1989,6.01
01.06.1989,4.08
02.06.1989,4.08
03.06.1989,4.29
04.06.1989,4.51
05.06.1989,4.51
06.06.1989,5.48
07.06.1989,4.08
08.06.1989,3.87
09.06.1989,4.51
10.06.1989,3.29
11.06.1989,3.67
12.06.1989,5.48
13.06.1989,4.08
14.06.1989,3.67
15.06.1989,3.67
16.06.1989,3.47
17.06.1989,3.29
18.06.1989,3.29
19.06.1989,3.47
20.06.1989,3.47
21.06.1989,3.47
22.06.1989,3.47
23.06.1989,4.51
24.06.1989,3.67
25.06.1989,3.11
26.06.1989,4.98
27.06.1989,4.98
28.06.1989,5.48
29.06.1989,3.67
30.06.1989,3.67
01.07.1989,3.67
02.07.1989,3.67
03.07.1989,6.29
04.07.1989,4.74
05.07.1989,4.08
06.07.1989,3.47
07.07.1989,3.47
08.07.1989,2.93
09.07.1989,6.01
10.07.1989,4.51
11.07.1989,3.47
12.07.1989,3.29
13.07.1989,3.11
14.07.1989,4.29
15.07.1989,3.11
16.07.1989,3.11
17.07.1989,2.93
18.07.1989,3.29
19.07.1989,3.11
20.07.1989,3.11
21.07.1989,2.93
22.07.1989,2.61
23.07.1989,4.98
24.07.1989,6.01
25.07.1989,3.11
26.07.1989,6.01
27.07.1989,11
28.07.1989,8.59
29.07.1989,4.29
30.07.1989,3.87
31.07.1989,4.08
01.08.1989,4.08
02.08.1989,3.47
03.08.1989,3.67
04.08.1989,4.08
05.08.1989,3.67
06.08.1989,3.11
07.08.1989,6.58
08.08.1989,6.01
09.08.1989,4.74
10.08.1989,4.08
11.08.1989,3.67
12.08.1989,3.29
13.08.1989,3.11
14.08.1989,3.11
15.08.1989,3.11
16.08.1989,2.93
17.08.1989,2.93
18.08.1989,3.67
19.08.1989,2.93
20.08.1989,2.61
21.08.1989,2.93
22.08.1989,3.11
23.08.1989,2.93
24.08.1989,2.93
25.08.1989,2.93
26.08.1989,3.47
27.08.1989,2.93
28.08.1989,3.29
29.08.1989,13.6
30.08.1989,5.23
31.08.1989,4.08
01.09.1989,3.67
02.09.1989,3.11
03.09.1989,3.67
04.09.1989,7.17
05.09.1989,4.51
06.09.1989,3.67
07.09.1989,3.67
08.09.1989,3.47
09.09.1989,3.11
10.09.1989,2.93
11.09.1989,3.11
12.09.1989,3.11
13.09.1989,3.11
14.09.1989,3.11
15.09.1989,4.98
16.09.1989,7.17
17.09.1989,4.08
18.09.1989,3.47
19.09.1989,3.29
20.09.1989,3.29
21.09.1989,3.29
22.09.1989,3.29
23.09.1989,2.93
24.09.1989,2.93
25.09.1989,3.11
26.09.1989,4.98
27.09.1989,4.74
28.09.1989,3.47
29.09.1989,3.29
30.09.1989,2.93
01.10.1989,2.93
02.10.1989,3.11
03.10.1989,3.67
04.10.1989,3.67
05.10.1989,3.47
06.10.1989,3.47
07.10.1989,5.23
08.10.1989,6.01
09.10.1989,4.51
10.10.1989,4.74
11.10.1989,4.98
12.10.1989,4.51
13.10.1989,4.08
14.10.1989,4.08
15.10.1989,3.87
16.10.1989,3.87
17.10.1989,3.87
18.10.1989,4.51
19.10.1989,3.87
20.10.1989,3.67
21.10.1989,3.47
22.10.1989,3.47
23.10.1989,3.29
24.10.1989,3.29
25.10.1989,3.47
26.10.1989,3.47
27.10.1989,3.47
28.10.1989,3.11
29.10.1989,3.11
30.10.1989,5.74
31.10.1989,4.29
01.11.1989,4.08
02.11.1989,13.1
03.11.1989,5.48
04.11.1989,5.74
05.11.1989,5.23
06.11.1989,6.58
07.11.1989,18.4
08.11.1989,15.4
09.11.1989,10.1
10.11.1989,8.22
11.11.1989,7.17
12.11.1989,6.29
13.11.1989,6.01
14.11.1989,5.74
15.11.1989,5.48
16.11.1989,5.23
17.11.1989,5.23
18.11.1989,4.51
19.11.1989,4.29
20.11.1989,4.29
21.11.1989,4.29
22.11.1989,4.98
23.11.1989,4.98
24.11.1989,4.74
25.11.1989,4.74
26.11.1989,4.51
27.11.1989,6.58
28.11.1989,13.6
29.11.1989,8.22
30.11.1989,6.29
01.12.1989,5.48
02.12.1989,5.23
03.12.1989,4.98
04.12.1989,4.98
05.12.1989,4.98
06.12.1989,4.98
07.12.1989,6.58
08.12.1989,6.29
09.12.1989,6.01
10.12.1989,5.23
11.12.1989,4.74
12.12.1989,4.98
13.12.1989,6.87
14.12.1989,20.5
15.12.1989,29.8
16.12.1989,34.3
17.12.1989,26.7
18.12.1989,19.4
19.12.1989,16.4
20.12.1989,14.9
21.12.1989,14.9
22.12.1989,14.5
23.12.1989,15.9
24.12.1989,12.2
25.12.1989,11
26.12.1989,9.74
27.12.1989,9.35
28.12.1989,8.22
29.12.1989,7.85
30.12.1989,7.17
31.12.1989,6.87
01.01.1990,6.58
02.01.1990,6.29
03.01.1990,6.01
04.01.1990,6.01
05.01.1990,6.01
06.01.1990,5.74
07.01.1990,5.23
08.01.1990,5.23
09.01.1990,5.48
10.01.1990,5.48
11.01.1990,5.23
12.01.1990,5.48
13.01.1990,5.23
14.01.1990,4.98
15.01.1990,4.98
16.01.1990,4.98
17.01.1990,4.98
18.01.1990,5.74
19.01.1990,5.23
20.01.1990,4.98
21.01.1990,4.98
22.01.1990,4.98
23.01.1990,4.98
24.01.1990,4.98
25.01.1990,4.98
26.01.1990,4.98
27.01.1990,4.51
28.01.1990,4.51
29.01.1990,4.51
30.01.1990,4.51
31.01.1990,4.51
01.02.1990,4.29
02.02.1990,4.29
03.02.1990,4.29
04.02.1990,4.08
05.02.1990,4.08
06.02.1990,4.08
07.02.1990,4.08
08.02.1990,4.08
09.02.1990,4.08
10.02.1990,3.87
11.02.1990,4.29
12.02.1990,3.87
13.02.1990,3.87
14.02.1990,4.98
15.02.1990,6.29
16.02.1990,6.58
17.02.1990,5.48
18.02.1990,6.29
19.02.1990,8.96
20.02.1990,7.49
21.02.1990,6.58
22.02.1990,6.29
23.02.1990,6.01
24.02.1990,5.74
25.02.1990,5.48
26.02.1990,6.58
27.02.1990,7.49
28.02.1990,6.87
01.03.1990,16.4
02.03.1990,11.4
03.03.1990,10.1
04.03.1990,10.1
05.03.1990,9.35
06.03.1990,10.1
07.03.1990,9.74
08.03.1990,9.35
09.03.1990,8.96
10.03.1990,9.35
11.03.1990,13.1
12.03.1990,10.1
13.03.1990,8.96
14.03.1990,8.59
15.03.1990,8.22
16.03.1990,7.85
17.03.1990,7.49
18.03.1990,7.17
19.03.1990,6.87
20.03.1990,6.58
21.03.1990,6.58
22.03.1990,6.58
23.03.1990,7.49
24.03.1990,6.01
25.03.1990,6.01
26.03.1990,5.74
27.03.1990,5.48
28.03.1990,5.74
29.03.1990,5.74
30.03.1990,4.98
31.03.1990,4.51
01.04.1990,4.51
02.04.1990,4.51
03.04.1990,4.74
04.04.1990,6.29
05.04.1990,4.74
06.04.1990,4.98
07.04.1990,4.74
08.04.1990,4.74
09.04.1990,4.51
10.04.1990,4.51
11.04.1990,6.01
12.04.1990,6.58
13.04.1990,5.48
14.04.1990,4.74
15.04.1990,6.29
16.04.1990,4.74
17.04.1990,4.51
18.04.1990,4.98
19.04.1990,4.98
20.04.1990,4.51
21.04.1990,4.29
22.04.1990,5.23
23.04.1990,4.74
24.04.1990,9.74
25.04.1990,23.2
26.04.1990,18.9
27.04.1990,15.4
28.04.1990,14.9
29.04.1990,12.2
30.04.1990,11
01.05.1990,10.1
02.05.1990,8.96
03.05.1990,7.85
04.05.1990,7.85
05.05.1990,7.49
06.05.1990,7.17
07.05.1990,6.58
08.05.1990,6.29
09.05.1990,6.58
10.05.1990,6.58
11.05.1990,6.29
12.05.1990,6.29
13.05.1990,5.48
14.05.1990,4.98
15.05.1990,4.51
16.05.1990,4.74
17.05.1990,4.51
18.05.1990,4.51
19.05.1990,4.08
20.05.1990,4.08
21.05.1990,4.08
22.05.1990,4.08
23.05.1990,4.29
24.05.1990,4.98
25.05.1990,3.67
26.05.1990,3.67
27.05.1990,3.67
28.05.1990,3.47
29.05.1990,3.67
30.05.1990,3.67
31.05.1990,3.67
01.06.1990,3.67
02.06.1990,3.67
03.06.1990,4.98
04.06.1990,3.87
05.06.1990,3.87
06.06.1990,3.47
07.06.1990,3.47
08.06.1990,4.29
09.06.1990,4.98
10.06.1990,7.85
11.06.1990,13.6
12.06.1990,6.29
13.06.1990,5.23
14.06.1990,4.98
15.06.1990,4.74
16.06.1990,4.08
17.06.1990,3.87
18.06.1990,3.87
19.06.1990,3.87
20.06.1990,4.74
21.06.1990,16.9
22.06.1990,6.29
23.06.1990,5.48
24.06.1990,5.48
25.06.1990,4.74
26.06.1990,4.51
27.06.1990,4.29
28.06.1990,6.01
29.06.1990,4.74
30.06.1990,4.98
01.07.1990,8.59
02.07.1990,4.74
03.07.1990,4.98
04.07.1990,6.87
05.07.1990,7.17
06.07.1990,7.49
07.07.1990,4.51
08.07.1990,3.87
09.07.1990,4.98
10.07.1990,5.23
11.07.1990,4.98
12.07.1990,4.08
13.07.1990,3.87
14.07.1990,3.47
15.07.1990,3.47
16.07.1990,3.47
17.07.1990,3.47
18.07.1990,3.47
19.07.1990,3.29
20.07.1990,3.29
21.07.1990,3.11
22.07.1990,2.93
23.07.1990,2.93
24.07.1990,2.93
25.07.1990,2.93
26.07.1990,2.93
27.07.1990,2.93
28.07.1990,2.93
29.07.1990,2.77
30.07.1990,2.61
31.07.1990,2.77
01.08.1990,2.77
02.08.1990,2.77
03.08.1990,2.61
04.08.1990,2.61
05.08.1990,2.45
06.08.1990,3.29
07.08.1990,3.29
08.08.1990,2.77
09.08.1990,2.77
10.08.1990,2.61
11.08.1990,2.45
12.08.1990,2.45
13.08.1990,2.61
14.08.1990,2.61
15.08.1990,2.93
16.08.1990,2.77
17.08.1990,3.47
18.08.1990,2.45
19.08.1990,2.45
20.08.1990,3.47
21.08.1990,5.74
22.08.1990,7.17
23.08.1990,3.67
24.08.1990,3.11
25.08.1990,2.93
26.08.1990,2.77
27.08.1990,2.77
28.08.1990,2.77
29.08.1990,2.61
30.08.1990,2.61
31.08.1990,3.87
01.09.1990,4.51
02.09.1990,3.67
03.09.1990,5.23
04.09.1990,4.98
05.09.1990,10.1
06.09.1990,4.98
07.09.1990,5.74
08.09.1990,4.08
09.09.1990,4.98
10.09.1990,8.22
11.09.1990,14.5
12.09.1990,15.9
13.09.1990,8.96
14.09.1990,7.49
15.09.1990,6.01
16.09.1990,5.74
17.09.1990,5.48
18.09.1990,6.29
19.09.1990,5.23
20.09.1990,4.74
21.09.1990,4.98
22.09.1990,5.74
23.09.1990,4.98
24.09.1990,4.51
25.09.1990,4.51
26.09.1990,4.98
27.09.1990,4.29
28.09.1990,4.08
29.09.1990,3.87
30.09.1990,3.67
01.10.1990,7.85
02.10.1990,5.48
03.10.1990,4.08
04.10.1990,5.23
05.10.1990,4.74
06.10.1990,4.29
07.10.1990,4.08
08.10.1990,4.08
09.10.1990,3.87
10.10.1990,3.87
11.10.1990,3.87
12.10.1990,3.67
13.10.1990,3.67
14.10.1990,3.67
15.10.1990,3.67
16.10.1990,3.47
17.10.1990,3.67
18.10.1990,3.67
19.10.1990,4.98
20.10.1990,3.67
21.10.1990,3.47
22.10.1990,3.29
23.10.1990,3.47
24.10.1990,3.47
25.10.1990,3.47
26.10.1990,3.29
27.10.1990,3.11
28.10.1990,3.11
29.10.1990,3.29
30.10.1990,4.98
31.10.1990,4.98
01.11.1990,4.29
02.11.1990,4.08
03.11.1990,3.87
04.11.1990,3.87
05.11.1990,4.74
06.11.1990,4.98
07.11.1990,4.51
08.11.1990,4.29
09.11.1990,4.29
10.11.1990,3.87
11.11.1990,3.87
12.11.1990,4.08
13.11.1990,4.08
14.11.1990,3.87
15.11.1990,4.08
16.11.1990,3.87
17.11.1990,4.08
18.11.1990,6.87
19.11.1990,6.87
20.11.1990,6.87
21.11.1990,9.74
22.11.1990,7.49
23.11.1990,8.22
24.11.1990,8.22
25.11.1990,7.17
26.11.1990,7.17
27.11.1990,6.58
28.11.1990,6.29
29.11.1990,6.29
30.11.1990,7.49
01.12.1990,6.58
02.12.1990,6.01
03.12.1990,5.74
04.12.1990,6.29
05.12.1990,8.59
06.12.1990,6.87
07.12.1990,6.87
08.12.1990,6.01
09.12.1990,5.48
10.12.1990,6.01
11.12.1990,7.49
12.12.1990,7.49
13.12.1990,7.17
14.12.1990,6.87
15.12.1990,6.29
16.12.1990,6.01
17.12.1990,6.01
18.12.1990,5.48
19.12.1990,5.74
20.12.1990,5.74
21.12.1990,5.74
22.12.1990,6.29
23.12.1990,8.59
24.12.1990,10.5
25.12.1990,7.85
26.12.1990,6.87
27.12.1990,6.87
28.12.1990,7.17
29.12.1990,6.87
30.12.1990,12.2
31.12.1990,11.4
01.01.1991,11
02.01.1991,10.1
03.01.1991,17.4
04.01.1991,28
05.01.1991,21
06.01.1991,17.4
07.01.1991,14.9
08.01.1991,14.5
09.01.1991,12.2
10.01.1991,11.4
11.01.1991,11
12.01.1991,10.1
13.01.1991,9.35
14.01.1991,8.22
15.01.1991,7.49
16.01.1991,7.17
17.01.1991,6.58
18.01.1991,6.29
19.01.1991,6.29
20.01.1991,6.01
21.01.1991,6.01
22.01.1991,5.74
23.01.1991,6.01
24.01.1991,5.23
25.01.1991,5.23
26.01.1991,5.23
27.01.1991,4.98
28.01.1991,4.98
29.01.1991,4.98
30.01.1991,4.51
31.01.1991,4.51
01.02.1991,3.87
02.02.1991,4.08
03.02.1991,4.74
04.02.1991,4.74
05.02.1991,3.87
06.02.1991,3.47
07.02.1991,3.67
08.02.1991,4.08
09.02.1991,3.87
10.02.1991,3.87
11.02.1991,3.87
12.02.1991,3.87
13.02.1991,3.67
14.02.1991,3.67
15.02.1991,3.67
16.02.1991,3.67
17.02.1991,3.47
18.02.1991,3.47
19.02.1991,3.67
20.02.1991,4.51
21.02.1991,4.74
22.02.1991,4.74
23.02.1991,6.01
24.02.1991,8.96
25.02.1991,8.22
26.02.1991,7.17
27.02.1991,6.29
28.02.1991,5.74
01.03.1991,5.23
02.03.1991,4.98
03.03.1991,4.74
04.03.1991,4.98
05.03.1991,4.51
06.03.1991,4.74
07.03.1991,4.51
08.03.1991,4.51
09.03.1991,4.29
10.03.1991,4.29
11.03.1991,4.08
12.03.1991,4.08
13.03.1991,3.87
14.03.1991,3.87
15.03.1991,3.47
16.03.1991,3.67
17.03.1991,3.67
18.03.1991,3.67
19.03.1991,3.67
20.03.1991,6.29
21.03.1991,4.98
22.03.1991,4.51
23.03.1991,5.48
24.03.1991,4.74
25.03.1991,4.51
26.03.1991,4.51
27.03.1991,4.51
28.03.1991,4.51
29.03.1991,4.74
30.03.1991,4.74
31.03.1991,4.51
01.04.1991,4.29
02.04.1991,5.74
03.04.1991,4.98
04.04.1991,4.51
05.04.1991,4.74
06.04.1991,4.51
07.04.1991,4.51
08.04.1991,4.51
09.04.1991,4.74
10.04.1991,4.51
11.04.1991,4.08
12.04.1991,4.08
13.04.1991,4.08
14.04.1991,3.87
15.04.1991,3.87
16.04.1991,3.87
17.04.1991,3.87
18.04.1991,4.98
19.04.1991,4.29
20.04.1991,4.74
21.04.1991,5.23
22.04.1991,4.98
23.04.1991,4.51
24.04.1991,4.51
25.04.1991,4.29
26.04.1991,4.08
27.04.1991,4.08
28.04.1991,4.29
29.04.1991,4.74
30.04.1991,4.51
01.05.1991,4.29
02.05.1991,4.29
03.05.1991,4.29
04.05.1991,4.08
05.05.1991,3.87
06.05.1991,3.67
07.05.1991,3.87
08.05.1991,3.87
09.05.1991,3.87
10.05.1991,3.87
11.05.1991,4.51
12.05.1991,11.8
13.05.1991,7.85
14.05.1991,7.17
15.05.1991,8.96
16.05.1991,8.22
17.05.1991,7.17
18.05.1991,6.87
19.05.1991,6.29
20.05.1991,5.74
21.05.1991,6.01
22.05.1991,5.74
23.05.1991,5.48
24.05.1991,6.01
25.05.1991,6.29
26.05.1991,7.17
27.05.1991,6.29
28.05.1991,5.48
29.05.1991,4.98
30.05.1991,4.74
31.05.1991,4.74
01.06.1991,4.51
02.06.1991,4.08
03.06.1991,3.87
04.06.1991,4.08
05.06.1991,3.67
06.06.1991,3.67
07.06.1991,4.51
08.06.1991,5.23
09.06.1991,4.29
10.06.1991,4.08
11.06.1991,4.08
12.06.1991,4.29
13.06.1991,3.67
14.06.1991,3.67
15.06.1991,3.47
16.06.1991,3.47
17.06.1991,5.23
18.06.1991,22.7
19.06.1991,9.35
20.06.1991,6.58
21.06.1991,6.01
22.06.1991,5.23
23.06.1991,5.23
24.06.1991,5.23
25.06.1991,5.48
26.06.1991,5.48
27.06.1991,5.23
28.06.1991,12.7
29.06.1991,19.4
30.06.1991,10.1
01.07.1991,8.59
02.07.1991,6.29
03.07.1991,5.74
04.07.1991,5.48
05.07.1991,5.23
06.07.1991,4.74
07.07.1991,4.74
08.07.1991,4.74
09.07.1991,4.29
10.07.1991,4.29
11.07.1991,4.08
12.07.1991,3.87
13.07.1991,7.85
14.07.1991,7.49
15.07.1991,6.29
16.07.1991,4.74
17.07.1991,4.29
18.07.1991,4.08
19.07.1991,3.87
20.07.1991,3.67
21.07.1991,3.67
22.07.1991,3.67
23.07.1991,3.67
24.07.1991,4.51
25.07.1991,4.51
26.07.1991,4.51
27.07.1991,3.87
28.07.1991,3.29
29.07.1991,3.29
30.07.1991,3.11
31.07.1991,2.93
01.08.1991,3.29
02.08.1991,8.96
03.08.1991,6.58
04.08.1991,6.29
05.08.1991,4.51
06.08.1991,3.87
07.08.1991,3.47
08.08.1991,3.11
09.08.1991,4.74
10.08.1991,4.29
11.08.1991,3.67
12.08.1991,4.74
13.08.1991,3.67
14.08.1991,3.11
15.08.1991,3.11
16.08.1991,3.11
17.08.1991,2.93
18.08.1991,3.29
19.08.1991,2.93
20.08.1991,3.29
21.08.1991,3.47
22.08.1991,3.11
23.08.1991,2.93
24.08.1991,2.93
25.08.1991,2.77
26.08.1991,2.77
27.08.1991,2.61
28.08.1991,2.45
29.08.1991,2.61
30.08.1991,2.45
31.08.1991,2.77
01.09.1991,2.61
02.09.1991,2.77
03.09.1991,2.61
04.09.1991,2.61
05.09.1991,2.45
06.09.1991,2.61
07.09.1991,2.61
08.09.1991,2.93
09.09.1991,3.29
10.09.1991,2.93
11.09.1991,2.77
12.09.1991,2.93
13.09.1991,2.77
14.09.1991,2.93
15.09.1991,2.93
16.09.1991,2.93
17.09.1991,4.98
18.09.1991,3.29
19.09.1991,2.93
20.09.1991,2.93
21.09.1991,2.61
22.09.1991,2.3
23.09.1991,2.77
24.09.1991,2.45
25.09.1991,2.3
26.09.1991,2.3
27.09.1991,2.3
28.09.1991,2.3
29.09.1991,2.16
30.09.1991,2.3
01.10.1991,2.45
02.10.1991,2.45
03.10.1991,2.93
04.10.1991,2.45
05.10.1991,2.3
06.10.1991,2.3
07.10.1991,2.03
08.10.1991,2.3
09.10.1991,2.16
10.10.1991,2.45
11.10.1991,2.3
12.10.1991,2.3
13.10.1991,2.3
14.10.1991,2.3
15.10.1991,2.3
16.10.1991,2.16
17.10.1991,2.61
18.10.1991,2.45
19.10.1991,2.3
20.10.1991,2.3
21.10.1991,2.3
22.10.1991,2.3
23.10.1991,2.61
24.10.1991,2.61
25.10.1991,3.67
26.10.1991,2.3
27.10.1991,2.3
28.10.1991,2.03
29.10.1991,2.16
30.10.1991,2.03
31.10.1991,2.16
01.11.1991,2.16
02.11.1991,2.3
03.11.1991,2.3
04.11.1991,3.67
05.11.1991,2.93
06.11.1991,3.67
07.11.1991,4.98
08.11.1991,3.67
09.11.1991,2.3
10.11.1991,2.16
11.11.1991,2.03
12.11.1991,2.61
13.11.1991,2.3
14.11.1991,2.3
15.11.1991,2.03
16.11.1991,2.3
17.11.1991,2.93
18.11.1991,2.93
19.11.1991,2.93
20.11.1991,3.29
21.11.1991,3.11
22.11.1991,3.11
23.11.1991,2.93
24.11.1991,2.93
25.11.1991,2.93
26.11.1991,2.93
27.11.1991,2.93
28.11.1991,2.93
29.11.1991,2.93
30.11.1991,2.61
01.12.1991,2.61
02.12.1991,2.61
03.12.1991,2.61
04.12.1991,2.61
05.12.1991,3.29
06.12.1991,2.61
07.12.1991,3.29
08.12.1991,3.67
09.12.1991,3.29
10.12.1991,2.93
11.12.1991,2.93
12.12.1991,3.29
13.12.1991,2.93
14.12.1991,2.93
15.12.1991,3.29
16.12.1991,2.93
17.12.1991,2.93
18.12.1991,4.51
19.12.1991,7.85
20.12.1991,17.4
21.12.1991,9.35
22.12.1991,12.2
23.12.1991,23.8
24.12.1991,18.4
25.12.1991,15.4
26.12.1991,13.1
27.12.1991,36.4
28.12.1991,23.8
29.12.1991,17.4
30.12.1991,15.4
31.12.1991,13.6
01.01.1992,11.8
02.01.1992,11
03.01.1992,8.96
04.01.1992,10.1
05.01.1992,11.8
06.01.1992,27.3
07.01.1992,25
08.01.1992,19.4
09.01.1992,16.9
10.01.1992,14.5
11.01.1992,11.4
12.01.1992,10.5
13.01.1992,10.1
14.01.1992,9.35
15.01.1992,11.8
16.01.1992,10.1
17.01.1992,8.96
18.01.1992,7.85
19.01.1992,13.6
20.01.1992,19.4
21.01.1992,13.6
22.01.1992,11.8
23.01.1992,10.5
24.01.1992,9.74
25.01.1992,9.35
26.01.1992,8.59
27.01.1992,8.22
28.01.1992,7.85
29.01.1992,7.17
30.01.1992,6.58
31.01.1992,6.01
01.02.1992,5.74
02.02.1992,5.48
03.02.1992,5.48
04.02.1992,5.48
05.02.1992,5.48
06.02.1992,15.4
07.02.1992,16.9
08.02.1992,15.4
09.02.1992,13.6
10.02.1992,12.7
11.02.1992,11.4
12.02.1992,10.1
13.02.1992,10.5
14.02.1992,14.5
15.02.1992,11.8
16.02.1992,11
17.02.1992,10.1
18.02.1992,9.35
19.02.1992,8.96
20.02.1992,8.96
21.02.1992,9.35
22.02.1992,10.1
23.02.1992,14.5
24.02.1992,17.4
25.02.1992,14.9
26.02.1992,13.6
27.02.1992,12.7
28.02.1992,11.8
01.03.1992,11
02.03.1992,10.5
03.03.1992,11
04.03.1992,10.5
05.03.1992,9.74
06.03.1992,9.35
07.03.1992,8.59
08.03.1992,7.85
09.03.1992,7.17
10.03.1992,7.17
11.03.1992,7.17
12.03.1992,7.49
13.03.1992,11.8
14.03.1992,19.4
15.03.1992,13.6
16.03.1992,11.8
17.03.1992,11.8
18.03.1992,12.2
19.03.1992,12.7
20.03.1992,12.2
21.03.1992,14.5
22.03.1992,14.5
23.03.1992,16.4
24.03.1992,15.4
25.03.1992,22.7
26.03.1992,20.5
27.03.1992,19.4
28.03.1992,21.6
29.03.1992,20.5
30.03.1992,18.4
31.03.1992,19.4
01.04.1992,23.2
02.04.1992,21.6
03.04.1992,21
04.04.1992,18.4
05.04.1992,16.4
06.04.1992,15.4
07.04.1992,14.5
08.04.1992,13.6
09.04.1992,11.8
10.04.1992,11
11.04.1992,9.35
12.04.1992,9.35
13.04.1992,8.96
14.04.1992,8.22
15.04.1992,7.85
16.04.1992,7.85
17.04.1992,8.59
18.04.1992,7.17
19.04.1992,6.87
20.04.1992,6.58
21.04.1992,6.58
22.04.1992,6.58
23.04.1992,6.29
24.04.1992,6.29
25.04.1992,5.23
26.04.1992,5.23
27.04.1992,5.48
28.04.1992,4.98
29.04.1992,9.35
30.04.1992,4.98
01.05.1992,4.51
02.05.1992,4.98
03.05.1992,4.74
04.05.1992,4.51
05.05.1992,4.51
06.05.1992,4.51
07.05.1992,4.74
08.05.1992,4.74
09.05.1992,4.74
10.05.1992,5.48
11.05.1992,4.98
12.05.1992,6.01
13.05.1992,4.74
14.05.1992,4.51
15.05.1992,4.29
16.05.1992,4.08
17.05.1992,3.67
18.05.1992,3.67
19.05.1992,3.67
20.05.1992,3.67
21.05.1992,3.47
22.05.1992,3.87
23.05.1992,3.87
24.05.1992,3.11
25.05.1992,3.11
26.05.1992,3.11
27.05.1992,3.11
28.05.1992,3.11
29.05.1992,2.93
30.05.1992,2.77
31.05.1992,2.61
01.06.1992,2.61
02.06.1992,2.77
03.06.1992,2.93
04.06.1992,15.4
05.06.1992,3.67
06.06.1992,3.67
07.06.1992,4.29
08.06.1992,4.08
09.06.1992,9.35
10.06.1992,7.17
11.06.1992,4.51
12.06.1992,3.87
13.06.1992,4.08
14.06.1992,3.67
15.06.1992,3.67
16.06.1992,3.47
17.06.1992,3.29
18.06.1992,3.11
19.06.1992,3.11
20.06.1992,2.93
21.06.1992,3.29
22.06.1992,2.93
23.06.1992,2.77
24.06.1992,6.58
25.06.1992,4.08
26.06.1992,3.67
27.06.1992,2.93
28.06.1992,2.93
29.06.1992,2.93
30.06.1992,2.77
01.07.1992,2.61
02.07.1992,2.45
03.07.1992,2.61
04.07.1992,4.08
05.07.1992,9.35
06.07.1992,18.4
07.07.1992,14.5
08.07.1992,7.85
09.07.1992,6.01
10.07.1992,7.17
11.07.1992,13.6
12.07.1992,11.8
13.07.1992,6.01
14.07.1992,7.17
15.07.1992,4.98
16.07.1992,4.51
17.07.1992,4.98
18.07.1992,4.08
19.07.1992,3.67
20.07.1992,3.67
21.07.1992,3.67
22.07.1992,11
23.07.1992,5.48
24.07.1992,4.51
25.07.1992,4.08
26.07.1992,4.51
27.07.1992,4.08
28.07.1992,4.51
29.07.1992,4.08
30.07.1992,3.67
31.07.1992,4.98
01.08.1992,4.98
02.08.1992,4.98
03.08.1992,4.98
04.08.1992,4.98
05.08.1992,3.29
06.08.1992,2.61
07.08.1992,2.93
08.08.1992,2.77
09.08.1992,2.61
10.08.1992,2.61
11.08.1992,2.61
12.08.1992,2.45
13.08.1992,2.93
14.08.1992,2.93
15.08.1992,2.61
16.08.1992,2.61
17.08.1992,2.45
18.08.1992,2.61
19.08.1992,2.61
20.08.1992,4.08
21.08.1992,10.1
22.08.1992,3.11
23.08.1992,4.98
24.08.1992,4.51
25.08.1992,3.29
26.08.1992,3.11
27.08.1992,2.93
28.08.1992,2.93
29.08.1992,2.61
30.08.1992,3.29
31.08.1992,3.29
01.09.1992,13.6
02.09.1992,4.98
03.09.1992,4.51
04.09.1992,3.87
05.09.1992,4.98
06.09.1992,4.74
07.09.1992,4.08
08.09.1992,3.67
09.09.1992,3.29
10.09.1992,3.11
11.09.1992,2.93
12.09.1992,2.93
13.09.1992,2.93
14.09.1992,2.93
15.09.1992,4.08
16.09.1992,2.93
17.09.1992,2.77
18.09.1992,2.77
19.09.1992,2.61
20.09.1992,2.61
21.09.1992,2.61
22.09.1992,2.77
23.09.1992,2.45
24.09.1992,2.93
25.09.1992,4.08
26.09.1992,2.93
27.09.1992,2.77
28.09.1992,2.61
29.09.1992,2.61
30.09.1992,2.93
01.10.1992,7.49
02.10.1992,2.93
03.10.1992,2.61
04.10.1992,2.61
05.10.1992,2.93
06.10.1992,2.93
07.10.1992,2.93
08.10.1992,2.93
09.10.1992,2.77
10.10.1992,3.29
11.10.1992,2.93
12.10.1992,2.93
13.10.1992,2.93
14.10.1992,2.77
15.10.1992,2.61
16.10.1992,2.77
17.10.1992,2.3
18.10.1992,2.3
19.10.1992,2.3
20.10.1992,2.3
21.10.1992,2.3
22.10.1992,2.45
23.10.1992,2.61
24.10.1992,2.93
25.10.1992,3.29
26.10.1992,6.58
27.10.1992,6.01
28.10.1992,4.51
29.10.1992,4.08
30.10.1992,3.29
31.10.1992,3.67
01.11.1992,3.67
02.11.1992,3.47
03.11.1992,4.51
04.11.1992,4.51
05.11.1992,3.67
06.11.1992,3.67
07.11.1992,3.47
08.11.1992,4.08
09.11.1992,3.47
10.11.1992,3.29
11.11.1992,3.29
12.11.1992,4.51
13.11.1992,3.67
14.11.1992,4.98
15.11.1992,4.08
16.11.1992,4.29
17.11.1992,3.87
18.11.1992,5.48
19.11.1992,4.51
20.11.1992,4.51
21.11.1992,4.08
22.11.1992,6.01
23.11.1992,7.49
24.11.1992,7.49
25.11.1992,6.01
26.11.1992,6.01
27.11.1992,5.74
28.11.1992,5.48
29.11.1992,4.98
30.11.1992,4.51
01.12.1992,4.51
02.12.1992,4.08
03.12.1992,4.08
04.12.1992,3.67
05.12.1992,3.67
06.12.1992,3.67
07.12.1992,3.47
08.12.1992,3.47
09.12.1992,3.67
10.12.1992,3.67
11.12.1992,3.47
12.12.1992,12.7
13.12.1992,11
14.12.1992,10.1
15.12.1992,8.59
16.12.1992,7.17
17.12.1992,6.29
18.12.1992,6.01
19.12.1992,5.48
20.12.1992,5.48
21.12.1992,7.17
22.12.1992,6.29
23.12.1992,6.01
24.12.1992,5.48
25.12.1992,5.23
26.12.1992,4.74
27.12.1992,4.74
28.12.1992,4.74
29.12.1992,4.08
30.12.1992,3.87
31.12.1992,4.08
01.01.1993,3.47
02.01.1993,2.93
03.01.1993,3.29
04.01.1993,3.67
05.01.1993,4.29
06.01.1993,4.51
07.01.1993,9.35
08.01.1993,6.58
09.01.1993,5.48
10.01.1993,4.98
11.01.1993,5.23
12.01.1993,11
13.01.1993,9.35
14.01.1993,7.17
15.01.1993,6.58
16.01.1993,6.01
17.01.1993,6.01
18.01.1993,6.01
19.01.1993,5.48
20.01.1993,4.98
21.01.1993,5.23
22.01.1993,5.48
23.01.1993,9.35
24.01.1993,7.17
25.01.1993,6.58
26.01.1993,6.58
27.01.1993,6.58
28.01.1993,6.29
29.01.1993,6.29
30.01.1993,4.98
31.01.1993,4.98
01.02.1993,4.98
02.02.1993,5.48
03.02.1993,4.98
04.02.1993,4.51
05.02.1993,4.51
06.02.1993,4.98
07.02.1993,6.58
08.02.1993,3.67
09.02.1993,3.29
10.02.1993,4.98
11.02.1993,4.98
12.02.1993,4.98
13.02.1993,4.51
14.02.1993,4.51
15.02.1993,4.51
16.02.1993,4.29
17.02.1993,6.01
18.02.1993,9.35
19.02.1993,11
20.02.1993,10.5
21.02.1993,10.1
22.02.1993,8.59
23.02.1993,7.49
24.02.1993,6.87
25.02.1993,6.58
26.02.1993,6.58
27.02.1993,6.01
28.02.1993,6.58
01.03.1993,6.01
02.03.1993,6.01
03.03.1993,5.74
04.03.1993,5.48
05.03.1993,5.23
06.03.1993,5.48
07.03.1993,8.59
08.03.1993,8.59
09.03.1993,7.17
10.03.1993,7.17
11.03.1993,10.1
12.03.1993,12.7
13.03.1993,14.5
14.03.1993,16.4
15.03.1993,17.4
16.03.1993,18.4
17.03.1993,22.7
18.03.1993,23.8
19.03.1993,19.4
20.03.1993,15.4
21.03.1993,13.6
22.03.1993,12.7
23.03.1993,11.8
24.03.1993,11
25.03.1993,10.1
26.03.1993,10.1
27.03.1993,7.85
28.03.1993,7.85
29.03.1993,7.17
30.03.1993,6.58
31.03.1993,6.58
01.04.1993,6.58
02.04.1993,6.01
03.04.1993,5.48
04.04.1993,5.48
05.04.1993,5.23
06.04.1993,5.48
07.04.1993,8.59
08.04.1993,8.59
09.04.1993,6.58
10.04.1993,6.01
11.04.1993,6.01
12.04.1993,5.74
13.04.1993,5.74
14.04.1993,6.01
15.04.1993,6.29
16.04.1993,6.01
17.04.1993,5.23
18.04.1993,5.23
19.04.1993,13.6
20.04.1993,12.7
21.04.1993,8.96
22.04.1993,7.85
23.04.1993,6.87
24.04.1993,6.29
25.04.1993,6.01
26.04.1993,5.74
27.04.1993,5.48
28.04.1993,5.23
29.04.1993,4.74
30.04.1993,4.74
01.05.1993,4.08
02.05.1993,4.08
03.05.1993,4.29
04.05.1993,4.08
05.05.1993,4.08
06.05.1993,3.87
07.05.1993,3.67
08.05.1993,3.67
09.05.1993,3.67
10.05.1993,3.67
11.05.1993,3.29
12.05.1993,3.11
13.05.1993,3.29
14.05.1993,3.29
15.05.1993,4.29
16.05.1993,4.74
17.05.1993,3.29
18.05.1993,3.29
19.05.1993,3.29
20.05.1993,3.47
21.05.1993,4.08
22.05.1993,13.1
23.05.1993,6.01
24.05.1993,4.51
25.05.1993,4.08
26.05.1993,3.67
27.05.1993,5.74
28.05.1993,4.29
29.05.1993,3.87
30.05.1993,3.29
31.05.1993,3.11
01.06.1993,3.29
02.06.1993,3.29
03.06.1993,9.35
04.06.1993,7.85
05.06.1993,4.51
06.06.1993,3.67
07.06.1993,4.51
08.06.1993,3.67
09.06.1993,3.29
10.06.1993,3.29
11.06.1993,8.59
12.06.1993,10.1
13.06.1993,5.48
14.06.1993,4.29
15.06.1993,5.74
16.06.1993,4.98
17.06.1993,6.58
18.06.1993,6.01
19.06.1993,4.51
20.06.1993,7.17
21.06.1993,4.29
22.06.1993,4.08
23.06.1993,3.67
24.06.1993,4.51
25.06.1993,3.67
26.06.1993,3.67
27.06.1993,4.51
28.06.1993,7.17
29.06.1993,4.98
30.06.1993,4.08
01.07.1993,3.67
02.07.1993,3.29
03.07.1993,3.11
04.07.1993,2.93
05.07.1993,4.08
06.07.1993,14.5
07.07.1993,4.98
08.07.1993,4.08
09.07.1993,3.67
10.07.1993,3.67
11.07.1993,10.1
12.07.1993,6.58
13.07.1993,5.48
14.07.1993,4.51
15.07.1993,4.29
16.07.1993,9.35
17.07.1993,11
18.07.1993,7.85
19.07.1993,6.87
20.07.1993,10.1
21.07.1993,6.29
22.07.1993,6.29
23.07.1993,6.01
24.07.1993,6.01
25.07.1993,8.59
26.07.1993,6.58
27.07.1993,5.48
28.07.1993,6.01
29.07.1993,6.58
30.07.1993,4.98
31.07.1993,4.74
01.08.1993,4.29
02.08.1993,3.87
03.08.1993,3.67
04.08.1993,4.08
05.08.1993,5.74
06.08.1993,9.35
07.08.1993,5.48
08.08.1993,4.29
09.08.1993,4.08
10.08.1993,6.01
11.08.1993,3.29
12.08.1993,4.29
13.08.1993,3.87
14.08.1993,3.67
15.08.1993,3.47
16.08.1993,3.87
17.08.1993,3.87
18.08.1993,3.29
19.08.1993,3.11
20.08.1993,3.11
21.08.1993,3.67
22.08.1993,3.67
23.08.1993,4.29
24.08.1993,3.87
25.08.1993,3.47
26.08.1993,3.47
27.08.1993,4.98
28.08.1993,2.93
29.08.1993,2.93
30.08.1993,2.93
31.08.1993,6.01
01.09.1993,4.98
02.09.1993,3.67
03.09.1993,6.58
04.09.1993,6.58
05.09.1993,7.17
06.09.1993,8.59
07.09.1993,6.01
08.09.1993,4.98
09.09.1993,4.74
10.09.1993,4.98
11.09.1993,4.98
12.09.1993,6.58
13.09.1993,5.48
14.09.1993,4.98
15.09.1993,4.51
16.09.1993,4.51
17.09.1993,4.08
18.09.1993,3.87
19.09.1993,3.67
20.09.1993,3.67
21.09.1993,3.47
22.09.1993,3.29
23.09.1993,3.29
24.09.1993,3.47
25.09.1993,3.47
26.09.1993,3.47
27.09.1993,3.47
28.09.1993,3.29
29.09.1993,2.93
30.09.1993,2.93
01.10.1993,3.11
02.10.1993,3.11
03.10.1993,3.11
04.10.1993,2.93
05.10.1993,2.77
06.10.1993,2.77
07.10.1993,3.11
08.10.1993,2.77
09.10.1993,3.47
10.10.1993,3.11
11.10.1993,3.47
12.10.1993,2.93
13.10.1993,2.93
14.10.1993,2.45
15.10.1993,2.77
16.10.1993,3.11
17.10.1993,2.77
18.10.1993,2.61
19.10.1993,2.93
20.10.1993,2.93
21.10.1993,2.93
22.10.1993,3.67
23.10.1993,5.74
24.10.1993,5.74
25.10.1993,5.23
26.10.1993,3.87
27.10.1993,3.67
28.10.1993,3.47
29.10.1993,3.29
30.10.1993,3.29
31.10.1993,3.29
01.11.1993,3.11
02.11.1993,2.93
03.11.1993,2.77
04.11.1993,2.61
05.11.1993,2.77
06.11.1993,3.29
07.11.1993,4.51
08.11.1993,3.87
09.11.1993,3.67
10.11.1993,3.67
11.11.1993,3.29
12.11.1993,3.29
13.11.1993,2.93
14.11.1993,3.29
15.11.1993,7.17
16.11.1993,6.58
17.11.1993,4.98
18.11.1993,4.51
19.11.1993,4.08
20.11.1993,3.67
21.11.1993,3.47
22.11.1993,3.29
23.11.1993,3.29
24.11.1993,3.29
25.11.1993,3.29
26.11.1993,3.29
27.11.1993,2.93
28.11.1993,3.29
29.11.1993,3.29
30.11.1993,2.93
01.12.1993,3.47
02.12.1993,4.08
03.12.1993,10.1
04.12.1993,8.59
05.12.1993,7.49
06.12.1993,6.58
07.12.1993,6.01
08.12.1993,5.48
09.12.1993,7.85
10.12.1993,6.87
11.12.1993,18.4
12.12.1993,11
13.12.1993,15.4
14.12.1993,20.5
15.12.1993,14.9
16.12.1993,13.6
17.12.1993,11.4
18.12.1993,9.74
19.12.1993,9.35
20.12.1993,14.5
21.12.1993,36.4
22.12.1993,35
23.12.1993,31.1
24.12.1993,23.8
25.12.1993,18.9
26.12.1993,16.4
27.12.1993,14.5
28.12.1993,12.7
29.12.1993,11
30.12.1993,11.8
31.12.1993,15.4
01.01.1994,14
02.01.1994,11.8
03.01.1994,13.1
04.01.1994,14.5
05.01.1994,11.8
06.01.1994,10.5
07.01.1994,9.35
08.01.1994,8.96
09.01.1994,8.59
10.01.1994,7.85
11.01.1994,8.22
12.01.1994,7.85
13.01.1994,8.96
14.01.1994,9.74
15.01.1994,8.96
16.01.1994,8.22
17.01.1994,7.85
18.01.1994,7.17
19.01.1994,6.87
20.01.1994,6.58
21.01.1994,6.29
22.01.1994,5.74
23.01.1994,7.17
24.01.1994,9.35
25.01.1994,7.49
26.01.1994,8.59
27.01.1994,9.74
28.01.1994,10.5
29.01.1994,8.96
30.01.1994,8.96
31.01.1994,10.5
01.02.1994,8.59
02.02.1994,8.22
03.02.1994,7.85
04.02.1994,7.49
05.02.1994,6.58
06.02.1994,6.58
07.02.1994,6.58
08.02.1994,6.29
09.02.1994,7.49
10.02.1994,8.96
11.02.1994,9.74
12.02.1994,8.59
13.02.1994,7.49
14.02.1994,6.58
15.02.1994,6.29
16.02.1994,6.58
17.02.1994,6.58
18.02.1994,6.01
19.02.1994,6.01
20.02.1994,6.01
21.02.1994,5.74
22.02.1994,5.48
23.02.1994,6.01
24.02.1994,7.17
25.02.1994,10.1
26.02.1994,8.96
27.02.1994,9.74
28.02.1994,9.74
01.03.1994,13.1
02.03.1994,14.5
03.03.1994,13.1
04.03.1994,18.4
05.03.1994,14.5
06.03.1994,13.1
07.03.1994,13.1
08.03.1994,13.1
09.03.1994,12.2
10.03.1994,11
11.03.1994,10.1
12.03.1994,11
13.03.1994,13.1
14.03.1994,12.7
15.03.1994,44.2
16.03.1994,47.9
17.03.1994,28.6
18.03.1994,23.2
19.03.1994,24.4
20.03.1994,22.1
21.03.1994,19.4
22.03.1994,16.9
23.03.1994,16.9
24.03.1994,20
25.03.1994,18.4
26.03.1994,17.9
27.03.1994,15.4
28.03.1994,14
29.03.1994,13.6
30.03.1994,14
31.03.1994,12.2
01.04.1994,11
02.04.1994,9.35
03.04.1994,11.8
04.04.1994,8.59
05.04.1994,8.22
06.04.1994,7.85
07.04.1994,7.17
08.04.1994,6.87
09.04.1994,6.29
10.04.1994,6.01
11.04.1994,7.17
12.04.1994,20.5
13.04.1994,32.4
14.04.1994,31.7
15.04.1994,24.4
16.04.1994,19.4
17.04.1994,20
18.04.1994,23.2
19.04.1994,17.9
20.04.1994,15.9
21.04.1994,14.5
22.04.1994,13.1
23.04.1994,11.8
24.04.1994,10.5
25.04.1994,9.74
26.04.1994,8.59
27.04.1994,7.17
28.04.1994,6.87
29.04.1994,6.58
30.04.1994,6.29
01.05.1994,6.29
02.05.1994,5.48
03.05.1994,5.48
04.05.1994,5.23
05.05.1994,5.74
06.05.1994,6.29
07.05.1994,5.23
08.05.1994,4.74
09.05.1994,4.51
10.05.1994,4.29
11.05.1994,4.29
12.05.1994,4.08
13.05.1994,4.08
14.05.1994,4.08
15.05.1994,4.51
16.05.1994,3.87
17.05.1994,3.87
18.05.1994,3.67
19.05.1994,6.29
20.05.1994,10.1
21.05.1994,5.74
22.05.1994,4.98
23.05.1994,4.74
24.05.1994,4.51
25.05.1994,7.85
26.05.1994,7.17
27.05.1994,12.2
28.05.1994,7.85
29.05.1994,5.74
30.05.1994,5.23
31.05.1994,4.98
01.06.1994,4.74
02.06.1994,4.51
03.06.1994,5.48
04.06.1994,4.98
05.06.1994,6.29
06.06.1994,7.17
07.06.1994,4.74
08.06.1994,4.29
09.06.1994,4.29
10.06.1994,4.74
11.06.1994,5.23
12.06.1994,5.23
13.06.1994,4.98
14.06.1994,4.51
15.06.1994,4.08
16.06.1994,4.51
17.06.1994,8.96
18.06.1994,4.74
19.06.1994,3.87
20.06.1994,3.87
21.06.1994,3.67
22.06.1994,3.67
23.06.1994,3.47
24.06.1994,3.47
25.06.1994,3.29
26.06.1994,3.11
27.06.1994,3.11
28.06.1994,3.11
29.06.1994,3.29
30.06.1994,7.49
01.07.1994,4.08
02.07.1994,3.47
03.07.1994,3.11
04.07.1994,3.11
05.07.1994,2.77
06.07.1994,3.67
07.07.1994,4.08
08.07.1994,5.48
09.07.1994,3.67
10.07.1994,3.29
11.07.1994,3.11
12.07.1994,3.11
13.07.1994,2.93
14.07.1994,2.93
15.07.1994,2.93
16.07.1994,2.93
17.07.1994,2.77
18.07.1994,2.77
19.07.1994,7.49
20.07.1994,3.87
21.07.1994,3.11
22.07.1994,2.77
23.07.1994,2.77
24.07.1994,2.77
25.07.1994,2.61
26.07.1994,2.77
27.07.1994,2.93
28.07.1994,2.61
29.07.1994,2.61
30.07.1994,2.61
31.07.1994,2.45
01.08.1994,2.61
02.08.1994,2.77
03.08.1994,2.77
04.08.1994,2.45
05.08.1994,2.3
06.08.1994,2.3
07.08.1994,2.3
08.08.1994,3.29
09.08.1994,5.23
10.08.1994,2.77
11.08.1994,8.22
12.08.1994,4.74
13.08.1994,6.01
14.08.1994,3.29
15.08.1994,3.11
16.08.1994,2.77
17.08.1994,2.61
18.08.1994,4.29
19.08.1994,6.01
20.08.1994,4.74
21.08.1994,3.11
22.08.1994,2.77
23.08.1994,4.74
24.08.1994,9.74
25.08.1994,15.4
26.08.1994,18.4
27.08.1994,7.17
28.08.1994,6.87
29.08.1994,5.74
30.08.1994,4.51
31.08.1994,4.08
01.09.1994,4.74
02.09.1994,3.87
03.09.1994,4.74
04.09.1994,3.47
05.09.1994,3.29
06.09.1994,3.87
07.09.1994,3.47
08.09.1994,3.67
09.09.1994,16.9
10.09.1994,6.01
11.09.1994,6.87
12.09.1994,4.98
13.09.1994,4.51
14.09.1994,4.51
15.09.1994,4.98
16.09.1994,4.29
17.09.1994,3.87
18.09.1994,3.67
19.09.1994,3.87
20.09.1994,3.67
21.09.1994,3.29
22.09.1994,3.11
23.09.1994,3.11
24.09.1994,3.11
25.09.1994,2.93
26.09.1994,2.93
27.09.1994,2.77
28.09.1994,2.77
29.09.1994,2.77
30.09.1994,2.61
01.10.1994,2.61
02.10.1994,3.47
03.10.1994,3.67
04.10.1994,6.87
05.10.1994,4.29
06.10.1994,4.74
07.10.1994,4.29
08.10.1994,3.67
09.10.1994,3.47
10.10.1994,3.67
11.10.1994,3.29
12.10.1994,3.11
13.10.1994,3.11
14.10.1994,3.11
15.10.1994,3.29
16.10.1994,3.11
17.10.1994,2.93
18.10.1994,2.93
19.10.1994,2.77
20.10.1994,2.77
21.10.1994,2.77
22.10.1994,2.93
23.10.1994,2.77
24.10.1994,3.11
25.10.1994,3.11
26.10.1994,3.47
27.10.1994,3.47
28.10.1994,3.29
29.10.1994,3.47
30.10.1994,4.51
31.10.1994,4.29
01.11.1994,4.08
02.11.1994,3.67
03.11.1994,3.47
04.11.1994,3.29
05.11.1994,2.93
06.11.1994,2.93
07.11.1994,2.93
08.11.1994,2.93
09.11.1994,3.11
10.11.1994,3.29
11.11.1994,2.93
12.11.1994,3.11
13.11.1994,2.93
14.11.1994,3.11
15.11.1994,6.01
16.11.1994,5.48
17.11.1994,5.23
18.11.1994,8.96
19.11.1994,6.87
20.11.1994,6.87
21.11.1994,5.74
22.11.1994,4.74
23.11.1994,4.08
24.11.1994,4.08
25.11.1994,4.51
26.11.1994,4.08
27.11.1994,7.17
28.11.1994,6.87
29.11.1994,6.01
30.11.1994,5.48
01.12.1994,5.23
02.12.1994,4.74
03.12.1994,4.74
04.12.1994,4.98
05.12.1994,6.29
06.12.1994,6.01
07.12.1994,5.23
08.12.1994,4.74
09.12.1994,5.23
10.12.1994,5.23
11.12.1994,8.22
12.12.1994,6.29
13.12.1994,10.1
14.12.1994,23.8
15.12.1994,14.9
16.12.1994,12.2
17.12.1994,10.5
18.12.1994,9.35
19.12.1994,8.59
20.12.1994,8.22
21.12.1994,7.49
22.12.1994,7.17
23.12.1994,6.58
24.12.1994,6.01
25.12.1994,5.23
26.12.1994,4.74
27.12.1994,4.98
28.12.1994,6.58
29.12.1994,6.87
30.12.1994,6.87
31.12.1994,6.29
01.01.1995,6.01
02.01.1995,5.74
03.01.1995,5.48
04.01.1995,5.48
05.01.1995,4.98
06.01.1995,4.74
07.01.1995,5.48
08.01.1995,5.48
09.01.1995,5.48
10.01.1995,5.48
11.01.1995,5.48
12.01.1995,5.23
13.01.1995,4.98
14.01.1995,4.51
15.01.1995,4.74
16.01.1995,4.98
17.01.1995,4.98
18.01.1995,4.51
19.01.1995,4.51
20.01.1995,4.51
21.01.1995,4.98
22.01.1995,8.59
23.01.1995,41.3
24.01.1995,23.2
25.01.1995,22.7
26.01.1995,17.4
27.01.1995,15.9
28.01.1995,16.4
29.01.1995,16.4
30.01.1995,18.4
31.01.1995,16.9
01.02.1995,14.9
02.02.1995,14.5
03.02.1995,13.6
04.02.1995,12.2
05.02.1995,13.6
06.02.1995,11.4
07.02.1995,11
08.02.1995,11.4
09.02.1995,14
10.02.1995,11.8
11.02.1995,14.9
12.02.1995,15.9
13.02.1995,13.6
14.02.1995,13.1
15.02.1995,12.7
16.02.1995,12.7
17.02.1995,12.2
18.02.1995,10.5
19.02.1995,9.74
20.02.1995,8.22
21.02.1995,7.85
22.02.1995,8.59
23.02.1995,7.85
24.02.1995,7.85
25.02.1995,8.59
26.02.1995,8.59
27.02.1995,8.22
28.02.1995,7.85
01.03.1995,7.49
02.03.1995,7.17
03.03.1995,6.58
04.03.1995,5.74
05.03.1995,4.98
06.03.1995,4.98
07.03.1995,4.74
08.03.1995,4.74
09.03.1995,4.74
10.03.1995,4.51
11.03.1995,4.29
12.03.1995,4.29
13.03.1995,4.29
14.03.1995,4.29
15.03.1995,4.74
16.03.1995,4.74
17.03.1995,4.74
18.03.1995,4.98
19.03.1995,5.48
20.03.1995,4.98
21.03.1995,6.29
22.03.1995,6.01
23.03.1995,5.48
24.03.1995,5.48
25.03.1995,5.74
26.03.1995,5.74
27.03.1995,6.29
28.03.1995,6.01
29.03.1995,6.01
30.03.1995,6.01
31.03.1995,6.29
01.04.1995,18.9
02.04.1995,35
03.04.1995,21.6
04.04.1995,16.4
05.04.1995,14
06.04.1995,13.1
07.04.1995,11.8
08.04.1995,11.4
09.04.1995,10.5
10.04.1995,11.4
11.04.1995,23.8
12.04.1995,27.3
13.04.1995,22.7
14.04.1995,19.4
15.04.1995,18.4
16.04.1995,22.1
17.04.1995,29.8
18.04.1995,44.2
19.04.1995,35.7
20.04.1995,33
21.04.1995,25.6
22.04.1995,20.5
23.04.1995,17.4
24.04.1995,15.4
25.04.1995,14
26.04.1995,12.7
27.04.1995,14
28.04.1995,11.8
29.04.1995,10.1
30.04.1995,10.1
01.05.1995,11.4
02.05.1995,8.96
03.05.1995,7.85
04.05.1995,7.49
05.05.1995,7.49
06.05.1995,7.17
07.05.1995,6.58
08.05.1995,7.49
09.05.1995,8.22
10.05.1995,8.22
11.05.1995,6.87
12.05.1995,6.29
13.05.1995,17.9
14.05.1995,37
15.05.1995,17.4
16.05.1995,14
17.05.1995,12.7
18.05.1995,12.2
19.05.1995,14.5
20.05.1995,10.5
21.05.1995,9.35
22.05.1995,8.59
23.05.1995,7.85
24.05.1995,7.49
25.05.1995,6.87
26.05.1995,6.29
27.05.1995,6.29
28.05.1995,6.01
29.05.1995,5.74
30.05.1995,6.29
31.05.1995,10.5
01.06.1995,12.2
02.06.1995,50.2
03.06.1995,26.1
04.06.1995,17.4
05.06.1995,14.9
06.06.1995,15.4
07.06.1995,15.9
08.06.1995,13.6
09.06.1995,13.1
10.06.1995,12.7
11.06.1995,11.8
12.06.1995,12.7
13.06.1995,14.9
14.06.1995,16.9
15.06.1995,22.1
16.06.1995,16.4
17.06.1995,14.5
18.06.1995,20
19.06.1995,15.4
20.06.1995,13.1
21.06.1995,13.6
22.06.1995,15.4
23.06.1995,13.6
24.06.1995,12.2
25.06.1995,12.7
26.06.1995,11
27.06.1995,10.1
28.06.1995,8.96
29.06.1995,7.85
30.06.1995,7.49
01.07.1995,7.49
02.07.1995,6.87
03.07.1995,10.1
04.07.1995,7.49
05.07.1995,6.87
06.07.1995,6.01
07.07.1995,5.48
08.07.1995,4.74
09.07.1995,4.51
10.07.1995,4.51
11.07.1995,4.29
12.07.1995,6.29
13.07.1995,6.01
14.07.1995,4.74
15.07.1995,5.23
16.07.1995,5.48
17.07.1995,6.29
18.07.1995,5.74
19.07.1995,4.98
20.07.1995,4.08
21.07.1995,4.08
22.07.1995,3.87
23.07.1995,11.4
24.07.1995,5.23
25.07.1995,4.51
26.07.1995,4.08
27.07.1995,3.87
28.07.1995,7.49
29.07.1995,21.6
30.07.1995,7.17
31.07.1995,6.01
01.08.1995,5.74
02.08.1995,4.98
03.08.1995,4.74
04.08.1995,4.29
05.08.1995,4.29
06.08.1995,4.08
07.08.1995,3.87
08.08.1995,3.67
09.08.1995,3.47
10.08.1995,3.29
11.08.1995,3.29
12.08.1995,3.11
13.08.1995,2.93
14.08.1995,4.51
15.08.1995,3.87
16.08.1995,3.67
17.08.1995,3.47
18.08.1995,3.11
19.08.1995,3.29
20.08.1995,5.23
21.08.1995,3.67
22.08.1995,3.47
23.08.1995,3.47
24.08.1995,4.98
25.08.1995,3.67
26.08.1995,3.87
27.08.1995,4.51
28.08.1995,6.87
29.08.1995,11.8
30.08.1995,8.96
31.08.1995,6.58
01.09.1995,83.4
02.09.1995,74.9
03.09.1995,36.4
04.09.1995,28
05.09.1995,20.5
06.09.1995,16.4
07.09.1995,13.6
08.09.1995,12.2
09.09.1995,11.4
10.09.1995,10.1
11.09.1995,9.35
12.09.1995,8.59
13.09.1995,7.49
14.09.1995,7.17
15.09.1995,6.87
16.09.1995,6.58
17.09.1995,6.01
18.09.1995,5.74
19.09.1995,5.48
20.09.1995,7.49
21.09.1995,12.7
22.09.1995,9.35
23.09.1995,7.49
24.09.1995,6.87
25.09.1995,6.58
26.09.1995,6.01
27.09.1995,13.1
28.09.1995,12.2
29.09.1995,9.35
30.09.1995,12.7
01.10.1995,20
02.10.1995,13.1
03.10.1995,11
04.10.1995,9.74
05.10.1995,8.59
06.10.1995,7.17
07.10.1995,6.87
08.10.1995,6.58
09.10.1995,6.01
10.10.1995,6.01
11.10.1995,5.74
12.10.1995,5.48
13.10.1995,5.48
14.10.1995,5.48
15.10.1995,5.48
16.10.1995,5.48
17.10.1995,5.48
18.10.1995,5.23
19.10.1995,4.98
20.10.1995,4.74
21.10.1995,5.23
22.10.1995,4.51
23.10.1995,4.51
24.10.1995,4.51
25.10.1995,4.51
26.10.1995,4.29
27.10.1995,4.29
28.10.1995,5.23
29.10.1995,8.96
30.10.1995,6.01
31.10.1995,4.98
01.11.1995,5.23
02.11.1995,12.2
03.11.1995,29.2
04.11.1995,23.8
05.11.1995,16.9
06.11.1995,14.9
07.11.1995,27.3
08.11.1995,28
09.11.1995,31.1
10.11.1995,31.7
11.11.1995,26.7
12.11.1995,23.2
13.11.1995,20
14.11.1995,17.9
15.11.1995,16.9
16.11.1995,17.9
17.11.1995,21
18.11.1995,18.9
19.11.1995,16.9
20.11.1995,16.4
21.11.1995,13.6
22.11.1995,12.7
23.11.1995,13.1
24.11.1995,17.4
25.11.1995,16.9
26.11.1995,14.9
27.11.1995,13.6
28.11.1995,12.7
29.11.1995,11.8
30.11.1995,11.4
01.12.1995,10.5
02.12.1995,9.74
03.12.1995,9.35
04.12.1995,8.96
05.12.1995,8.59
06.12.1995,7.85
07.12.1995,7.85
08.12.1995,7.49
09.12.1995,7.17
10.12.1995,6.87
11.12.1995,7.17
12.12.1995,7.85
13.12.1995,6.87
14.12.1995,6.58
15.12.1995,6.58
16.12.1995,6.58
17.12.1995,6.58
18.12.1995,6.29
19.12.1995,6.87
20.12.1995,6.87
21.12.1995,6.87
22.12.1995,8.22
23.12.1995,26.1
24.12.1995,33
25.12.1995,23.8
26.12.1995,18.4
27.12.1995,15.4
28.12.1995,12.7
29.12.1995,11
30.12.1995,10.5
31.12.1995,8.96
01.01.1996,7.85
02.01.1996,7.49
03.01.1996,7.17
04.01.1996,6.58
05.01.1996,6.4
06.01.1996,6.2
07.01.1996,6
08.01.1996,6.2
09.01.1996,6.1
10.01.1996,5.9
11.01.1996,5.6
12.01.1996,5.6
13.01.1996,5.6
14.01.1996,5.5
15.01.1996,5.35
16.01.1996,5
17.01.1996,4.8
18.01.1996,4.5
19.01.1996,4.3
20.01.1996,4.15
21.01.1996,4
22.01.1996,3.8
23.01.1996,3.7
24.01.1996,3.4
25.01.1996,3.2
26.01.1996,3.2
27.01.1996,3.2
28.01.1996,3.2
29.01.1996,3.2
30.01.1996,3.2
31.01.1996,3.2
01.02.1996,3.3
02.02.1996,3.3
03.02.1996,3.3
04.02.1996,3.1
05.02.1996,3.1
06.02.1996,2.9
07.02.1996,2.9
08.02.1996,2.8
09.02.1996,2.8
10.02.1996,3
11.02.1996,3
12.02.1996,3.3
13.02.1996,3.3
14.02.1996,3.2
15.02.1996,3.2
16.02.1996,3.5
17.02.1996,3.8
18.02.1996,4.2
19.02.1996,4.4
20.02.1996,4.4
21.02.1996,4.4
22.02.1996,3.87
23.02.1996,3.67
24.02.1996,3.67
25.02.1996,4.29
26.02.1996,5.74
27.02.1996,6.29
28.02.1996,5.74
01.03.1996,4.74
02.03.1996,4.29
03.03.1996,4.08
04.03.1996,4.08
05.03.1996,3.87
06.03.1996,3.67
07.03.1996,3.87
08.03.1996,3.87
09.03.1996,4.08
10.03.1996,3.87
11.03.1996,3.67
12.03.1996,3.67
13.03.1996,3.47
14.03.1996,3.67
15.03.1996,3.47
16.03.1996,4.29
17.03.1996,8.59
18.03.1996,7.85
19.03.1996,8.22
20.03.1996,8.22
21.03.1996,7.17
22.03.1996,6.87
23.03.1996,6.58
24.03.1996,10.1
25.03.1996,11.4
26.03.1996,9.35
27.03.1996,11.8
28.03.1996,9.74
29.03.1996,8.22
30.03.1996,8.59
31.03.1996,8.22
01.04.1996,7.17
02.04.1996,6.58
03.04.1996,6.29
04.04.1996,6.01
05.04.1996,6.29
06.04.1996,7.85
07.04.1996,11
08.04.1996,11.8
09.04.1996,11.8
10.04.1996,11.8
11.04.1996,11
12.04.1996,11.8
13.04.1996,12.2
14.04.1996,11.8
15.04.1996,11
16.04.1996,11
17.04.1996,10.5
18.04.1996,9.74
19.04.1996,8.96
20.04.1996,8.59
21.04.1996,7.49
22.04.1996,6.87
23.04.1996,6.58
24.04.1996,6.29
25.04.1996,6.01
26.04.1996,5.48
27.04.1996,5.23
28.04.1996,4.98
29.04.1996,5.48
30.04.1996,4.98
01.05.1996,4.74
02.05.1996,5.48
03.05.1996,6.29
04.05.1996,6.58
05.05.1996,5.48
06.05.1996,4.98
07.05.1996,4.98
08.05.1996,4.74
09.05.1996,5.23
10.05.1996,7.49
11.05.1996,6.01
12.05.1996,5.48
13.05.1996,6.29
14.05.1996,7.49
15.05.1996,6.58
16.05.1996,8.22
17.05.1996,7.85
18.05.1996,9.35
19.05.1996,13.6
20.05.1996,26.1
21.05.1996,16.9
22.05.1996,14.5
23.05.1996,13.1
24.05.1996,11
25.05.1996,10.1
26.05.1996,9.35
27.05.1996,9.74
28.05.1996,16.4
29.05.1996,11.4
30.05.1996,9.74
31.05.1996,8.96
01.06.1996,8.22
02.06.1996,8.22
03.06.1996,12.7
04.06.1996,9.74
05.06.1996,8.22
06.06.1996,7.17
07.06.1996,6.29
08.06.1996,21
09.06.1996,10.5
10.06.1996,14
11.06.1996,11.4
12.06.1996,9.74
13.06.1996,8.96
14.06.1996,7.85
15.06.1996,7.49
16.06.1996,6.87
17.06.1996,6.29
18.06.1996,5.74
19.06.1996,5.74
20.06.1996,6.01
21.06.1996,6.29
22.06.1996,5.74
23.06.1996,5.74
24.06.1996,5.48
25.06.1996,4.98
26.06.1996,4.74
27.06.1996,4.29
28.06.1996,4.29
29.06.1996,4.98
30.06.1996,6.58
01.07.1996,5.74
02.07.1996,5.23
03.07.1996,4.29
04.07.1996,4.08
05.07.1996,4.51
06.07.1996,9.35
07.07.1996,6.58
08.07.1996,31.1
09.07.1996,49.5
10.07.1996,28
11.07.1996,21
12.07.1996,31.1
13.07.1996,23.2
14.07.1996,18.4
15.07.1996,15.4
16.07.1996,13.6
17.07.1996,11.8
18.07.1996,10.5
19.07.1996,9.74
20.07.1996,8.59
21.07.1996,7.49
22.07.1996,7.17
23.07.1996,6.58
24.07.1996,7.85
25.07.1996,7.85
26.07.1996,6.29
27.07.1996,5.74
28.07.1996,5.23
29.07.1996,6.29
30.07.1996,5.23
31.07.1996,5.74
01.08.1996,4.98
02.08.1996,4.74
03.08.1996,4.51
04.08.1996,4.51
05.08.1996,4.29
06.08.1996,4.29
07.08.1996,4.29
08.08.1996,3.87
09.08.1996,3.87
10.08.1996,3.87
11.08.1996,3.67
12.08.1996,4.51
13.08.1996,5.48
14.08.1996,4.74
15.08.1996,5.74
16.08.1996,8.59
17.08.1996,7.49
18.08.1996,4.98
19.08.1996,4.51
20.08.1996,4.29
21.08.1996,3.87
22.08.1996,3.67
23.08.1996,3.67
24.08.1996,4.08
25.08.1996,3.87
26.08.1996,4.74
27.08.1996,3.87
28.08.1996,5.74
29.08.1996,4.74
30.08.1996,4.08
31.08.1996,3.67
01.09.1996,3.67
02.09.1996,3.67
03.09.1996,3.67
04.09.1996,3.67
05.09.1996,3.67
06.09.1996,5.74
07.09.1996,10.5
08.09.1996,5.48
09.09.1996,4.51
10.09.1996,4.98
11.09.1996,4.74
12.09.1996,4.29
13.09.1996,6.87
14.09.1996,20.5
15.09.1996,13.1
16.09.1996,11.4
17.09.1996,8.59
18.09.1996,7.85
19.09.1996,7.17
20.09.1996,6.29
21.09.1996,7.49
22.09.1996,6.58
23.09.1996,6.01
24.09.1996,6.01
25.09.1996,8.22
26.09.1996,8.96
27.09.1996,7.49
28.09.1996,7.49
29.09.1996,7.17
30.09.1996,6.87
01.10.1996,6.58
02.10.1996,6.87
03.10.1996,6.29
04.10.1996,6.01
05.10.1996,6.29
06.10.1996,6.58
07.10.1996,6.01
08.10.1996,5.74
09.10.1996,6.01
10.10.1996,5.48
11.10.1996,5.48
12.10.1996,5.23
13.10.1996,4.98
14.10.1996,4.98
15.10.1996,4.98
16.10.1996,4.98
17.10.1996,8.22
18.10.1996,9.74
19.10.1996,7.49
20.10.1996,6.87
21.10.1996,14.5
22.10.1996,22.1
23.10.1996,13.1
24.10.1996,12.7
25.10.1996,11.4
26.10.1996,10.5
27.10.1996,9.74
28.10.1996,11.4
29.10.1996,8.59
30.10.1996,8.96
31.10.1996,8.96
01.11.1996,7.85
02.11.1996,7.85
03.11.1996,7.17
04.11.1996,6.58
05.11.1996,6.01
06.11.1996,5.74
07.11.1996,5.48
08.11.1996,8.59
09.11.1996,6.87
10.11.1996,5.74
11.11.1996,5.74
12.11.1996,5.48
13.11.1996,6.87
14.11.1996,7.85
15.11.1996,6.87
16.11.1996,7.17
17.11.1996,6.29
18.11.1996,6.01
19.11.1996,6.87
20.11.1996,6.29
21.11.1996,6.01
22.11.1996,5.74
23.11.1996,5.48
24.11.1996,5.23
25.11.1996,5.23
26.11.1996,5.23
27.11.1996,5.48
28.11.1996,5.23
29.11.1996,5.23
30.11.1996,5.74
01.12.1996,7.49
02.12.1996,10.1
03.12.1996,14.5
04.12.1996,10.1
05.12.1996,8.59
06.12.1996,7.85
07.12.1996,7.17
08.12.1996,6.58
09.12.1996,6.58
10.12.1996,6.58
11.12.1996,6.58
12.12.1996,6.29
13.12.1996,6.01
14.12.1996,6.29
15.12.1996,5.74
16.12.1996,6.29
17.12.1996,6.29
18.12.1996,6.29
19.12.1996,17.9
20.12.1996,21.6
21.12.1996,14.5
22.12.1996,12.2
23.12.1996,11.5
24.12.1996,10.5
25.12.1996,9.5
26.12.1996,8.8
27.12.1996,8.3
28.12.1996,7.7
29.12.1996,7.3
30.12.1996,6.9
31.12.1996,6.6
01.01.1997,6.3
02.01.1997,6
03.01.1997,5.7
04.01.1997,5.5
05.01.1997,5.3
06.01.1997,5.1
07.01.1997,5
08.01.1997,4.9
09.01.1997,4.75
10.01.1997,4.6
11.01.1997,4.5
12.01.1997,4.4
13.01.1997,4.35
14.01.1997,4.3
15.01.1997,4.25
16.01.1997,4.2
17.01.1997,4.2
18.01.1997,4.2
19.01.1997,4.2
20.01.1997,4.22
21.01.1997,4.3
22.01.1997,4.35
23.01.1997,4.4
24.01.1997,4.45
25.01.1997,4.5
26.01.1997,4.6
27.01.1997,4.8
28.01.1997,4.8
29.01.1997,4.8
30.01.1997,4.8
31.01.1997,4.8
01.02.1997,5.48
02.02.1997,5.23
03.02.1997,4.74
04.02.1997,4.51
05.02.1997,4.51
06.02.1997,4.98
07.02.1997,4.74
08.02.1997,4.74
09.02.1997,5.23
10.02.1997,6.29
11.02.1997,7.85
12.02.1997,9.74
13.02.1997,14.5
14.02.1997,15.9
15.02.1997,14.9
16.02.1997,12.2
17.02.1997,11
18.02.1997,10.1
19.02.1997,12.7
20.02.1997,11.8
21.02.1997,9.74
22.02.1997,11
23.02.1997,11.8
24.02.1997,11
25.02.1997,15.4
26.02.1997,18.9
27.02.1997,18.9
28.02.1997,16.4
01.03.1997,14.9
02.03.1997,13.6
03.03.1997,13.1
04.03.1997,11.8
05.03.1997,10.5
06.03.1997,10.1
07.03.1997,9.35
08.03.1997,8.96
09.03.1997,8.59
10.03.1997,7.85
11.03.1997,7.17
12.03.1997,6.58
13.03.1997,6.29
14.03.1997,6.01
15.03.1997,6.01
16.03.1997,11.4
17.03.1997,16.9
18.03.1997,12.7
19.03.1997,20.5
20.03.1997,29.8
21.03.1997,21
22.03.1997,20
23.03.1997,17.9
24.03.1997,16.9
25.03.1997,14.9
26.03.1997,13.1
27.03.1997,14
28.03.1997,14
29.03.1997,14.9
30.03.1997,14
31.03.1997,11.8
01.04.1997,11
02.04.1997,10.1
03.04.1997,9.35
04.04.1997,10.1
05.04.1997,11.8
06.04.1997,20
07.04.1997,14.9
08.04.1997,12.2
09.04.1997,11
10.04.1997,9.74
11.04.1997,9.74
12.04.1997,9.74
13.04.1997,8.22
14.04.1997,8.59
15.04.1997,11.4
16.04.1997,9.74
17.04.1997,8.59
18.04.1997,7.85
19.04.1997,9.74
20.04.1997,8.96
21.04.1997,8.59
22.04.1997,8.22
23.04.1997,7.85
24.04.1997,7.17
25.04.1997,6.01
26.04.1997,6.29
27.04.1997,6.29
28.04.1997,6.29
29.04.1997,7.17
30.04.1997,11
01.05.1997,9.35
02.05.1997,7.85
03.05.1997,7.17
04.05.1997,6.87
05.05.1997,6.87
06.05.1997,7.49
07.05.1997,8.59
08.05.1997,6.58
09.05.1997,5.74
10.05.1997,5.48
11.05.1997,5.74
12.05.1997,5.48
13.05.1997,5.23
14.05.1997,4.74
15.05.1997,8.59
16.05.1997,5.23
17.05.1997,4.51
18.05.1997,4.29
19.05.1997,4.29
20.05.1997,5.48
21.05.1997,5.74
22.05.1997,5.48
23.05.1997,6.87
24.05.1997,5.74
25.05.1997,4.98
26.05.1997,4.51
27.05.1997,4.74
28.05.1997,7.85
29.05.1997,5.74
30.05.1997,4.74
31.05.1997,4.29
01.06.1997,4.08
02.06.1997,3.87
03.06.1997,3.87
04.06.1997,3.67
05.06.1997,3.47
06.06.1997,3.47
07.06.1997,3.47
08.06.1997,3.29
09.06.1997,3.29
10.06.1997,3.29
11.06.1997,3.11
12.06.1997,3.29
13.06.1997,5.48
14.06.1997,5.48
15.06.1997,9.35
16.06.1997,4.98
17.06.1997,4.29
18.06.1997,4.08
19.06.1997,4.08
20.06.1997,4.98
21.06.1997,4.29
22.06.1997,4.74
23.06.1997,3.67
24.06.1997,4.29
25.06.1997,4.08
26.06.1997,3.67
27.06.1997,3.87
28.06.1997,3.67
29.06.1997,3.47
30.06.1997,3.67
01.07.1997,3.67
02.07.1997,3.67
03.07.1997,3.87
04.07.1997,4.29
05.07.1997,4.74
06.07.1997,4.51
07.07.1997,3.67
08.07.1997,3.87
09.07.1997,3.67
10.07.1997,3.47
11.07.1997,3.47
12.07.1997,3.29
13.07.1997,3.29
14.07.1997,3.47
15.07.1997,3.67
16.07.1997,4.51
17.07.1997,3.87
18.07.1997,12.2
19.07.1997,17.9
20.07.1997,26.1
21.07.1997,35
22.07.1997,26.1
23.07.1997,15.9
24.07.1997,13.1
25.07.1997,13.1
26.07.1997,23.2
27.07.1997,13.6
28.07.1997,12.7
29.07.1997,10.5
30.07.1997,9.35
31.07.1997,11.4
01.08.1997,14
02.08.1997,11
03.08.1997,8.59
04.08.1997,7.49
05.08.1997,6.87
06.08.1997,6.29
07.08.1997,6.01
08.08.1997,5.74
09.08.1997,6.29
10.08.1997,5.48
11.08.1997,5.23
12.08.1997,4.98
13.08.1997,4.74
14.08.1997,4.51
15.08.1997,4.29
16.08.1997,4.51
17.08.1997,4.29
18.08.1997,4.08
19.08.1997,5.23
20.08.1997,4.74
21.08.1997,4.08
22.08.1997,3.87
23.08.1997,3.87
24.08.1997,3.67
25.08.1997,3.67
26.08.1997,5.48
27.08.1997,4.51
28.08.1997,4.08
29.08.1997,6.58
30.08.1997,4.98
31.08.1997,4.08
01.09.1997,4.08
02.09.1997,3.87
03.09.1997,3.67
04.09.1997,3.87
05.09.1997,3.67
06.09.1997,4.29
07.09.1997,3.87
08.09.1997,3.67
09.09.1997,3.47
10.09.1997,3.67
11.09.1997,3.47
12.09.1997,3.29
13.09.1997,7.85
14.09.1997,4.51
15.09.1997,3.87
16.09.1997,3.47
17.09.1997,3.47
18.09.1997,3.47
19.09.1997,3.11
20.09.1997,3.11
21.09.1997,3.11
22.09.1997,2.93
23.09.1997,2.61
24.09.1997,2.77
25.09.1997,2.77
26.09.1997,2.93
27.09.1997,3.11
28.09.1997,3.47
29.09.1997,2.93
30.09.1997,2.93
01.10.1997,3.11
02.10.1997,3.67
03.10.1997,3.87
04.10.1997,3.11
05.10.1997,3.11
06.10.1997,2.93
07.10.1997,2.93
08.10.1997,4.08
09.10.1997,3.67
10.10.1997,6.58
11.10.1997,6.87
12.10.1997,6.87
13.10.1997,5.23
14.10.1997,7.17
15.10.1997,5.48
16.10.1997,5.74
17.10.1997,4.29
18.10.1997,4.08
19.10.1997,3.67
20.10.1997,3.47
21.10.1997,3.87
22.10.1997,3.67
23.10.1997,3.47
24.10.1997,3.47
25.10.1997,3.47
26.10.1997,4.08
27.10.1997,3.67
28.10.1997,3.47
29.10.1997,3.29
30.10.1997,3.29
31.10.1997,3.29
01.11.1997,2.88
02.11.1997,2.88
03.11.1997,2.7
04.11.1997,2.7
05.11.1997,2.7
06.11.1997,2.7
07.11.1997,2.7
08.11.1997,3.07
09.11.1997,2.88
10.11.1997,2.53
11.11.1997,2.36
12.11.1997,2.36
13.11.1997,2.2
14.11.1997,2.2
15.11.1997,2.36
16.11.1997,4.57
17.11.1997,2.88
18.11.1997,2.53
19.11.1997,2.36
20.11.1997,2.2
21.11.1997,2.2
22.11.1997,2.36
23.11.1997,2.36
24.11.1997,2.36
25.11.1997,2.36
26.11.1997,2.36
27.11.1997,2.2
28.11.1997,2.2
29.11.1997,2.7
30.11.1997,2.36
01.12.1997,2.36
02.12.1997,2.36
03.12.1997,2.7
04.12.1997,3.07
05.12.1997,2.88
06.12.1997,2.7
07.12.1997,4.82
08.12.1997,6.44
09.12.1997,5.59
10.12.1997,5.33
11.12.1997,7.04
12.12.1997,9.39
13.12.1997,20
14.12.1997,16.8
15.12.1997,13
16.12.1997,9.76
17.12.1997,8.68
18.12.1997,7.35
19.12.1997,6.74
20.12.1997,6.44
21.12.1997,9.39
22.12.1997,7.04
23.12.1997,6.44
24.12.1997,6.15
25.12.1997,8.33
26.12.1997,8
27.12.1997,7.35
28.12.1997,6.74
29.12.1997,6.74
30.12.1997,6.15
31.12.1997,5.87
01.01.1998,5.59
02.01.1998,5.33
03.01.1998,5.33
04.01.1998,5.87
05.01.1998,5.33
06.01.1998,5.59
07.01.1998,5.33
08.01.1998,5.33
09.01.1998,4.82
10.01.1998,4.57
11.01.1998,4.57
12.01.1998,4.34
13.01.1998,4.34
14.01.1998,4.11
15.01.1998,3.89
16.01.1998,3.89
17.01.1998,5.87
18.01.1998,4.34
19.01.1998,4.34
20.01.1998,4.34
21.01.1998,4.34
22.01.1998,4.11
23.01.1998,4.34
24.01.1998,4.34
25.01.1998,4.11
26.01.1998,3.46
27.01.1998,3.3
28.01.1998,3.03
29.01.1998,2.8
30.01.1998,2.64
31.01.1998,2.57
01.02.1998,2.5
02.02.1998,2.55
03.02.1998,2.62
04.02.1998,2.72
05.02.1998,2.88
06.02.1998,3.14
07.02.1998,3.6
08.02.1998,3.89
09.02.1998,4.11
10.02.1998,4.57
11.02.1998,5.33
12.02.1998,7.67
13.02.1998,8.33
14.02.1998,7.67
15.02.1998,7.04
16.02.1998,6.74
17.02.1998,10.9
18.02.1998,8.33
19.02.1998,7.04
20.02.1998,6.74
21.02.1998,6.44
22.02.1998,6.15
23.02.1998,8
24.02.1998,6.15
25.02.1998,11.7
26.02.1998,10.5
27.02.1998,9.03
28.02.1998,9.03
01.03.1998,8.68
02.03.1998,8.33
03.03.1998,8.68
04.03.1998,8.33
05.03.1998,14.4
06.03.1998,13.9
07.03.1998,22.9
08.03.1998,18.9
09.03.1998,18.9
10.03.1998,15.3
11.03.1998,13.4
12.03.1998,12.6
13.03.1998,10.5
14.03.1998,9.76
15.03.1998,10.9
16.03.1998,12.6
17.03.1998,44.6
18.03.1998,34.5
19.03.1998,25.4
20.03.1998,21.1
21.03.1998,17.8
22.03.1998,14.8
23.03.1998,13
24.03.1998,11.3
25.03.1998,10.5
26.03.1998,9.39
27.03.1998,8.68
28.03.1998,8.33
29.03.1998,7.67
30.03.1998,7.04
31.03.1998,7.04
01.04.1998,6.74
02.04.1998,7.35
03.04.1998,6.44
04.04.1998,5.87
05.04.1998,5.59
06.04.1998,5.33
07.04.1998,5.07
08.04.1998,5.87
09.04.1998,5.59
10.04.1998,6.15
11.04.1998,7.04
12.04.1998,6.44
13.04.1998,6.74
14.04.1998,5.59
15.04.1998,5.07
16.04.1998,4.82
17.04.1998,4.82
18.04.1998,4.82
19.04.1998,4.57
20.04.1998,4.57
21.04.1998,4.82
22.04.1998,5.07
23.04.1998,4.11
24.04.1998,3.89
25.04.1998,3.67
26.04.1998,3.67
27.04.1998,3.67
28.04.1998,3.67
29.04.1998,3.46
30.04.1998,3.46
01.05.1998,3.46
02.05.1998,3.89
03.05.1998,4.34
04.05.1998,4.11
05.05.1998,3.07
06.05.1998,2.88
07.05.1998,2.88
08.05.1998,2.88
09.05.1998,2.88
10.05.1998,2.88
11.05.1998,2.7
12.05.1998,2.53
13.05.1998,2.53
14.05.1998,2.53
15.05.1998,2.53
16.05.1998,2.7
17.05.1998,2.7
18.05.1998,2.7
19.05.1998,2.36
20.05.1998,2.53
21.05.1998,3.26
22.05.1998,4.34
23.05.1998,2.88
24.05.1998,2.7
25.05.1998,2.88
26.05.1998,3.67
27.05.1998,3.26
28.05.1998,2.53
29.05.1998,2.36
30.05.1998,3.67
31.05.1998,5.07
01.06.1998,2.7
02.06.1998,2.7
03.06.1998,3.26
04.06.1998,2.53
05.06.1998,2.36
06.06.1998,2.2
07.06.1998,2.88
08.06.1998,2.88
09.06.1998,2.2
10.06.1998,2.04
11.06.1998,3.07
12.06.1998,4.34
13.06.1998,15.3
14.06.1998,5.07
15.06.1998,3.89
16.06.1998,4.11
17.06.1998,4.57
18.06.1998,4.82
19.06.1998,3.89
20.06.1998,3.26
21.06.1998,3.07
22.06.1998,4.11
23.06.1998,3.07
24.06.1998,3.07
25.06.1998,2.88
26.06.1998,2.53
27.06.1998,2.53
28.06.1998,2.53
29.06.1998,2.36
30.06.1998,2.2
01.07.1998,2.88
02.07.1998,2.7
03.07.1998,2.53
04.07.1998,2.7
05.07.1998,5.07
06.07.1998,4.11
07.07.1998,3.89
08.07.1998,5.33
09.07.1998,12.1
10.07.1998,7.04
11.07.1998,5.59
12.07.1998,6.74
13.07.1998,5.87
14.07.1998,5.33
15.07.1998,4.34
16.07.1998,4.34
17.07.1998,5.33
18.07.1998,4.11
19.07.1998,4.11
20.07.1998,3.26
21.07.1998,3.07
22.07.1998,3.07
23.07.1998,3.07
24.07.1998,3.89
25.07.1998,2.88
26.07.1998,2.7
27.07.1998,2.7
28.07.1998,6.15
29.07.1998,3.89
30.07.1998,3.07
31.07.1998,2.53
01.08.1998,2.53
02.08.1998,2.7
03.08.1998,10.1
04.08.1998,4.34
05.08.1998,3.67
06.08.1998,3.07
07.08.1998,2.7
08.08.1998,2.53
09.08.1998,2.53
10.08.1998,2.53
11.08.1998,2.36
12.08.1998,2.2
13.08.1998,4.57
14.08.1998,3.07
15.08.1998,2.36
16.08.1998,2.2
17.08.1998,2.2
18.08.1998,2.04
19.08.1998,2.04
20.08.1998,2.04
21.08.1998,1.9
22.08.1998,4.57
23.08.1998,3.07
24.08.1998,2.88
25.08.1998,3.07
26.08.1998,2.53
27.08.1998,7.35
28.08.1998,3.46
29.08.1998,3.89
30.08.1998,3.46
31.08.1998,3.26
01.09.1998,2.53
02.09.1998,2.2
03.09.1998,2.04
04.09.1998,3.46
05.09.1998,2.53
06.09.1998,6.15
07.09.1998,3.46
08.09.1998,2.7
09.09.1998,2.53
10.09.1998,2.36
11.09.1998,4.11
12.09.1998,6.15
13.09.1998,7.04
14.09.1998,4.34
15.09.1998,14.4
16.09.1998,28.5
17.09.1998,18.9
18.09.1998,19.4
19.09.1998,14.8
20.09.1998,11.3
21.09.1998,9.76
22.09.1998,8.68
23.09.1998,7.67
24.09.1998,7.04
25.09.1998,6.44
26.09.1998,6.15
27.09.1998,5.59
28.09.1998,5.33
29.09.1998,4.82
30.09.1998,4.57
01.10.1998,4.57
02.10.1998,7.04
03.10.1998,5.33
04.10.1998,4.57
05.10.1998,4.57
06.10.1998,4.34
07.10.1998,4.11
08.10.1998,7.04
09.10.1998,5.87
10.10.1998,5.33
11.10.1998,5.33
12.10.1998,8
13.10.1998,14.8
14.10.1998,9.39
15.10.1998,9.76
16.10.1998,8.33
17.10.1998,8
18.10.1998,8
19.10.1998,7.35
20.10.1998,7.04
21.10.1998,6.74
22.10.1998,6.15
23.10.1998,6.15
24.10.1998,7.04
25.10.1998,8.68
26.10.1998,9.76
27.10.1998,8.33
28.10.1998,9.39
29.10.1998,11.3
30.10.1998,10.1
31.10.1998,9.03
01.11.1998,35.9
02.11.1998,34.5
03.11.1998,24.2
04.11.1998,18.3
05.11.1998,20
06.11.1998,16.3
07.11.1998,13.9
08.11.1998,12.1
09.11.1998,12.6
10.11.1998,16.8
11.11.1998,16.8
12.11.1998,13.4
13.11.1998,11.7
14.11.1998,11.3
15.11.1998,12.6
16.11.1998,12.1
17.11.1998,11.7
18.11.1998,10.9
19.11.1998,10.1
20.11.1998,9.03
21.11.1998,8
22.11.1998,7.67
23.11.1998,7.35
24.11.1998,7.35
25.11.1998,7.04
26.11.1998,6.74
27.11.1998,6.44
28.11.1998,6.74
29.11.1998,6.74
30.11.1998,6.15
01.12.1998,5.87
02.12.1998,5.59
03.12.1998,5.59
04.12.1998,5.33
05.12.1998,5.33
06.12.1998,5.33
07.12.1998,5.07
08.12.1998,4.82
09.12.1998,4.34
10.12.1998,5.07
11.12.1998,6.44
12.12.1998,11.3
13.12.1998,21.7
14.12.1998,22.3
15.12.1998,22.3
16.12.1998,23.5
17.12.1998,18.9
18.12.1998,15.8
19.12.1998,14.8
20.12.1998,13.4
21.12.1998,12.1
22.12.1998,10.9
23.12.1998,10.1
24.12.1998,9.03
25.12.1998,8.68
26.12.1998,8.68
27.12.1998,8.33
28.12.1998,7.67
29.12.1998,7.04
30.12.1998,6.74
31.12.1998,6.44
01.01.1999,6.44
02.01.1999,6.15
03.01.1999,6.44
04.01.1999,6.74
05.01.1999,5.87
06.01.1999,5.33
07.01.1999,6.15
08.01.1999,7.04
09.01.1999,6.74
10.01.1999,6.15
11.01.1999,5.87
12.01.1999,5.87
13.01.1999,5.33
14.01.1999,6.15
15.01.1999,8
16.01.1999,8.68
17.01.1999,7.35
18.01.1999,6.74
19.01.1999,6.44
20.01.1999,6.15
21.01.1999,5.87
22.01.1999,5.59
23.01.1999,5.59
24.01.1999,5.33
25.01.1999,5.07
26.01.1999,7.35
27.01.1999,6.44
28.01.1999,7.04
29.01.1999,6.74
30.01.1999,6.15
31.01.1999,5.59
01.02.1999,5.87
02.02.1999,6.15
03.02.1999,8.68
04.02.1999,25.4
05.02.1999,28.5
06.02.1999,20.6
07.02.1999,16.8
08.02.1999,14.8
09.02.1999,13.4
10.02.1999,11.7
11.02.1999,10.5
12.02.1999,9.39
13.02.1999,8.68
14.02.1999,8.33
15.02.1999,8
16.02.1999,8
17.02.1999,8
18.02.1999,7.35
19.02.1999,10.5
20.02.1999,46.9
21.02.1999,30.5
22.02.1999,33.8
23.02.1999,23.5
24.02.1999,19.4
25.02.1999,16.8
26.02.1999,17.3
27.02.1999,23.5
28.02.1999,26.1
01.03.1999,23.5
02.03.1999,45.4
03.03.1999,49.2
04.03.1999,33.8
05.03.1999,28.5
06.03.1999,24.2
07.03.1999,18.9
08.03.1999,16.8
09.03.1999,15.8
10.03.1999,14.4
11.03.1999,17.3
12.03.1999,13
13.03.1999,11.3
14.03.1999,10.5
15.03.1999,9.76
16.03.1999,9.39
17.03.1999,9.03
18.03.1999,8.68
19.03.1999,8.33
20.03.1999,9.03
21.03.1999,9.03
22.03.1999,8.33
23.03.1999,9.03
24.03.1999,8
25.03.1999,7.04
26.03.1999,6.74
27.03.1999,7.04
28.03.1999,10.9
29.03.1999,8
30.03.1999,7.35
31.03.1999,7.04
01.04.1999,6.74
02.04.1999,6.44
03.04.1999,6.44
04.04.1999,6.74
05.04.1999,10.9
06.04.1999,7.67
07.04.1999,9.39
08.04.1999,8.68
09.04.1999,7.67
10.04.1999,7.35
11.04.1999,7.35
12.04.1999,7.67
13.04.1999,7.35
14.04.1999,8
15.04.1999,6.74
16.04.1999,5.87
17.04.1999,10.1
18.04.1999,9.76
19.04.1999,8
20.04.1999,7.67
21.04.1999,7.35
22.04.1999,6.44
23.04.1999,6.44
24.04.1999,6.44
25.04.1999,6.15
26.04.1999,5.87
27.04.1999,5.87
28.04.1999,6.44
29.04.1999,5.59
30.04.1999,5.33
01.05.1999,5.33
02.05.1999,5.07
03.05.1999,5.07
04.05.1999,4.82
05.05.1999,4.82
06.05.1999,4.57
07.05.1999,4.34
08.05.1999,7.35
09.05.1999,7.67
10.05.1999,5.33
11.05.1999,5.07
12.05.1999,6.44
13.05.1999,7.35
14.05.1999,4.82
15.05.1999,5.87
16.05.1999,5.07
17.05.1999,4.34
18.05.1999,4.34
19.05.1999,3.89
20.05.1999,3.89
21.05.1999,6.44
22.05.1999,7.04
23.05.1999,5.87
24.05.1999,4.34
25.05.1999,4.11
26.05.1999,4.11
27.05.1999,3.89
28.05.1999,3.46
29.05.1999,5.07
30.05.1999,3.67
31.05.1999,5.87
01.06.1999,3.26
02.06.1999,3.07
03.06.1999,4.57
04.06.1999,4.11
05.06.1999,3.46
06.06.1999,3.26
07.06.1999,3.26
08.06.1999,4.34
09.06.1999,4.34
10.06.1999,3.26
11.06.1999,5.33
12.06.1999,4.11
13.06.1999,3.46
14.06.1999,3.07
15.06.1999,2.88
16.06.1999,2.88
17.06.1999,2.88
18.06.1999,10.5
19.06.1999,24.8
20.06.1999,10.1
21.06.1999,7.67
22.06.1999,6.15
23.06.1999,5.33
24.06.1999,4.34
25.06.1999,4.82
26.06.1999,4.11
27.06.1999,4.11
28.06.1999,4.82
29.06.1999,3.89
30.06.1999,3.46
01.07.1999,4.11
02.07.1999,3.89
03.07.1999,3.26
04.07.1999,3.46
05.07.1999,3.46
06.07.1999,12.6
07.07.1999,15.3
08.07.1999,12.6
09.07.1999,7.35
10.07.1999,6.15
11.07.1999,5.33
12.07.1999,4.57
13.07.1999,4.34
14.07.1999,9.03
15.07.1999,10.5
16.07.1999,8.33
17.07.1999,6.74
18.07.1999,5.87
19.07.1999,5.33
20.07.1999,5.07
21.07.1999,5.07
22.07.1999,4.82
23.07.1999,5.59
24.07.1999,5.07
25.07.1999,4.57
26.07.1999,4.34
27.07.1999,4.11
28.07.1999,4.11
29.07.1999,3.67
30.07.1999,3.46
31.07.1999,3.26
01.08.1999,3.07
02.08.1999,3.07
03.08.1999,2.88
04.08.1999,2.88
05.08.1999,2.7
06.08.1999,3.46
07.08.1999,2.88
08.08.1999,2.88
09.08.1999,2.88
10.08.1999,2.88
11.08.1999,4.11
12.08.1999,3.46
13.08.1999,2.53
14.08.1999,2.88
15.08.1999,3.46
16.08.1999,3.26
17.08.1999,6.44
18.08.1999,4.11
19.08.1999,3.67
20.08.1999,2.88
21.08.1999,3.46
22.08.1999,2.88
23.08.1999,2.88
24.08.1999,2.53
25.08.1999,2.36
26.08.1999,2.2
27.08.1999,2.2
28.08.1999,3.89
29.08.1999,3.07
30.08.1999,2.7
31.08.1999,2.88
01.09.1999,4.34
02.09.1999,2.88
03.09.1999,2.53
04.09.1999,2.36
05.09.1999,2.36
06.09.1999,2.36
07.09.1999,2.7
08.09.1999,2.88
09.09.1999,2.53
10.09.1999,2.2
11.09.1999,2.04
12.09.1999,1.9
13.09.1999,1.9
14.09.1999,1.9
15.09.1999,2.04
16.09.1999,1.9
17.09.1999,1.9
18.09.1999,2.04
19.09.1999,1.9
20.09.1999,1.9
21.09.1999,3.07
22.09.1999,2.36
23.09.1999,2.04
24.09.1999,1.9
25.09.1999,2.2
26.09.1999,2.88
27.09.1999,2.53
28.09.1999,2.2
29.09.1999,2.04
30.09.1999,2.7
01.10.1999,2.7
02.10.1999,2.53
03.10.1999,2.36
04.10.1999,2.88
05.10.1999,2.36
06.10.1999,2.36
07.10.1999,2.7
08.10.1999,2.53
09.10.1999,2.88
10.10.1999,6.44
11.10.1999,3.46
12.10.1999,3.26
13.10.1999,2.7
14.10.1999,2.7
15.10.1999,3.46
16.10.1999,2.88
17.10.1999,2.53
18.10.1999,2.53
19.10.1999,2.2
20.10.1999,2.2
21.10.1999,2.2
22.10.1999,2.2
23.10.1999,2.04
24.10.1999,2.2
25.10.1999,2.53
26.10.1999,4.11
27.10.1999,2.36
28.10.1999,2.2
29.10.1999,2.04
30.10.1999,2.04
31.10.1999,2.53
01.11.1999,2.36
02.11.1999,2.36
03.11.1999,4.57
04.11.1999,2.7
05.11.1999,2.36
06.11.1999,2.2
07.11.1999,2.53
08.11.1999,6.15
09.11.1999,11.3
10.11.1999,9.76
11.11.1999,13
12.11.1999,7.35
13.11.1999,5.87
14.11.1999,6.15
15.11.1999,6.44
16.11.1999,5.07
17.11.1999,4.82
18.11.1999,4.34
19.11.1999,4.34
20.11.1999,4.11
21.11.1999,4.11
22.11.1999,3.89
23.11.1999,3.89
24.11.1999,3.67
25.11.1999,4.11
26.11.1999,4.11
27.11.1999,3.89
28.11.1999,3.67
29.11.1999,3.46
30.11.1999,3.46
01.12.1999,3.26
02.12.1999,3.89
03.12.1999,3.89
04.12.1999,4.57
05.12.1999,3.89
06.12.1999,3.67
07.12.1999,3.89
08.12.1999,4.82
09.12.1999,3.89
10.12.1999,3.89
11.12.1999,3.67
12.12.1999,3.67
13.12.1999,3.46
14.12.1999,3.89
15.12.1999,3.67
16.12.1999,3.46
17.12.1999,3.26
18.12.1999,3.67
19.12.1999,3.46
20.12.1999,3.26
21.12.1999,3.07
22.12.1999,3.07
23.12.1999,2.88
24.12.1999,3.26
25.12.1999,3.46
26.12.1999,5.87
27.12.1999,8.68
28.12.1999,7.67
29.12.1999,5.87
30.12.1999,5.33
31.12.1999,4.82
01.01.2000,4.57
02.01.2000,7.67
03.01.2000,7.04
04.01.2000,6.74
05.01.2000,9.76
06.01.2000,9.03
07.01.2000,8
08.01.2000,7.67
09.01.2000,7.35
10.01.2000,7.67
11.01.2000,7.04
12.01.2000,6.44
13.01.2000,5.87
14.01.2000,5.59
15.01.2000,5.33
16.01.2000,5.07
17.01.2000,8
18.01.2000,25.4
19.01.2000,18.9
20.01.2000,13.4
21.01.2000,16.3
22.01.2000,13
23.01.2000,15.3
24.01.2000,9.39
25.01.2000,8.68
26.01.2000,8.33
27.01.2000,7.67
28.01.2000,7.04
29.01.2000,9.39
30.01.2000,38.7
31.01.2000,32.5
01.02.2000,35.2
02.02.2000,25.4
03.02.2000,21.1
04.02.2000,18.3
05.02.2000,17.8
06.02.2000,15.8
07.02.2000,13.9
08.02.2000,13
09.02.2000,15.3
10.02.2000,11.7
11.02.2000,12.6
12.02.2000,10.5
13.02.2000,10.5
14.02.2000,10.5
15.02.2000,11.7
16.02.2000,16.8
17.02.2000,13.4
18.02.2000,11.3
19.02.2000,11.7
20.02.2000,13.4
21.02.2000,11.3
22.02.2000,10.5
23.02.2000,10.5
24.02.2000,11.7
25.02.2000,26.7
26.02.2000,23.5
27.02.2000,17.8
28.02.2000,15.8
01.03.2000,14.4
02.03.2000,15.3
03.03.2000,14.4
04.03.2000,16.8
05.03.2000,13.9
06.03.2000,12.6
07.03.2000,12.1
08.03.2000,17.3
09.03.2000,37.3
10.03.2000,49.2
11.03.2000,44.6
12.03.2000,39.4
13.03.2000,29.2
14.03.2000,27.3
15.03.2000,39.4
16.03.2000,37.3
17.03.2000,54
18.03.2000,55.7
19.03.2000,48.4
20.03.2000,40.1
21.03.2000,34.5
22.03.2000,18.3
23.03.2000,16.8
24.03.2000,15.8
25.03.2000,16.8
26.03.2000,13.4
27.03.2000,18.3
28.03.2000,17.3
29.03.2000,14.8
30.03.2000,16.8
31.03.2000,20
01.04.2000,18.3
02.04.2000,15.8
03.04.2000,14.4
04.04.2000,13.9
05.04.2000,12.6
06.04.2000,10.9
07.04.2000,9.76
08.04.2000,9.76
09.04.2000,8.68
10.04.2000,12.1
11.04.2000,8
12.04.2000,7.67
13.04.2000,6.74
14.04.2000,6.15
15.04.2000,6.74
16.04.2000,6.74
17.04.2000,5.33
18.04.2000,5.59
19.04.2000,5.33
20.04.2000,5.07
21.04.2000,4.82
22.04.2000,4.57
23.04.2000,4.57
24.04.2000,4.57
25.04.2000,5.07
26.04.2000,4.34
27.04.2000,4.11
28.04.2000,3.89
29.04.2000,3.89
30.04.2000,3.67
01.05.2000,3.89
02.05.2000,3.67
03.05.2000,3.67
04.05.2000,3.46
05.05.2000,3.26
06.05.2000,3.26
07.05.2000,3.26
08.05.2000,3.07
09.05.2000,3.07
10.05.2000,4.11
11.05.2000,3.26
12.05.2000,3.07
13.05.2000,2.88
14.05.2000,2.7
15.05.2000,2.7
16.05.2000,2.7
17.05.2000,3.07
18.05.2000,4.11
19.05.2000,3.07
20.05.2000,3.26
21.05.2000,3.67
22.05.2000,6.15
23.05.2000,5.07
24.05.2000,3.26
25.05.2000,2.88
26.05.2000,2.7
27.05.2000,2.7
28.05.2000,2.53
29.05.2000,2.36
30.05.2000,2.53
31.05.2000,2.88
01.06.2000,2.53
02.06.2000,2.36
03.06.2000,2.36
04.06.2000,2.2
05.06.2000,3.26
06.06.2000,6.74
07.06.2000,4.57
08.06.2000,3.46
09.06.2000,2.7
10.06.2000,2.53
11.06.2000,2.04
12.06.2000,3.89
13.06.2000,2.2
14.06.2000,3.89
15.06.2000,3.67
16.06.2000,3.26
17.06.2000,2.53
18.06.2000,2.36
19.06.2000,2.53
20.06.2000,2.53
21.06.2000,2.36
22.06.2000,2.2
23.06.2000,2.36
24.06.2000,2.7
25.06.2000,2.7
26.06.2000,2.7
27.06.2000,2.53
28.06.2000,2.36
29.06.2000,2.2
30.06.2000,2.04
01.07.2000,2.36
02.07.2000,2.36
03.07.2000,2.88
04.07.2000,3.07
05.07.2000,5.07
06.07.2000,2.88
07.07.2000,2.7
08.07.2000,11.7
09.07.2000,5.59
10.07.2000,4.57
11.07.2000,3.67
12.07.2000,3.07
13.07.2000,2.88
14.07.2000,4.34
15.07.2000,7.67
16.07.2000,4.82
17.07.2000,3.46
18.07.2000,3.07
19.07.2000,2.7
20.07.2000,2.7
21.07.2000,2.53
22.07.2000,2.36
23.07.2000,2.36
24.07.2000,2.36
25.07.2000,2.36
26.07.2000,2.2
27.07.2000,3.46
28.07.2000,2.88
29.07.2000,2.88
30.07.2000,2.53
31.07.2000,2.7
01.08.2000,2.36
02.08.2000,2.36
03.08.2000,2.2
04.08.2000,2.2
05.08.2000,2.2
06.08.2000,1.75
07.08.2000,2.88
08.08.2000,2.2
09.08.2000,1.9
10.08.2000,1.9
11.08.2000,2.04
12.08.2000,1.75
13.08.2000,1.62
14.08.2000,1.62
15.08.2000,1.62
16.08.2000,1.9
17.08.2000,1.62
18.08.2000,1.62
19.08.2000,1.49
20.08.2000,1.49
21.08.2000,5.87
22.08.2000,7.35
23.08.2000,3.07
24.08.2000,2.2
25.08.2000,1.9
26.08.2000,2.04
27.08.2000,1.75
28.08.2000,11.7
29.08.2000,5.87
30.08.2000,3.26
31.08.2000,2.7
01.09.2000,2.53
02.09.2000,5.07
03.09.2000,3.67
04.09.2000,10.9
05.09.2000,4.11
06.09.2000,3.46
07.09.2000,4.82
08.09.2000,4.57
09.09.2000,3.26
10.09.2000,2.88
11.09.2000,2.7
12.09.2000,2.7
13.09.2000,2.53
14.09.2000,3.26
15.09.2000,2.53
16.09.2000,2.53
17.09.2000,4.11
18.09.2000,3.26
19.09.2000,2.7
20.09.2000,2.53
21.09.2000,2.88
22.09.2000,3.07
23.09.2000,2.36
24.09.2000,2.36
25.09.2000,2.36
26.09.2000,2.2
27.09.2000,2.2
28.09.2000,2.04
29.09.2000,2.04
30.09.2000,2.04
01.10.2000,2.04
02.10.2000,7.35
03.10.2000,3.26
04.10.2000,2.53
05.10.2000,2.36
06.10.2000,3.26
07.10.2000,5.59
08.10.2000,10.9
09.10.2000,5.59
10.10.2000,4.34
11.10.2000,3.67
12.10.2000,3.46
13.10.2000,3.46
14.10.2000,3.07
15.10.2000,2.88
16.10.2000,2.88
17.10.2000,2.7
18.10.2000,2.7
19.10.2000,2.53
20.10.2000,2.36
21.10.2000,2.36
22.10.2000,2.2
23.10.2000,2.36
24.10.2000,2.36
25.10.2000,2.88
26.10.2000,3.67
27.10.2000,3.46
28.10.2000,2.88
29.10.2000,2.53
30.10.2000,2.53
31.10.2000,2.36
01.11.2000,2.36
02.11.2000,2.2
03.11.2000,2.04
04.11.2000,2.7
05.11.2000,2.2
06.11.2000,2.2
07.11.2000,2.04
08.11.2000,2.04
09.11.2000,2.04
10.11.2000,1.9
11.11.2000,2.04
12.11.2000,1.9
13.11.2000,1.9
14.11.2000,1.9
15.11.2000,3.07
16.11.2000,2.2
17.11.2000,2.36
18.11.2000,2.7
19.11.2000,2.2
20.11.2000,2.36
21.11.2000,2.7
22.11.2000,2.7
23.11.2000,2.36
24.11.2000,2.36
25.11.2000,2.88
26.11.2000,2.7
27.11.2000,2.88
28.11.2000,3.07
29.11.2000,3.89
30.11.2000,2.88
01.12.2000,2.7
02.12.2000,2.53
03.12.2000,2.53
04.12.2000,2.2
05.12.2000,2.36
06.12.2000,2.36
07.12.2000,2.36
08.12.2000,2.36
09.12.2000,2.36
10.12.2000,2.2
11.12.2000,2.53
12.12.2000,2.53
13.12.2000,2.7
14.12.2000,2.2
15.12.2000,3.26
16.12.2000,4.11
17.12.2000,2.88
18.12.2000,2.53
19.12.2000,2.2
20.12.2000,2.36
21.12.2000,2.04
22.12.2000,2.2
23.12.2000,2.04
24.12.2000,2.2
25.12.2000,2.53
26.12.2000,2.36
27.12.2000,2.36
28.12.2000,2.36
29.12.2000,2.2
30.12.2000,2.2
31.12.2000,2.2
01.01.2001,1.9
02.01.2001,2.53
03.01.2001,2.53
04.01.2001,2.36
05.01.2001,2.36
06.01.2001,3.07
07.01.2001,2.7
08.01.2001,2.53
09.01.2001,2.36
10.01.2001,2.2
11.01.2001,2.36
12.01.2001,2.2
13.01.2001,2.04
14.01.2001,1.75
15.01.2001,1.62
16.01.2001,1.62
17.01.2001,1.62
18.01.2001,1.62
19.01.2001,1.75
20.01.2001,1.9
21.01.2001,2.04
22.01.2001,2.2
23.01.2001,2.36
24.01.2001,2.36
25.01.2001,3.26
26.01.2001,3.46
27.01.2001,3.07
28.01.2001,2.53
29.01.2001,2.36
30.01.2001,2.2
31.01.2001,2.2
01.02.2001,2.36
02.02.2001,2.53
03.02.2001,2.53
04.02.2001,2.7
05.02.2001,9.03
06.02.2001,11.7
07.02.2001,7.35
08.02.2001,6.15
09.02.2001,5.33
10.02.2001,4.82
11.02.2001,4.34
12.02.2001,4.11
13.02.2001,4.57
14.02.2001,4.11
15.02.2001,3.67
16.02.2001,3.46
17.02.2001,3.26
18.02.2001,3.07
19.02.2001,3.26
20.02.2001,3.26
21.02.2001,3.46
22.02.2001,3.46
23.02.2001,4.11
24.02.2001,3.67
25.02.2001,3.07
26.02.2001,3.07
27.02.2001,3.46
28.02.2001,3.26
01.03.2001,3.26
02.03.2001,3.26
03.03.2001,3.26
04.03.2001,3.89
05.03.2001,5.59
06.03.2001,4.11
07.03.2001,3.89
08.03.2001,5.33
09.03.2001,14.4
10.03.2001,11.7
11.03.2001,9.76
12.03.2001,9.39
13.03.2001,13
14.03.2001,10.9
15.03.2001,9.39
16.03.2001,8.68
17.03.2001,9.76
18.03.2001,13
19.03.2001,11.7
20.03.2001,9.39
21.03.2001,9.03
22.03.2001,9.39
23.03.2001,11.7
24.03.2001,11.7
25.03.2001,20
26.03.2001,22.3
27.03.2001,15.8
28.03.2001,13.4
29.03.2001,12.1
30.03.2001,10.5
31.03.2001,9.39
01.04.2001,8.68
02.04.2001,8
03.04.2001,7.04
04.04.2001,7.04
05.04.2001,6.74
06.04.2001,6.15
07.04.2001,6.15
08.04.2001,6.74
09.04.2001,7.04
10.04.2001,5.87
11.04.2001,6.44
12.04.2001,5.59
13.04.2001,5.87
14.04.2001,6.15
15.04.2001,7.35
16.04.2001,11.7
17.04.2001,13
18.04.2001,10.9
19.04.2001,9.39
20.04.2001,8
21.04.2001,8.68
22.04.2001,9.03
23.04.2001,8.33
24.04.2001,7.67
25.04.2001,7.04
26.04.2001,8.68
27.04.2001,6.74
28.04.2001,6.44
29.04.2001,6.44
30.04.2001,5.87
01.05.2001,5.33
02.05.2001,5.33
03.05.2001,5.07
04.05.2001,5.07
05.05.2001,6.44
06.05.2001,7.67
07.05.2001,6.15
08.05.2001,5.33
09.05.2001,4.82
10.05.2001,4.57
11.05.2001,4.57
12.05.2001,4.11
13.05.2001,3.89
14.05.2001,3.89
15.05.2001,3.67
16.05.2001,3.46
17.05.2001,3.46
18.05.2001,3.26
19.05.2001,3.67
20.05.2001,3.07
21.05.2001,3.07
22.05.2001,2.88
23.05.2001,2.88
24.05.2001,2.7
25.05.2001,2.53
26.05.2001,2.53
27.05.2001,2.36
28.05.2001,5.59
29.05.2001,5.59
30.05.2001,3.07
31.05.2001,3.26
01.06.2001,4.57
02.06.2001,3.07
03.06.2001,4.11
04.06.2001,8.68
05.06.2001,5.59
06.06.2001,3.89
07.06.2001,3.26
08.06.2001,3.26
09.06.2001,3.26
10.06.2001,3.26
11.06.2001,4.82
12.06.2001,4.34
13.06.2001,3.26
14.06.2001,2.88
15.06.2001,2.7
16.06.2001,3.07
17.06.2001,2.7
18.06.2001,5.07
19.06.2001,4.57
20.06.2001,3.07
21.06.2001,3.67
22.06.2001,4.82
23.06.2001,6.44
24.06.2001,3.67
25.06.2001,3.07
26.06.2001,2.88
27.06.2001,2.7
28.06.2001,2.7
29.06.2001,2.7
30.06.2001,2.36
01.07.2001,2.88
02.07.2001,2.36
03.07.2001,2.04
04.07.2001,2.2
05.07.2001,2.04
06.07.2001,2.04
07.07.2001,2.04
08.07.2001,21.7
09.07.2001,8.68
10.07.2001,6.15
11.07.2001,5.33
12.07.2001,4.11
13.07.2001,3.46
14.07.2001,3.26
15.07.2001,2.88
16.07.2001,10.9
17.07.2001,9.76
18.07.2001,6.44
19.07.2001,7.67
20.07.2001,4.34
21.07.2001,3.89
22.07.2001,3.46
23.07.2001,3.46
24.07.2001,3.26
25.07.2001,3.07
26.07.2001,3.07
27.07.2001,3.07
28.07.2001,2.7
29.07.2001,2.53
30.07.2001,2.36
31.07.2001,2.36
01.08.2001,3.46
02.08.2001,2.53
03.08.2001,2.2
04.08.2001,3.07
05.08.2001,3.26
06.08.2001,2.7
07.08.2001,2.36
08.08.2001,2.36
09.08.2001,2.2
10.08.2001,2.36
11.08.2001,2.04
12.08.2001,1.9
13.08.2001,2.04
14.08.2001,1.9
15.08.2001,1.9
16.08.2001,1.75
17.08.2001,2.2
18.08.2001,2.2
19.08.2001,2.04
20.08.2001,2.88
21.08.2001,5.59
22.08.2001,2.88
23.08.2001,2.04
24.08.2001,2.04
25.08.2001,1.75
26.08.2001,1.75
27.08.2001,1.9
28.08.2001,2.36
29.08.2001,1.9
30.08.2001,1.75
31.08.2001,1.75
01.09.2001,2.2
02.09.2001,3.07
03.09.2001,2.04
04.09.2001,2.88
05.09.2001,2.88
06.09.2001,2.7
07.09.2001,2.36
08.09.2001,7.67
09.09.2001,5.59
10.09.2001,15.3
11.09.2001,16.3
12.09.2001,10.5
13.09.2001,9.39
14.09.2001,7.35
15.09.2001,6.15
16.09.2001,5.07
17.09.2001,4.57
18.09.2001,4.82
19.09.2001,4.57
20.09.2001,4.57
21.09.2001,4.82
22.09.2001,4.11
23.09.2001,3.67
24.09.2001,3.89
25.09.2001,4.11
26.09.2001,7.04
27.09.2001,6.44
28.09.2001,5.33
29.09.2001,4.34
30.09.2001,4.57
01.10.2001,5.07
02.10.2001,8.68
03.10.2001,6.15
04.10.2001,10.1
05.10.2001,9.76
06.10.2001,7.04
07.10.2001,6.44
08.10.2001,6.15
09.10.2001,6.44
10.10.2001,5.33
11.10.2001,5.33
12.10.2001,5.07
13.10.2001,4.57
14.10.2001,4.34
15.10.2001,4.57
16.10.2001,4.34
17.10.2001,4.11
18.10.2001,3.89
19.10.2001,3.89
20.10.2001,3.89
21.10.2001,3.89
22.10.2001,4.82
23.10.2001,4.11
24.10.2001,4.34
25.10.2001,4.82
26.10.2001,3.89
27.10.2001,3.67
28.10.2001,4.34
29.10.2001,4.34
30.10.2001,3.89
31.10.2001,3.89
01.11.2001,4.82
02.11.2001,4.82
03.11.2001,3.89
04.11.2001,3.89
05.11.2001,3.89
06.11.2001,3.89
07.11.2001,3.89
08.11.2001,14.8
09.11.2001,26.7
10.11.2001,14.4
11.11.2001,10.9
12.11.2001,10.9
13.11.2001,12.6
14.11.2001,12.1
15.11.2001,9.76
16.11.2001,9.03
17.11.2001,8.33
18.11.2001,8
19.11.2001,7.67
20.11.2001,9.39
21.11.2001,7.67
22.11.2001,8
23.11.2001,13.4
24.11.2001,9.39
25.11.2001,9.76
26.11.2001,11.7
27.11.2001,16.3
28.11.2001,15.8
29.11.2001,14.4
30.11.2001,13.9
01.12.2001,12.1
02.12.2001,11.3
03.12.2001,10.5
04.12.2001,9.76
05.12.2001,10.5
06.12.2001,19.4
07.12.2001,28.5
08.12.2001,20
09.12.2001,22.3
10.12.2001,19.4
11.12.2001,18.3
12.12.2001,14.8
13.12.2001,15.3
14.12.2001,10.9
15.12.2001,9.76
16.12.2001,9.39
17.12.2001,9.03
18.12.2001,8.68
19.12.2001,8.33
20.12.2001,8.33
21.12.2001,7.35
22.12.2001,7.35
23.12.2001,7.04
24.12.2001,6.44
25.12.2001,7.04
26.12.2001,7.04
27.12.2001,6.44
28.12.2001,8
29.12.2001,10.1
30.12.2001,8.33
31.12.2001,7.04
01.01.2002,6.44
02.01.2002,6.74
03.01.2002,5.87
04.01.2002,4.34
05.01.2002,3.46
06.01.2002,3.26
07.01.2002,3.26
08.01.2002,3.26
09.01.2002,3.26
10.01.2002,3.07
11.01.2002,3.07
12.01.2002,2.88
13.01.2002,2.88
14.01.2002,2.88
15.01.2002,3.07
16.01.2002,3.07
17.01.2002,3.26
18.01.2002,3.67
19.01.2002,4.34
20.01.2002,6.15
21.01.2002,27.3
22.01.2002,38.7
23.01.2002,33.8
24.01.2002,31.1
25.01.2002,33.8
26.01.2002,27.9
27.01.2002,29.8
28.01.2002,34.5
29.01.2002,26.7
30.01.2002,20.6
31.01.2002,17.3
01.02.2002,14.8
02.02.2002,13
03.02.2002,11.3
04.02.2002,10.5
05.02.2002,9.39
06.02.2002,8.68
07.02.2002,8
08.02.2002,7.67
09.02.2002,8
10.02.2002,10.1
11.02.2002,9.03
12.02.2002,8.68
13.02.2002,21.1
14.02.2002,17.8
15.02.2002,13.4
16.02.2002,11.7
17.02.2002,10.9
18.02.2002,10.1
19.02.2002,9.39
20.02.2002,11.3
21.02.2002,13.4
22.02.2002,10.1
23.02.2002,11.3
24.02.2002,12.1
25.02.2002,11.3
26.02.2002,21.1
27.02.2002,24.2
28.02.2002,19.4
01.03.2002,16.3
02.03.2002,14.4
03.03.2002,13
04.03.2002,11.7
05.03.2002,10.9
06.03.2002,9.76
07.03.2002,10.1
08.03.2002,9.03
09.03.2002,8.33
10.03.2002,7.67
11.03.2002,7.35
12.03.2002,6.44
13.03.2002,5.87
14.03.2002,6.15
15.03.2002,6.15
16.03.2002,5.59
17.03.2002,5.59
18.03.2002,5.33
19.03.2002,6.74
20.03.2002,7.35
21.03.2002,9.76
22.03.2002,9.76
23.03.2002,11.3
24.03.2002,11.3
25.03.2002,10.5
26.03.2002,9.39
27.03.2002,8.33
28.03.2002,8
29.03.2002,8
30.03.2002,8
31.03.2002,7.67
01.04.2002,7.35
02.04.2002,7.35
03.04.2002,7.04
04.04.2002,6.74
05.04.2002,6.44
06.04.2002,6.44
07.04.2002,6.15
08.04.2002,6.15
09.04.2002,5.59
10.04.2002,5.07
11.04.2002,5.33
12.04.2002,5.59
13.04.2002,5.33
14.04.2002,7.67
15.04.2002,14.8
16.04.2002,11.3
17.04.2002,8.33
18.04.2002,7.04
19.04.2002,6.44
20.04.2002,5.87
21.04.2002,5.59
22.04.2002,5.59
23.04.2002,5.33
24.04.2002,5.33
25.04.2002,5.33
26.04.2002,5.33
27.04.2002,7.35
28.04.2002,6.44
29.04.2002,5.59
30.04.2002,5.07
01.05.2002,4.82
02.05.2002,4.57
03.05.2002,4.57
04.05.2002,4.57
05.05.2002,5.59
06.05.2002,6.44
07.05.2002,5.59
08.05.2002,4.82
09.05.2002,4.34
10.05.2002,4.11
11.05.2002,4.11
12.05.2002,4.57
13.05.2002,5.59
14.05.2002,4.11
15.05.2002,3.46
16.05.2002,3.26
17.05.2002,5.33
18.05.2002,5.33
19.05.2002,3.89
20.05.2002,3.89
21.05.2002,3.07
22.05.2002,3.07
23.05.2002,2.88
24.05.2002,4.57
25.05.2002,3.26
26.05.2002,5.33
27.05.2002,4.11
28.05.2002,6.44
29.05.2002,5.59
30.05.2002,6.44
31.05.2002,5.87
01.06.2002,3.07
02.06.2002,2.88
03.06.2002,2.88
04.06.2002,2.7
05.06.2002,2.88
06.06.2002,4.34
07.06.2002,3.46
08.06.2002,7.04
09.06.2002,7.04
10.06.2002,4.34
11.06.2002,3.89
12.06.2002,3.67
13.06.2002,3.26
14.06.2002,3.89
15.06.2002,4.34
16.06.2002,4.82
17.06.2002,3.46
18.06.2002,2.88
19.06.2002,2.7
20.06.2002,3.67
21.06.2002,5.33
22.06.2002,3.89
23.06.2002,2.88
24.06.2002,2.7
25.06.2002,2.7
26.06.2002,2.53
27.06.2002,2.36
28.06.2002,2.2
29.06.2002,2.2
30.06.2002,2.2
01.07.2002,2.2
02.07.2002,2.36
03.07.2002,2.2
04.07.2002,2.2
05.07.2002,2.04
06.07.2002,1.9
07.07.2002,1.9
08.07.2002,1.9
09.07.2002,1.75
10.07.2002,2.04
11.07.2002,8
12.07.2002,2.88
13.07.2002,2.53
14.07.2002,3.89
15.07.2002,2.53
16.07.2002,2.7
17.07.2002,14.4
18.07.2002,14.4
19.07.2002,6.74
20.07.2002,4.57
21.07.2002,3.89
22.07.2002,3.89
23.07.2002,3.26
24.07.2002,3.07
25.07.2002,2.88
26.07.2002,2.88
27.07.2002,2.88
28.07.2002,2.53
29.07.2002,2.7
30.07.2002,2.7
31.07.2002,2.7
01.08.2002,2.7
02.08.2002,2.7
03.08.2002,2.7
04.08.2002,3.67
05.08.2002,6.44
06.08.2002,3.67
07.08.2002,6.44
08.08.2002,16.8
09.08.2002,13.4
10.08.2002,7.04
11.08.2002,8.68
12.08.2002,62.5
13.08.2002,195
14.08.2002,68.1
15.08.2002,37.6
16.08.2002,26.3
17.08.2002,23.3
18.08.2002,20.4
19.08.2002,14.2
20.08.2002,11
21.08.2002,9.36
22.08.2002,9.36
23.08.2002,8.98
24.08.2002,7.59
25.08.2002,13.2
26.08.2002,8.26
27.08.2002,6.64
28.08.2002,5.78
29.08.2002,7.59
30.08.2002,6.06
31.08.2002,5.25
01.09.2002,13.2
02.09.2002,12.3
03.09.2002,8.62
04.09.2002,7.26
05.09.2002,7.59
06.09.2002,11
07.09.2002,7.26
08.09.2002,6.35
09.09.2002,5.51
10.09.2002,6.95
11.09.2002,13.2
12.09.2002,7.59
13.09.2002,6.06
14.09.2002,5.51
15.09.2002,6.64
16.09.2002,5
17.09.2002,4.76
18.09.2002,4.52
19.09.2002,4.08
20.09.2002,3.86
21.09.2002,3.86
22.09.2002,3.86
23.09.2002,6.06
24.09.2002,4.76
25.09.2002,3.66
26.09.2002,4.52
27.09.2002,8.62
28.09.2002,6.06
29.09.2002,4.76
30.09.2002,4.08
01.10.2002,3.66
02.10.2002,3.66
03.10.2002,3.46
04.10.2002,4.52
05.10.2002,4.08
06.10.2002,6.95
07.10.2002,11.4
08.10.2002,10.5
09.10.2002,8.62
10.10.2002,7.59
11.10.2002,6.95
12.10.2002,6.35
13.10.2002,5.78
14.10.2002,5.51
15.10.2002,5.25
16.10.2002,8.62
17.10.2002,10.1
18.10.2002,8.62
19.10.2002,7.92
20.10.2002,7.26
21.10.2002,7.59
22.10.2002,15.2
23.10.2002,11
24.10.2002,9.36
25.10.2002,8.26
26.10.2002,14.2
27.10.2002,12.3
28.10.2002,13.7
29.10.2002,11.8
30.10.2002,10.5
31.10.2002,9.74
01.11.2002,8.62
02.11.2002,13.7
03.11.2002,16.3
04.11.2002,22.1
05.11.2002,15.2
06.11.2002,13.2
07.11.2002,12.3
08.11.2002,12.3
09.11.2002,22.1
10.11.2002,20.4
11.11.2002,21.5
12.11.2002,23.9
13.11.2002,18.7
14.11.2002,16.3
15.11.2002,14.7
16.11.2002,12.3
17.11.2002,11.4
18.11.2002,9.74
19.11.2002,30.8
20.11.2002,36.9
21.11.2002,23.9
22.11.2002,19.8
23.11.2002,34.8
24.11.2002,24.5
25.11.2002,20.4
26.11.2002,17.6
27.11.2002,15.7
28.11.2002,13.2
29.11.2002,12.3
30.11.2002,34.2
01.12.2002,40.5
02.12.2002,26.3
03.12.2002,21.5
04.12.2002,18.1
05.12.2002,16.3
06.12.2002,13.7
07.12.2002,12.3
08.12.2002,10.5
09.12.2002,9.36
10.12.2002,8.62
11.12.2002,8.26
12.12.2002,7.59
13.12.2002,6.95
14.12.2002,6.35
15.12.2002,6.06
16.12.2002,6.06
17.12.2002,6.95
18.12.2002,6.35
19.12.2002,5.51
20.12.2002,5.25
21.12.2002,5
22.12.2002,5.51
23.12.2002,26.3
24.12.2002,12.3
25.12.2002,8.98
26.12.2002,7.92
27.12.2002,9.74
28.12.2002,10.5
29.12.2002,9.36
30.12.2002,39.8
31.12.2002,45.8
01.01.2003,25.7
02.01.2003,41.3
03.01.2003,55.3
04.01.2003,40.5
05.01.2003,28.2
06.01.2003,23.3
07.01.2003,19.2
08.01.2003,16.3
09.01.2003,14.2
10.01.2003,12.7
11.01.2003,11
12.01.2003,9.74
13.01.2003,9.36
14.01.2003,12.7
15.01.2003,16.3
16.01.2003,12.7
17.01.2003,11
18.01.2003,9.74
19.01.2003,8.98
20.01.2003,8.98
21.01.2003,9.74
22.01.2003,8.98
23.01.2003,8.26
24.01.2003,14.7
25.01.2003,13.2
26.01.2003,11.4
27.01.2003,12.7
28.01.2003,30.1
29.01.2003,25.7
30.01.2003,22.1
31.01.2003,18.1
01.02.2003,16.3
02.02.2003,14.2
03.02.2003,13.7
04.02.2003,14.2
05.02.2003,12.3
06.02.2003,10.5
07.02.2003,9.74
08.02.2003,8.98
09.02.2003,8.62
10.02.2003,7.59
11.02.2003,6.95
12.02.2003,6.64
13.02.2003,6.06
14.02.2003,6.06
15.02.2003,6.35
16.02.2003,6.06
17.02.2003,5.51
18.02.2003,5.25
19.02.2003,5.78
20.02.2003,5.25
21.02.2003,5.25
22.02.2003,4.76
23.02.2003,4.76
24.02.2003,4.76
25.02.2003,4.76
26.02.2003,4.76
27.02.2003,4.76
28.02.2003,5.25
01.03.2003,6.06
02.03.2003,8.26
03.03.2003,11
04.03.2003,8.98
05.03.2003,7.92
06.03.2003,7.92
07.03.2003,8.98
08.03.2003,8.98
09.03.2003,8.98
10.03.2003,8.98
11.03.2003,8.26
12.03.2003,15.7
13.03.2003,16.8
14.03.2003,12.7
15.03.2003,11
16.03.2003,10.1
17.03.2003,9.36
18.03.2003,8.62
19.03.2003,8.26
20.03.2003,7.92
21.03.2003,7.59
22.03.2003,6.95
23.03.2003,6.35
24.03.2003,6.06
25.03.2003,5.78
26.03.2003,5.51
27.03.2003,5.25
28.03.2003,6.95
29.03.2003,5.51
30.03.2003,5.25
31.03.2003,5
01.04.2003,5
02.04.2003,5.78
03.04.2003,5.78
04.04.2003,5.51
05.04.2003,4.76
06.04.2003,4.76
07.04.2003,5
08.04.2003,4.76
09.04.2003,4.52
10.04.2003,4.3
11.04.2003,4.3
12.04.2003,4.08
13.04.2003,3.66
14.04.2003,3.66
15.04.2003,3.46
16.04.2003,3.27
17.04.2003,3.09
18.04.2003,3.09
19.04.2003,5.25
20.04.2003,7.26
21.04.2003,4.52
22.04.2003,3.86
23.04.2003,3.66
24.04.2003,3.46
25.04.2003,3.27
26.04.2003,3.46
27.04.2003,3.86
28.04.2003,4.52
29.04.2003,3.46
30.04.2003,3.27
01.05.2003,3.09
02.05.2003,3.09
03.05.2003,3.09
04.05.2003,2.92
05.05.2003,2.92
06.05.2003,2.92
07.05.2003,2.75
08.05.2003,2.92
09.05.2003,11
10.05.2003,7.59
11.05.2003,4.08
12.05.2003,4.3
13.05.2003,3.86
14.05.2003,3.66
15.05.2003,3.27
16.05.2003,3.46
17.05.2003,2.92
18.05.2003,2.92
19.05.2003,4.76
20.05.2003,4.76
21.05.2003,3.27
22.05.2003,2.92
23.05.2003,2.58
24.05.2003,2.58
25.05.2003,2.43
26.05.2003,5.25
27.05.2003,3.27
28.05.2003,2.75
29.05.2003,2.58
30.05.2003,2.43
31.05.2003,2.58
01.06.2003,2.58
02.06.2003,2.28
03.06.2003,2.14
04.06.2003,2.14
05.06.2003,2.14
06.06.2003,2.14
07.06.2003,2.14
08.06.2003,2
09.06.2003,1.87
10.06.2003,1.87
11.06.2003,1.87
12.06.2003,1.87
13.06.2003,4.08
14.06.2003,2.14
15.06.2003,2
16.06.2003,1.87
17.06.2003,1.87
18.06.2003,2.58
19.06.2003,4.76
20.06.2003,2.75
21.06.2003,2.28
22.06.2003,2
23.06.2003,2
24.06.2003,2.75
25.06.2003,2
26.06.2003,1.87
27.06.2003,1.75
28.06.2003,1.75
29.06.2003,1.87
30.06.2003,2.28
01.07.2003,3.66
02.07.2003,2.58
03.07.2003,2
04.07.2003,4.52
05.07.2003,5.78
06.07.2003,2.75
07.07.2003,2.28
08.07.2003,2.14
09.07.2003,2
10.07.2003,2.28
11.07.2003,2
12.07.2003,1.87
13.07.2003,1.75
14.07.2003,1.75
15.07.2003,1.63
16.07.2003,1.52
17.07.2003,5.51
18.07.2003,5.78
19.07.2003,2.28
20.07.2003,2
21.07.2003,2.28
22.07.2003,2
23.07.2003,2
24.07.2003,3.27
25.07.2003,6.35
26.07.2003,2.75
27.07.2003,2.28
28.07.2003,6.06
29.07.2003,3.46
30.07.2003,3.86
31.07.2003,2.58
01.08.2003,2.43
02.08.2003,2.43
03.08.2003,2
04.08.2003,1.87
05.08.2003,1.87
06.08.2003,1.75
07.08.2003,1.63
08.08.2003,1.63
09.08.2003,1.52
10.08.2003,1.52
11.08.2003,1.52
12.08.2003,1.52
13.08.2003,1.41
14.08.2003,1.41
15.08.2003,1.41
16.08.2003,1.41
17.08.2003,1.41
18.08.2003,1.41
19.08.2003,1.75
20.08.2003,1.75
21.08.2003,1.41
22.08.2003,1.41
23.08.2003,1.41
24.08.2003,1.52
25.08.2003,1.52
26.08.2003,1.41
27.08.2003,1.41
28.08.2003,1.41
29.08.2003,1.75
30.08.2003,2.28
31.08.2003,2.43
01.09.2003,2.58
02.09.2003,3.09
03.09.2003,2.43
04.09.2003,1.75
05.09.2003,1.75
06.09.2003,1.63
07.09.2003,1.63
08.09.2003,1.41
09.09.2003,1.52
10.09.2003,1.63
11.09.2003,4.3
12.09.2003,3.09
13.09.2003,4.08
14.09.2003,2.58
15.09.2003,2
16.09.2003,1.87
17.09.2003,1.75
18.09.2003,1.75
19.09.2003,1.63
20.09.2003,1.75
21.09.2003,1.63
22.09.2003,1.63
23.09.2003,1.87
24.09.2003,2
25.09.2003,1.63
26.09.2003,1.63
27.09.2003,1.52
28.09.2003,1.41
29.09.2003,2
30.09.2003,1.75
01.10.2003,1.63
02.10.2003,1.63
03.10.2003,1.63
04.10.2003,2
05.10.2003,2.43
06.10.2003,2.58
07.10.2003,3.27
08.10.2003,4.76
09.10.2003,7.59
10.10.2003,4.3
11.10.2003,2.92
12.10.2003,2.58
13.10.2003,2.28
14.10.2003,2.14
15.10.2003,2.14
16.10.2003,2
17.10.2003,1.87
18.10.2003,1.87
19.10.2003,1.75
20.10.2003,2
21.10.2003,2.28
22.10.2003,2.43
23.10.2003,2.14
24.10.2003,2
25.10.2003,2
26.10.2003,2.28
27.10.2003,2.14
28.10.2003,2
29.10.2003,2
30.10.2003,3.46
31.10.2003,2.58
01.11.2003,2
02.11.2003,1.87
03.11.2003,2
04.11.2003,2.28
05.11.2003,2.28
06.11.2003,2
07.11.2003,1.87
08.11.2003,1.87
09.11.2003,1.87
10.11.2003,1.75
11.11.2003,1.87
12.11.2003,1.87
13.11.2003,1.63
14.11.2003,1.75
15.11.2003,1.75
16.11.2003,1.75
17.11.2003,3.27
18.11.2003,2.43
19.11.2003,2
20.11.2003,1.87
21.11.2003,1.87
22.11.2003,1.87
23.11.2003,1.87
24.11.2003,1.75
25.11.2003,1.75
26.11.2003,1.75
27.11.2003,1.87
28.11.2003,1.63
29.11.2003,3.86
30.11.2003,2.58
01.12.2003,2.14
02.12.2003,2
03.12.2003,1.87
04.12.2003,1.87
05.12.2003,1.75
06.12.2003,2
07.12.2003,2
08.12.2003,1.87
09.12.2003,1.75
10.12.2003,1.87
11.12.2003,1.75
12.12.2003,1.87
13.12.2003,2.92
14.12.2003,5
15.12.2003,3.86
16.12.2003,2.92
17.12.2003,2.75
18.12.2003,2.75
19.12.2003,2.43
20.12.2003,2.43
21.12.2003,2.92
22.12.2003,2.92
23.12.2003,2.58
24.12.2003,2
25.12.2003,2.43
26.12.2003,2.58
27.12.2003,2.75
28.12.2003,2.58
29.12.2003,2.58
30.12.2003,2.43
31.12.2003,2.28
01.01.2004,2.28
02.01.2004,2.28
03.01.2004,2.28
04.01.2004,1.75
05.01.2004,2.28
06.01.2004,2.28
07.01.2004,2.43
08.01.2004,2.58
09.01.2004,3.09
10.01.2004,7.59
11.01.2004,7.59
12.01.2004,13.2
13.01.2004,14.7
14.01.2004,15.7
15.01.2004,12.7
16.01.2004,10.5
17.01.2004,8.98
18.01.2004,7.26
19.01.2004,6.35
20.01.2004,6.35
21.01.2004,5.51
22.01.2004,5
23.01.2004,4.08
24.01.2004,4.52
25.01.2004,4.52
26.01.2004,4.52
27.01.2004,4.3
28.01.2004,3.86
29.01.2004,3.86
30.01.2004,3.46
31.01.2004,3.66
01.02.2004,19.8
02.02.2004,27.6
03.02.2004,46.5
04.02.2004,28.8
05.02.2004,21.5
06.02.2004,17.4
07.02.2004,14.2
08.02.2004,12.3
09.02.2004,11.8
10.02.2004,9.36
11.02.2004,9.36
12.02.2004,8.62
13.02.2004,8.26
14.02.2004,13.7
15.02.2004,18.7
16.02.2004,18.1
17.02.2004,14.2
18.02.2004,11.8
19.02.2004,11
20.02.2004,9.74
21.02.2004,8.62
22.02.2004,7.92
23.02.2004,7.59
24.02.2004,6.95
25.02.2004,6.64
26.02.2004,6.06
27.02.2004,5.78
28.02.2004,5
01.03.2004,4.52
02.03.2004,4.52
03.03.2004,5.51
04.03.2004,5
05.03.2004,4.52
06.03.2004,4.08
07.03.2004,3.86
08.03.2004,3.66
09.03.2004,3.66
10.03.2004,3.66
11.03.2004,3.86
12.03.2004,3.66
13.03.2004,4.3
14.03.2004,6.64
15.03.2004,8.26
16.03.2004,7.92
17.03.2004,7.26
18.03.2004,6.95
19.03.2004,8.26
20.03.2004,8.62
21.03.2004,7.26
22.03.2004,6.64
23.03.2004,6.64
24.03.2004,7.26
25.03.2004,9.36
26.03.2004,7.26
27.03.2004,6.64
28.03.2004,6.06
29.03.2004,5.78
30.03.2004,5.51
31.03.2004,5.25
01.04.2004,5
02.04.2004,4.76
03.04.2004,4.52
04.04.2004,4.52
05.04.2004,4.76
06.04.2004,5.25
07.04.2004,4.76
08.04.2004,5
09.04.2004,5.51
10.04.2004,4.3
11.04.2004,5
12.04.2004,3.86
13.04.2004,3.46
14.04.2004,3.27
15.04.2004,3.09
16.04.2004,3.09
17.04.2004,2.92
18.04.2004,2.92
19.04.2004,4.52
20.04.2004,3.66
21.04.2004,3.09
22.04.2004,3.09
23.04.2004,2.92
24.04.2004,3.86
25.04.2004,3.66
26.04.2004,3.09
27.04.2004,3.09
28.04.2004,2.92
29.04.2004,2.75
30.04.2004,2.58
01.05.2004,2.58
02.05.2004,5.25
03.05.2004,3.66
04.05.2004,4.08
05.05.2004,4.52
06.05.2004,10.5
07.05.2004,17.6
08.05.2004,9.36
09.05.2004,6.35
10.05.2004,8.62
11.05.2004,46.5
12.05.2004,25.7
13.05.2004,17.4
14.05.2004,13.7
15.05.2004,7.59
16.05.2004,14.7
17.05.2004,11.4
18.05.2004,9.74
19.05.2004,8.62
20.05.2004,7.59
21.05.2004,7.26
22.05.2004,6.95
23.05.2004,9.36
24.05.2004,9.74
25.05.2004,6.95
26.05.2004,6.35
27.05.2004,5.78
28.05.2004,5
29.05.2004,4.76
30.05.2004,4.08
31.05.2004,3.86
01.06.2004,11
02.06.2004,6.64
03.06.2004,5.51
04.06.2004,4.76
05.06.2004,8.26
06.06.2004,6.35
07.06.2004,4.76
08.06.2004,4.3
09.06.2004,3.86
10.06.2004,3.66
11.06.2004,3.86
12.06.2004,6.95
13.06.2004,5.25
14.06.2004,4.3
15.06.2004,3.66
16.06.2004,3.86
17.06.2004,3.09
18.06.2004,5
19.06.2004,3.86
20.06.2004,3.66
21.06.2004,3.09
22.06.2004,3.27
23.06.2004,3.09
24.06.2004,3.09
25.06.2004,2.75
26.06.2004,2.58
27.06.2004,2.58
28.06.2004,2.43
29.06.2004,2.43
30.06.2004,2.28
01.07.2004,2.58
02.07.2004,4.3
03.07.2004,3.09
04.07.2004,4.76
05.07.2004,3.66
06.07.2004,4.52
07.07.2004,2.75
08.07.2004,2.58
09.07.2004,25.7
10.07.2004,10.5
11.07.2004,5.78
12.07.2004,5.51
13.07.2004,6.95
14.07.2004,5
15.07.2004,4.52
16.07.2004,4.08
17.07.2004,3.66
18.07.2004,3.66
19.07.2004,3.46
20.07.2004,4.3
21.07.2004,8.26
22.07.2004,18.1
23.07.2004,12.3
24.07.2004,7.59
25.07.2004,5.78
26.07.2004,5.78
27.07.2004,5.78
28.07.2004,4.76
29.07.2004,4.08
30.07.2004,3.66
31.07.2004,3.27
01.08.2004,3.09
02.08.2004,3.09
03.08.2004,2.92
04.08.2004,2.75
05.08.2004,2.75
06.08.2004,2.58
07.08.2004,2.43
08.08.2004,2.28
09.08.2004,2.14
10.08.2004,2.14
11.08.2004,2.14
12.08.2004,2.14
13.08.2004,7.26
14.08.2004,3.09
15.08.2004,2.43
16.08.2004,2.14
17.08.2004,2.14
18.08.2004,2.14
19.08.2004,2.14
20.08.2004,2.92
21.08.2004,2.43
22.08.2004,2.75
23.08.2004,2.28
24.08.2004,2.58
25.08.2004,2.58
26.08.2004,2.43
27.08.2004,2.43
28.08.2004,2.43
29.08.2004,2.14
30.08.2004,2.43
31.08.2004,2.92
01.09.2004,2.14
02.09.2004,1.87
03.09.2004,1.75
04.09.2004,1.63
05.09.2004,1.63
06.09.2004,1.63
07.09.2004,1.63
08.09.2004,1.63
09.09.2004,1.63
10.09.2004,1.63
11.09.2004,1.63
12.09.2004,4.52
13.09.2004,3.27
14.09.2004,2
15.09.2004,1.87
16.09.2004,1.75
17.09.2004,1.75
18.09.2004,1.63
19.09.2004,1.63
20.09.2004,1.63
21.09.2004,2
22.09.2004,4.08
23.09.2004,3.86
24.09.2004,4.52
25.09.2004,5.25
26.09.2004,5.25
27.09.2004,3.27
28.09.2004,2.75
29.09.2004,3.27
30.09.2004,3.46
01.10.2004,2.92
02.10.2004,2.92
03.10.2004,2.92
04.10.2004,2.58
05.10.2004,2.43
06.10.2004,2.28
07.10.2004,4.08
08.10.2004,2.75
09.10.2004,2.92
10.10.2004,2.43
11.10.2004,2.28
12.10.2004,2.28
13.10.2004,2.28
14.10.2004,2.28
15.10.2004,2.43
16.10.2004,3.27
17.10.2004,2.43
18.10.2004,2.28
19.10.2004,2.14
20.10.2004,2
21.10.2004,2.75
22.10.2004,2.14
23.10.2004,2
24.10.2004,2
25.10.2004,2.28
26.10.2004,3.27
27.10.2004,5.25
28.10.2004,3.09
29.10.2004,2.58
30.10.2004,3.46
31.10.2004,3.27
01.11.2004,2.92
02.11.2004,2.58
03.11.2004,2.28
04.11.2004,2.28
05.11.2004,2.58
06.11.2004,2.75
07.11.2004,4.76
08.11.2004,4.76
09.11.2004,5
10.11.2004,6.35
11.11.2004,5.51
12.11.2004,5.51
13.11.2004,8.26
14.11.2004,7.92
15.11.2004,6.35
16.11.2004,6.35
17.11.2004,14.2
18.11.2004,23.3
19.11.2004,48.1
20.11.2004,27.6
21.11.2004,20.4
22.11.2004,23.9
23.11.2004,57.8
24.11.2004,32.8
25.11.2004,23.3
26.11.2004,18.7
27.11.2004,18.1
28.11.2004,16.8
29.11.2004,13.7
30.11.2004,11.4
01.12.2004,10.1
02.12.2004,9.36
03.12.2004,8.26
04.12.2004,7.59
05.12.2004,6.64
06.12.2004,6.35
07.12.2004,6.06
08.12.2004,5.78
09.12.2004,5.25
10.12.2004,5
11.12.2004,4.76
12.12.2004,4.76
13.12.2004,4.76
14.12.2004,4.52
15.12.2004,4.3
16.12.2004,4.08
17.12.2004,4.08
18.12.2004,6.06
19.12.2004,5.25
20.12.2004,4.3
21.12.2004,3.86
22.12.2004,3.46
23.12.2004,4.08
24.12.2004,5.78
25.12.2004,6.95
26.12.2004,7.59
27.12.2004,8.98
28.12.2004,8.26
29.12.2004,7.59
30.12.2004,6.95
31.12.2004,8.26
01.01.2005,15.2
02.01.2005,14.7
03.01.2005,13.2
04.01.2005,12.7
05.01.2005,11.4
06.01.2005,11.4
07.01.2005,10.1
08.01.2005,9.36
09.01.2005,8.98
10.01.2005,7.92
11.01.2005,7.26
12.01.2005,6.95
13.01.2005,7.59
14.01.2005,6.64
15.01.2005,6.06
16.01.2005,5.78
17.01.2005,5.51
18.01.2005,5.51
19.01.2005,6.64
20.01.2005,10.5
21.01.2005,32.8
22.01.2005,17.6
23.01.2005,14.2
24.01.2005,12.7
25.01.2005,11.4
26.01.2005,10.1
27.01.2005,9.36
28.01.2005,8.98
29.01.2005,8.26
30.01.2005,7.59
31.01.2005,8.26
01.02.2005,11.4
02.02.2005,9.36
03.02.2005,26.9
04.02.2005,17.6
05.02.2005,12.7
06.02.2005,10.1
07.02.2005,8.62
08.02.2005,7.59
09.02.2005,7.26
10.02.2005,8.98
11.02.2005,48.9
12.02.2005,75.3
13.02.2005,88.7
14.02.2005,48.1
15.02.2005,33.5
16.02.2005,26.9
17.02.2005,22.1
18.02.2005,19.2
19.02.2005,17.4
20.02.2005,14.7
21.02.2005,13.7
22.02.2005,12.3
23.02.2005,11
24.02.2005,10.1
25.02.2005,9.36
26.02.2005,8.62
27.02.2005,12.3
28.02.2005,7.26
01.03.2005,6.95
02.03.2005,6.64
03.03.2005,6.35
04.03.2005,6.06
05.03.2005,6.06
06.03.2005,5.78
07.03.2005,5.51
08.03.2005,5.51
09.03.2005,5.78
10.03.2005,5.51
11.03.2005,5.25
12.03.2005,6.06
13.03.2005,5.78
14.03.2005,6.06
15.03.2005,7.92
16.03.2005,25.1
17.03.2005,43.5
18.03.2005,51.2
19.03.2005,65.5
20.03.2005,43.5
21.03.2005,30.8
22.03.2005,24.5
23.03.2005,20.4
24.03.2005,18.1
25.03.2005,20.4
26.03.2005,27.6
27.03.2005,19.8
28.03.2005,16.8
29.03.2005,14.7
30.03.2005,13.2
31.03.2005,11.4
01.04.2005,10.1
02.04.2005,8.98
03.04.2005,8.26
04.04.2005,7.59
05.04.2005,7.26
06.04.2005,6.95
07.04.2005,6.64
08.04.2005,7.26
09.04.2005,6.35
10.04.2005,6.06
11.04.2005,5.25
12.04.2005,5.25
13.04.2005,5
14.04.2005,4.76
15.04.2005,4.52
16.04.2005,4.3
17.04.2005,4.3
18.04.2005,4.52
19.04.2005,4.08
20.04.2005,3.86
21.04.2005,3.66
22.04.2005,3.46
23.04.2005,3.46
24.04.2005,3.27
25.04.2005,4.52
26.04.2005,4.76
27.04.2005,3.86
28.04.2005,4.08
29.04.2005,3.46
30.04.2005,3.27
01.05.2005,3.27
02.05.2005,3.27
03.05.2005,3.27
04.05.2005,5.25
05.05.2005,7.26
06.05.2005,6.35
07.05.2005,6.35
08.05.2005,9.36
09.05.2005,6.35
10.05.2005,5
11.05.2005,4.52
12.05.2005,4.08
13.05.2005,3.86
14.05.2005,3.86
15.05.2005,5.51
16.05.2005,4.08
17.05.2005,5.25
18.05.2005,5
19.05.2005,3.86
20.05.2005,3.66
21.05.2005,3.46
22.05.2005,3.27
23.05.2005,3.27
24.05.2005,4.52
25.05.2005,3.27
26.05.2005,3.09
27.05.2005,2.92
28.05.2005,2.75
29.05.2005,2.58
30.05.2005,2.58
31.05.2005,3.27
01.06.2005,2.58
02.06.2005,2.43
03.06.2005,2.43
04.06.2005,2.43
05.06.2005,2.58
06.06.2005,3.46
07.06.2005,4.52
08.06.2005,4.08
09.06.2005,2.92
10.06.2005,2.58
11.06.2005,5
12.06.2005,3.09
13.06.2005,2.58
14.06.2005,3.09
15.06.2005,5.51
16.06.2005,2.58
17.06.2005,2.58
18.06.2005,2.92
19.06.2005,2.28
20.06.2005,2.14
21.06.2005,2.14
22.06.2005,3.66
23.06.2005,2.43
24.06.2005,2.14
25.06.2005,2.14
26.06.2005,5.78
27.06.2005,2.92
28.06.2005,2.28
29.06.2005,2.14
30.06.2005,2.92
01.07.2005,5
02.07.2005,6.64
03.07.2005,3.66
04.07.2005,2.75
05.07.2005,8.98
06.07.2005,6.35
07.07.2005,5
08.07.2005,4.76
09.07.2005,3.66
10.07.2005,3.09
11.07.2005,3.46
12.07.2005,2.75
13.07.2005,2.58
14.07.2005,2.43
15.07.2005,2.43
16.07.2005,2.43
17.07.2005,2.14
18.07.2005,2
19.07.2005,2.43
20.07.2005,3.66
21.07.2005,4.3
22.07.2005,9.74
23.07.2005,4.52
24.07.2005,3.27
25.07.2005,3.27
26.07.2005,2.75
27.07.2005,2.58
28.07.2005,2.28
29.07.2005,2.28
30.07.2005,8.26
31.07.2005,3.46
01.08.2005,2.58
02.08.2005,2.43
03.08.2005,8.62
04.08.2005,7.92
05.08.2005,4.3
06.08.2005,8.62
07.08.2005,9.74
08.08.2005,8.62
09.08.2005,6.35
10.08.2005,5.25
11.08.2005,4.76
12.08.2005,4.3
13.08.2005,7.59
14.08.2005,4.76
15.08.2005,4.76
16.08.2005,4.3
17.08.2005,3.86
18.08.2005,3.46
19.08.2005,3.09
20.08.2005,2.92
21.08.2005,4.52
22.08.2005,4.3
23.08.2005,46.5
24.08.2005,26.3
25.08.2005,15.7
26.08.2005,12.3
27.08.2005,9.36
28.08.2005,7.92
29.08.2005,6.95
30.08.2005,6.06
31.08.2005,5.25
01.09.2005,4.76
02.09.2005,4.52
03.09.2005,4.3
04.09.2005,4.08
05.09.2005,3.86
06.09.2005,3.66
07.09.2005,3.46
08.09.2005,3.27
09.09.2005,3.09
10.09.2005,2.92
11.09.2005,4.3
12.09.2005,18.1
13.09.2005,16.3
14.09.2005,8.98
15.09.2005,7.26
16.09.2005,14.7
17.09.2005,17.6
18.09.2005,10.5
19.09.2005,9.36
20.09.2005,8.26
21.09.2005,7.26
22.09.2005,6.64
23.09.2005,6.06
24.09.2005,5.51
25.09.2005,4.76
26.09.2005,5
27.09.2005,4.76
28.09.2005,4.76
29.09.2005,6.95
30.09.2005,6.35
01.10.2005,4.76
02.10.2005,7.59
03.10.2005,6.06
04.10.2005,5.25
05.10.2005,4.52
06.10.2005,4.08
07.10.2005,3.86
08.10.2005,3.66
09.10.2005,3.66
10.10.2005,3.46
11.10.2005,3.46
12.10.2005,3.46
13.10.2005,3.46
14.10.2005,3.27
15.10.2005,3.27
16.10.2005,3.09
17.10.2005,2.92
18.10.2005,2.75
19.10.2005,2.92
20.10.2005,2.92
21.10.2005,2.92
22.10.2005,2.92
23.10.2005,3.09
24.10.2005,3.27
25.10.2005,2.92
26.10.2005,2.92
27.10.2005,2.58
28.10.2005,2.58
29.10.2005,2.43
30.10.2005,2.43
31.10.2005,2.28
01.11.2005,2.28
02.11.2005,2.28
03.11.2005,2.43
04.11.2005,2.28
05.11.2005,2.92
06.11.2005,2.92
07.11.2005,2.43
08.11.2005,2.43
09.11.2005,2.28
10.11.2005,2.28
11.11.2005,2.28
12.11.2005,2.28
13.11.2005,2.28
14.11.2005,2.28
15.11.2005,2.28
16.11.2005,3.66
17.11.2005,4.08
18.11.2005,4.3
19.11.2005,3.27
20.11.2005,4.08
21.11.2005,7.92
22.11.2005,5.51
23.11.2005,4.76
24.11.2005,4.08
25.11.2005,3.86
26.11.2005,3.66
27.11.2005,3.09
28.11.2005,2.92
29.11.2005,2.75
30.11.2005,2.75
01.12.2005,2.58
02.12.2005,2.58
03.12.2005,2.75
04.12.2005,3.46
05.12.2005,3.66
06.12.2005,3.86
07.12.2005,3.46
08.12.2005,3.27
09.12.2005,3.86
10.12.2005,3.46
11.12.2005,3.27
12.12.2005,3.27
13.12.2005,3.46
14.12.2005,3.66
15.12.2005,4.76
16.12.2005,15.2
17.12.2005,11.4
18.12.2005,8.26
19.12.2005,7.26
20.12.2005,11
21.12.2005,16.8
22.12.2005,14.7
23.12.2005,14.7
24.12.2005,21.5
25.12.2005,23.3
26.12.2005,17.6
27.12.2005,14.7
28.12.2005,12.7
29.12.2005,11
30.12.2005,9.74
31.12.2005,8.98
01.01.2006,8.98
02.01.2006,7.59
03.01.2006,6.95
04.01.2006,6.35
05.01.2006,6.35
06.01.2006,5.78
07.01.2006,5.51
08.01.2006,5.25
09.01.2006,4.76
10.01.2006,4.3
11.01.2006,4.08
12.01.2006,4.08
13.01.2006,3.86
14.01.2006,3.66
15.01.2006,3.46
16.01.2006,3.46
17.01.2006,3.09
18.01.2006,3.46
19.01.2006,3.46
20.01.2006,5.25
21.01.2006,16.3
22.01.2006,12.3
23.01.2006,5.78
24.01.2006,5.25
25.01.2006,4.76
26.01.2006,4.76
27.01.2006,4.76
28.01.2006,4.76
29.01.2006,4.76
30.01.2006,4.52
31.01.2006,4.52
01.02.2006,4.52
02.02.2006,4.52
03.02.2006,4.3
04.02.2006,3.86
05.02.2006,4.52
06.02.2006,5.78
07.02.2006,8.26
08.02.2006,30.1
09.02.2006,16.8
10.02.2006,8.62
11.02.2006,6.64
12.02.2006,5.78
13.02.2006,5
14.02.2006,4.3
15.02.2006,5.51
16.02.2006,20.9
17.02.2006,32.1
18.02.2006,21.5
19.02.2006,19.2
20.02.2006,15.2
21.02.2006,10.5
22.02.2006,9.36
23.02.2006,7.92
24.02.2006,7.26
25.02.2006,6.64
26.02.2006,6.35
27.02.2006,6.06
28.02.2006,5.78
01.03.2006,5.51
02.03.2006,5.25
03.03.2006,5
04.03.2006,5
05.03.2006,4.76
06.03.2006,4.52
07.03.2006,4.3
08.03.2006,4.3
09.03.2006,8.98
10.03.2006,55.3
11.03.2006,27.6
12.03.2006,17.6
13.03.2006,14.2
14.03.2006,12.3
15.03.2006,10.5
16.03.2006,9.74
17.03.2006,9.36
18.03.2006,8.26
19.03.2006,8.62
20.03.2006,10.5
21.03.2006,14.2
22.03.2006,14.2
23.03.2006,12.3
24.03.2006,11.8
25.03.2006,20.9
26.03.2006,61.1
27.03.2006,88.7
28.03.2006,75.3
29.03.2006,47.3
30.03.2006,38.4
31.03.2006,50.4
01.04.2006,36.9
02.04.2006,28.8
03.04.2006,25.7
04.04.2006,20.9
05.04.2006,17.6
06.04.2006,15.2
07.04.2006,13.2
08.04.2006,11.8
09.04.2006,10.5
10.04.2006,9.74
11.04.2006,9.36
12.04.2006,8.26
13.04.2006,7.92
14.04.2006,8.26
15.04.2006,8.26
16.04.2006,7.59
17.04.2006,11.4
18.04.2006,8.98
19.04.2006,7.59
20.04.2006,6.95
21.04.2006,6.35
22.04.2006,6.06
23.04.2006,6.06
24.04.2006,5.78
25.04.2006,5.25
26.04.2006,5.78
27.04.2006,7.59
28.04.2006,8.26
29.04.2006,10.5
30.04.2006,11.4
01.05.2006,8.62
02.05.2006,7.59
03.05.2006,6.95
04.05.2006,6.35
05.05.2006,5.78
06.05.2006,5.25
07.05.2006,5.25
08.05.2006,5
09.05.2006,5
10.05.2006,4.76
11.05.2006,4.3
12.05.2006,4.08
13.05.2006,3.86
14.05.2006,4.08
15.05.2006,3.86
16.05.2006,4.76
17.05.2006,4.76
18.05.2006,4.76
19.05.2006,4.52
20.05.2006,3.86
21.05.2006,5
22.05.2006,3.66
23.05.2006,4.3
24.05.2006,3.27
25.05.2006,3.46
26.05.2006,3.27
27.05.2006,9.36
28.05.2006,14.7
29.05.2006,6.95
30.05.2006,9.36
31.05.2006,6.95
01.06.2006,7.92
02.06.2006,6.95
03.06.2006,5.51
04.06.2006,6.06
05.06.2006,5.25
06.06.2006,6.06
07.06.2006,5
08.06.2006,4.52
09.06.2006,4.08
10.06.2006,3.86
11.06.2006,3.46
12.06.2006,3.46
13.06.2006,3.27
14.06.2006,3.09
15.06.2006,2.92
16.06.2006,3.27
17.06.2006,5.25
18.06.2006,3.09
19.06.2006,3.66
20.06.2006,3.86
21.06.2006,3.46
22.06.2006,3.09
23.06.2006,2.58
24.06.2006,2.43
25.06.2006,2.43
26.06.2006,2.43
27.06.2006,4.3
28.06.2006,6.95
29.06.2006,3.46
30.06.2006,3.09
01.07.2006,2.75
02.07.2006,2.43
03.07.2006,2.43
04.07.2006,2.28
05.07.2006,2.28
06.07.2006,2.14
07.07.2006,6.35
08.07.2006,5.51
09.07.2006,6.06
10.07.2006,3.09
11.07.2006,2.58
12.07.2006,2.43
13.07.2006,2.28
14.07.2006,2.28
15.07.2006,2.14
16.07.2006,2
17.07.2006,1.87
18.07.2006,1.87
19.07.2006,1.87
20.07.2006,1.75
21.07.2006,1.87
22.07.2006,1.75
23.07.2006,2.14
24.07.2006,3.27
25.07.2006,1.87
26.07.2006,1.63
27.07.2006,1.63
28.07.2006,1.63
29.07.2006,1.87
30.07.2006,2
31.07.2006,1.87
01.08.2006,2
02.08.2006,1.87
03.08.2006,1.63
04.08.2006,1.63
05.08.2006,2.58
06.08.2006,22.7
07.08.2006,15.7
08.08.2006,5
09.08.2006,4.3
10.08.2006,3.46
11.08.2006,3.46
12.08.2006,2.75
13.08.2006,2.75
14.08.2006,4.3
15.08.2006,4.3
16.08.2006,3.27
17.08.2006,3.09
18.08.2006,2.58
19.08.2006,2.28
20.08.2006,2.14
21.08.2006,2.28
22.08.2006,2.28
23.08.2006,3.86
24.08.2006,2.28
25.08.2006,2.58
26.08.2006,2.28
27.08.2006,3.09
28.08.2006,4.3
29.08.2006,6.95
30.08.2006,6.35
31.08.2006,4.08
01.09.2006,3.09
02.09.2006,2.58
03.09.2006,2.43
04.09.2006,4.08
05.09.2006,2.58
06.09.2006,2.43
07.09.2006,2.58
08.09.2006,4.3
09.09.2006,2.28
10.09.2006,2.14
11.09.2006,2
12.09.2006,2
13.09.2006,1.87
14.09.2006,1.87
15.09.2006,1.87
16.09.2006,1.87
17.09.2006,1.87
18.09.2006,1.75
19.09.2006,2.28
20.09.2006,2
21.09.2006,2
22.09.2006,1.87
23.09.2006,1.75
24.09.2006,1.63
25.09.2006,1.63
26.09.2006,1.75
27.09.2006,2.14
28.09.2006,2.43
29.09.2006,1.75
30.09.2006,1.63
01.10.2006,2.58
02.10.2006,2
03.10.2006,5.51
04.10.2006,16.8
05.10.2006,10.5
06.10.2006,8.26
07.10.2006,5.25
08.10.2006,5
09.10.2006,3.86
10.10.2006,3.46
11.10.2006,3.27
12.10.2006,3.27
13.10.2006,3.09
14.10.2006,2.92
15.10.2006,2.92
16.10.2006,3.09
17.10.2006,3.09
18.10.2006,3.09
19.10.2006,2.92
20.10.2006,2.75
21.10.2006,2.43
22.10.2006,2.14
23.10.2006,2.14
24.10.2006,2.28
25.10.2006,2.14
26.10.2006,2.14
27.10.2006,2
28.10.2006,2.58
29.10.2006,7.26
30.10.2006,6.64
31.10.2006,3.46
01.11.2006,3.86
02.11.2006,3.09
03.11.2006,3.09
04.11.2006,2.92
05.11.2006,5.51
06.11.2006,8.26
07.11.2006,5
08.11.2006,4.3
09.11.2006,7.26
10.11.2006,6.95
11.11.2006,5.78
12.11.2006,6.95
13.11.2006,7.92
14.11.2006,8.26
15.11.2006,6.35
16.11.2006,5.78
17.11.2006,5.25
18.11.2006,4.76
19.11.2006,4.52
20.11.2006,4.52
21.11.2006,4.3
22.11.2006,4.76
23.11.2006,3.86
24.11.2006,3.86
25.11.2006,3.46
26.11.2006,3.09
27.11.2006,3.09
28.11.2006,3.09
29.11.2006,2.92
30.11.2006,2.92
01.12.2006,2.75
02.12.2006,2.75
03.12.2006,2.75
04.12.2006,2.58
05.12.2006,2.75
06.12.2006,2.75
07.12.2006,2.75
08.12.2006,2.58
09.12.2006,2.92
10.12.2006,4.3
11.12.2006,2.75
12.12.2006,4.08
13.12.2006,3.86
14.12.2006,3.46
15.12.2006,3.09
16.12.2006,2.92
17.12.2006,5
18.12.2006,4.08
19.12.2006,3.46
20.12.2006,3.27
21.12.2006,3.66
22.12.2006,3.46
23.12.2006,3.27
24.12.2006,3.09
25.12.2006,3.09
26.12.2006,3.09
27.12.2006,3.09
28.12.2006,3.09
29.12.2006,4.08
30.12.2006,3.46
31.12.2006,3.86
01.01.2007,5.51
02.01.2007,6.95
03.01.2007,5
04.01.2007,4.76
05.01.2007,4.3
06.01.2007,4.3
07.01.2007,6.06
08.01.2007,5.78
09.01.2007,5.51
10.01.2007,4.76
11.01.2007,5.78
12.01.2007,6.06
13.01.2007,5
14.01.2007,5
15.01.2007,4.52
16.01.2007,4.52
17.01.2007,4.3
18.01.2007,4.76
19.01.2007,11
20.01.2007,6.35
21.01.2007,6.95
22.01.2007,5.25
23.01.2007,5
24.01.2007,5
25.01.2007,4.76
26.01.2007,4.52
27.01.2007,4.52
28.01.2007,4.76
29.01.2007,20.4
30.01.2007,20.9
31.01.2007,17.6
01.02.2007,17.4
02.02.2007,15.2
03.02.2007,15.7
04.02.2007,12.7
05.02.2007,11.8
06.02.2007,11
07.02.2007,9.74
08.02.2007,9.74
09.02.2007,9.74
10.02.2007,9.74
11.02.2007,9.74
12.02.2007,8.62
13.02.2007,9.36
14.02.2007,9.74
15.02.2007,18.7
16.02.2007,17.6
17.02.2007,14.2
18.02.2007,12.3
19.02.2007,11.4
20.02.2007,10.1
21.02.2007,9.36
22.02.2007,8.98
23.02.2007,7.92
24.02.2007,7.26
25.02.2007,6.95
26.02.2007,7.59
27.02.2007,8.98
28.02.2007,12.7
01.03.2007,11.8
02.03.2007,11
03.03.2007,11.4
04.03.2007,23.3
05.03.2007,15.2
06.03.2007,12.7
07.03.2007,11.8
08.03.2007,11
09.03.2007,9.74
10.03.2007,10.5
11.03.2007,8.26
12.03.2007,7.59
13.03.2007,7.26
14.03.2007,6.64
15.03.2007,6.06
16.03.2007,5.78
17.03.2007,5.78
18.03.2007,6.06
19.03.2007,6.35
20.03.2007,5.25
21.03.2007,5.78
22.03.2007,7.59
23.03.2007,10.5
24.03.2007,15.2
25.03.2007,9.74
26.03.2007,8.26
27.03.2007,7.26
28.03.2007,6.95
29.03.2007,6.35
30.03.2007,6.35
31.03.2007,6.06
01.04.2007,5.51
02.04.2007,5.25
03.04.2007,5
04.04.2007,5
05.04.2007,4.52
06.04.2007,4.3
07.04.2007,4.3
08.04.2007,4.3
09.04.2007,4.08
10.04.2007,3.86
11.04.2007,3.66
12.04.2007,3.46
13.04.2007,3.46
14.04.2007,3.27
15.04.2007,3.27
16.04.2007,3.09
17.04.2007,3.09
18.04.2007,3.09
19.04.2007,3.09
20.04.2007,2.92
21.04.2007,2.75
22.04.2007,2.75
23.04.2007,2.75
24.04.2007,3.09
25.04.2007,3.09
26.04.2007,2.75
27.04.2007,2.75
28.04.2007,2.75
29.04.2007,2.75
30.04.2007,2.75
01.05.2007,2.58
02.05.2007,2.58
03.05.2007,2.43
04.05.2007,2.58
05.05.2007,2.58
06.05.2007,2.43
07.05.2007,2.43
08.05.2007,8.62
09.05.2007,5.25
10.05.2007,3.09
11.05.2007,2.75
12.05.2007,3.27
13.05.2007,3.46
14.05.2007,2.92
15.05.2007,7.92
16.05.2007,4.08
17.05.2007,4.3
18.05.2007,2.92
19.05.2007,2.58
20.05.2007,2.28
21.05.2007,2.28
22.05.2007,2.14
23.05.2007,3.66
24.05.2007,2.14
25.05.2007,2
26.05.2007,2.28
27.05.2007,2.58
28.05.2007,2.58
29.05.2007,9.36
30.05.2007,5.51
31.05.2007,3.46
01.06.2007,2.92
02.06.2007,2.43
03.06.2007,2.28
04.06.2007,2.43
05.06.2007,2.14
06.06.2007,2.14
07.06.2007,2.58
08.06.2007,2
09.06.2007,1.87
10.06.2007,4.52
11.06.2007,2.43
12.06.2007,2.14
13.06.2007,2.43
14.06.2007,2.14
15.06.2007,2.14
16.06.2007,16.8
17.06.2007,4.76
18.06.2007,4.3
19.06.2007,3.09
20.06.2007,2.58
21.06.2007,5.25
22.06.2007,5
23.06.2007,3.86
24.06.2007,2.92
25.06.2007,2.75
26.06.2007,3.46
27.06.2007,2.43
28.06.2007,2.28
29.06.2007,2.58
30.06.2007,2.14
01.07.2007,2
02.07.2007,3.09
03.07.2007,2.92
04.07.2007,2.43
05.07.2007,3.46
06.07.2007,2.92
07.07.2007,2.58
08.07.2007,2
09.07.2007,2.43
10.07.2007,4.08
11.07.2007,3.27
12.07.2007,2.92
13.07.2007,2.28
14.07.2007,2.14
15.07.2007,1.87
16.07.2007,1.75
17.07.2007,1.75
18.07.2007,2
19.07.2007,1.87
20.07.2007,2.28
21.07.2007,4.52
22.07.2007,11
23.07.2007,5
24.07.2007,3.09
25.07.2007,2.58
26.07.2007,2.28
27.07.2007,2.14
28.07.2007,2.43
29.07.2007,4.76
30.07.2007,6.06
31.07.2007,5
01.08.2007,2.43
02.08.2007,2.28
03.08.2007,2.58
04.08.2007,2.14
05.08.2007,1.75
06.08.2007,1.87
07.08.2007,1.63
08.08.2007,1.87
09.08.2007,17.4
10.08.2007,34.2
11.08.2007,24.5
12.08.2007,25.7
13.08.2007,11.8
14.08.2007,11.4
15.08.2007,6.95
16.08.2007,6.95
17.08.2007,6.06
18.08.2007,4.52
19.08.2007,5
20.08.2007,6.06
21.08.2007,20.4
22.08.2007,13.7
23.08.2007,15.7
24.08.2007,14.7
25.08.2007,9.36
26.08.2007,8.62
27.08.2007,7.92
28.08.2007,6.95
29.08.2007,6.35
30.08.2007,5.78
31.08.2007,5.25
01.09.2007,6.35
02.09.2007,4.52
03.09.2007,5.78
04.09.2007,6.35
05.09.2007,10.1
06.09.2007,6.06
07.09.2007,5.25
08.09.2007,6.35
09.09.2007,9.36
10.09.2007,9.74
11.09.2007,23.3
12.09.2007,16.3
13.09.2007,12.3
14.09.2007,10.5
15.09.2007,9.36
16.09.2007,7.92
17.09.2007,7.26
18.09.2007,8.98
19.09.2007,9.74
20.09.2007,6.95
21.09.2007,6.35
22.09.2007,5.78
23.09.2007,5.25
24.09.2007,5
25.09.2007,6.06
26.09.2007,5.51
27.09.2007,6.35
28.09.2007,14.7
29.09.2007,40.5
30.09.2007,19.8
01.10.2007,14.7
02.10.2007,12.7
03.10.2007,11
04.10.2007,9.74
05.10.2007,11.8
06.10.2007,8.62
07.10.2007,7.59
08.10.2007,6.95
09.10.2007,6.35
10.10.2007,6.06
11.10.2007,5.51
12.10.2007,5.25
13.10.2007,5
14.10.2007,4.52
15.10.2007,4.3
16.10.2007,4.3
17.10.2007,3.86
18.10.2007,5.51
19.10.2007,6.64
20.10.2007,6.06
21.10.2007,6.06
22.10.2007,5.25
23.10.2007,4.52
24.10.2007,5
25.10.2007,4.76
26.10.2007,4.3
27.10.2007,4.3
28.10.2007,4.08
29.10.2007,4.08
30.10.2007,4.08
31.10.2007,4.3
01.11.2007,3.89
02.11.2007,3.99
03.11.2007,5.05
04.11.2007,5.72
05.11.2007,4.72
06.11.2007,7.77
07.11.2007,11.8
08.11.2007,22.5
09.11.2007,25.3
10.11.2007,29.4
11.11.2007,37.8
12.11.2007,40.2
13.11.2007,39
14.11.2007,32.8
15.11.2007,25
16.11.2007,20.8
17.11.2007,19.9
18.11.2007,20.2
19.11.2007,18
20.11.2007,15.6
21.11.2007,13.9
22.11.2007,13.2
23.11.2007,14.2
24.11.2007,16.6
25.11.2007,14.9
26.11.2007,15.5
27.11.2007,13.7
28.11.2007,12.2
29.11.2007,11.2
30.11.2007,12.3
01.12.2007,15
02.12.2007,14.8
03.12.2007,16.4
04.12.2007,15.5
05.12.2007,13.2
06.12.2007,12.1
07.12.2007,19
08.12.2007,15.6
09.12.2007,14.7
10.12.2007,13.1
11.12.2007,13.9
12.12.2007,26.8
13.12.2007,27.2
14.12.2007,21
15.12.2007,17.8
16.12.2007,15.1
17.12.2007,13.1
18.12.2007,11.6
19.12.2007,10.3
20.12.2007,9.18
21.12.2007,8.41
22.12.2007,7.72
23.12.2007,7.09
24.12.2007,6.72
25.12.2007,6.26
26.12.2007,5.94
27.12.2007,5.55
28.12.2007,5.37
29.12.2007,5.27
30.12.2007,5.02
31.12.2007,6.47
01.01.2008,5.22
02.01.2008,4.79
03.01.2008,4.76
04.01.2008,4.56
05.01.2008,4.36
06.01.2008,4.68
07.01.2008,6.09
08.01.2008,6.09
09.01.2008,4.98
10.01.2008,4.95
11.01.2008,4.93
12.01.2008,5.1
13.01.2008,4.77
14.01.2008,4.59
15.01.2008,4.44
16.01.2008,4.45
17.01.2008,4.44
18.01.2008,4.32
19.01.2008,8.2
20.01.2008,33.6
21.01.2008,14.3
22.01.2008,14.3
23.01.2008,11.6
24.01.2008,9.72
25.01.2008,10.8
26.01.2008,9.01
27.01.2008,23.9
28.01.2008,45.9
29.01.2008,27.9
30.01.2008,22.2
31.01.2008,20
01.02.2008,17.4
02.02.2008,16.8
03.02.2008,13.3
04.02.2008,12
05.02.2008,10.8
06.02.2008,12.6
07.02.2008,17.7
08.02.2008,11.9
09.02.2008,10.4
10.02.2008,9.68
11.02.2008,9.08
12.02.2008,8.61
13.02.2008,7.99
14.02.2008,7.59
15.02.2008,7.23
16.02.2008,6.7
17.02.2008,6.3
18.02.2008,6.12
19.02.2008,6.13
20.02.2008,5.75
21.02.2008,6.5
22.02.2008,5.71
23.02.2008,5.65
24.02.2008,5.17
25.02.2008,4.99
26.02.2008,5
27.02.2008,6.14
28.02.2008,4.85
01.03.2008,17.5
02.03.2008,12.6
03.03.2008,11.1
04.03.2008,10.4
05.03.2008,8.65
06.03.2008,7.72
07.03.2008,7.22
08.03.2008,7.13
09.03.2008,6.85
10.03.2008,6.48
11.03.2008,6.22
12.03.2008,6.27
13.03.2008,5.79
14.03.2008,5.71
15.03.2008,5.5
16.03.2008,6.5
17.03.2008,12.9
18.03.2008,9.07
19.03.2008,9.75
20.03.2008,10.5
21.03.2008,11.8
22.03.2008,11.6
23.03.2008,11.5
24.03.2008,11.5
25.03.2008,11.4
26.03.2008,10.1
27.03.2008,9.41
28.03.2008,9.37
29.03.2008,10.4
30.03.2008,10.3
31.03.2008,9.85
01.04.2008,9.13
02.04.2008,9.39
03.04.2008,20.2
04.04.2008,23.4
05.04.2008,18.1
06.04.2008,17
07.04.2008,17.2
08.04.2008,15.6
09.04.2008,13.5
10.04.2008,13.6
11.04.2008,12.7
12.04.2008,67.3
13.04.2008,28.8
14.04.2008,22.2
15.04.2008,19.8
16.04.2008,18.6
17.04.2008,15.9
18.04.2008,13.9
19.04.2008,12.7
20.04.2008,12.2
21.04.2008,10.5
22.04.2008,10.7
23.04.2008,9.08
24.04.2008,8.15
25.04.2008,8.28
26.04.2008,8.18
27.04.2008,7.1
28.04.2008,6.67
29.04.2008,12.8
30.04.2008,10.7
01.05.2008,9.96
02.05.2008,9.19
03.05.2008,11.3
04.05.2008,8.47
05.05.2008,7.66
06.05.2008,7.32
07.05.2008,6.75
08.05.2008,6.4
09.05.2008,6.14
10.05.2008,5.67
11.05.2008,5.26
12.05.2008,4.97
13.05.2008,4.93
14.05.2008,4.7
15.05.2008,4.61
16.05.2008,5.64
17.05.2008,5.31
18.05.2008,5.61
19.05.2008,4.73
20.05.2008,4.26
21.05.2008,4.03
22.05.2008,3.97
23.05.2008,3.91
24.05.2008,3.86
25.05.2008,3.65
26.05.2008,3.53
27.05.2008,3.38
28.05.2008,3.34
29.05.2008,3.16
30.05.2008,3.02
31.05.2008,4.1
01.06.2008,5.37
02.06.2008,3.23
03.06.2008,3.52
04.06.2008,3.42
05.06.2008,2.96
06.06.2008,2.8
07.06.2008,2.67
08.06.2008,2.54
09.06.2008,2.66
10.06.2008,2.44
11.06.2008,2.43
12.06.2008,2.41
13.06.2008,5.72
14.06.2008,3.39
15.06.2008,2.8
16.06.2008,3.84
17.06.2008,3.01
18.06.2008,2.58
19.06.2008,2.42
20.06.2008,2.45
21.06.2008,2.33
22.06.2008,2.22
23.06.2008,2.26
24.06.2008,2.21
25.06.2008,2.44
26.06.2008,5.09
27.06.2008,2.56
28.06.2008,2.28
29.06.2008,2.11
30.06.2008,1.88
01.07.2008,1.71
02.07.2008,1.65
03.07.2008,2.94
04.07.2008,6.79
05.07.2008,2.5
06.07.2008,2.02
07.07.2008,3.59
08.07.2008,2.1
09.07.2008,3.7
10.07.2008,2.44
11.07.2008,2.13
12.07.2008,2.54
13.07.2008,2.32
14.07.2008,2.39
15.07.2008,1.9
16.07.2008,1.82
17.07.2008,2.7
18.07.2008,1.83
19.07.2008,1.91
20.07.2008,3.24
21.07.2008,3.43
22.07.2008,3.41
23.07.2008,2.52
24.07.2008,2.01
25.07.2008,2.25
26.07.2008,1.98
27.07.2008,1.64
28.07.2008,1.7
29.07.2008,1.54
30.07.2008,1.56
31.07.2008,1.46
01.08.2008,1.46
02.08.2008,1.52
03.08.2008,1.48
04.08.2008,1.5
05.08.2008,1.69
06.08.2008,1.58
07.08.2008,1.44
08.08.2008,2.71
09.08.2008,2.08
10.08.2008,1.8
11.08.2008,1.6
12.08.2008,3.17
13.08.2008,2.03
14.08.2008,1.55
15.08.2008,8.24
16.08.2008,4.66
17.08.2008,2.39
18.08.2008,1.94
19.08.2008,1.98
20.08.2008,5.86
21.08.2008,2.22
22.08.2008,1.92
23.08.2008,2.9
24.08.2008,3.4
25.08.2008,2.68
26.08.2008,2.47
27.08.2008,2.3
28.08.2008,2.02
29.08.2008,2.01
30.08.2008,1.82
31.08.2008,1.75
01.09.2008,2
02.09.2008,2.05
03.09.2008,1.75
04.09.2008,6
05.09.2008,2.36
06.09.2008,1.88
07.09.2008,11.8
08.09.2008,3.39
09.09.2008,2.47
10.09.2008,2.14
11.09.2008,2.08
12.09.2008,2.11
13.09.2008,2.08
14.09.2008,2
15.09.2008,2.06
16.09.2008,2.05
17.09.2008,1.92
18.09.2008,1.89
19.09.2008,1.84
20.09.2008,1.82
21.09.2008,2.32
22.09.2008,4.32
23.09.2008,2.63
24.09.2008,2.28
25.09.2008,2.18
26.09.2008,1.98
27.09.2008,1.89
28.09.2008,1.86
29.09.2008,1.98
30.09.2008,1.87
01.10.2008,2.51
02.10.2008,2.56
03.10.2008,2.26
04.10.2008,2.21
05.10.2008,2.05
06.10.2008,2.41
07.10.2008,3.17
08.10.2008,2.6
09.10.2008,2.21
10.10.2008,2.08
11.10.2008,1.94
12.10.2008,1.94
13.10.2008,1.85
14.10.2008,1.86
15.10.2008,2.01
16.10.2008,2.59
17.10.2008,5.09
18.10.2008,2.94
19.10.2008,2.58
20.10.2008,2.39
21.10.2008,2.38
22.10.2008,5.28
23.10.2008,6.78
24.10.2008,3.42
25.10.2008,2.85
26.10.2008,2.55
27.10.2008,4.56
28.10.2008,4.68
29.10.2008,8.35
30.10.2008,15.2
31.10.2008,8.2
01.11.2008,5.67
02.11.2008,4.6
03.11.2008,3.99
04.11.2008,3.7
05.11.2008,3.49
06.11.2008,3.3
07.11.2008,3.12
08.11.2008,2.98
09.11.2008,2.8
10.11.2008,2.67
11.11.2008,2.58
12.11.2008,2.53
13.11.2008,2.34
14.11.2008,2.38
15.11.2008,2.31
16.11.2008,2.35
17.11.2008,2.39
18.11.2008,2.21
19.11.2008,2.57
20.11.2008,3
21.11.2008,6.92
22.11.2008,4.99
23.11.2008,3.69
24.11.2008,3.56
25.11.2008,3.53
26.11.2008,3.26
27.11.2008,5.18
28.11.2008,5.23
29.11.2008,4.29
30.11.2008,3.83
01.12.2008,3.7
02.12.2008,6.84
03.12.2008,5.34
04.12.2008,4.59
05.12.2008,4.6
06.12.2008,4.76
07.12.2008,7.73
08.12.2008,7.89
09.12.2008,6.21
10.12.2008,5.89
11.12.2008,5.9
12.12.2008,5.92
13.12.2008,5.62
14.12.2008,6.72
15.12.2008,7.05
16.12.2008,6.14
17.12.2008,5.87
18.12.2008,5.96
19.12.2008,6.65
20.12.2008,8.4
21.12.2008,8.65
22.12.2008,10
23.12.2008,9.77
24.12.2008,10.1
25.12.2008,18
26.12.2008,12
27.12.2008,10.3
28.12.2008,8.85
29.12.2008,7.89
30.12.2008,7.05
31.12.2008,6.43
01.01.2009,5.87
02.01.2009,5.5
03.01.2009,5.12
04.01.2009,5.01
05.01.2009,5.24
06.01.2009,4.13
07.01.2009,5.04
08.01.2009,5.83
09.01.2009,5.8
10.01.2009,5.76
11.01.2009,5.74
12.01.2009,5.71
13.01.2009,5.68
14.01.2009,5.65
15.01.2009,5.63
16.01.2009,5.61
17.01.2009,5.59
18.01.2009,5.58
19.01.2009,5.6
20.01.2009,5.37
21.01.2009,5.08
22.01.2009,4.64
23.01.2009,4.31
24.01.2009,4.53
25.01.2009,4.54
26.01.2009,4.51
27.01.2009,4.33
28.01.2009,3.97
29.01.2009,3.65
30.01.2009,3.51
31.01.2009,3.46
01.02.2009,3.49
02.02.2009,3.42
03.02.2009,3.54
04.02.2009,3.83
05.02.2009,3.56
06.02.2009,3.6
07.02.2009,3.82
08.02.2009,4.28
09.02.2009,4.17
10.02.2009,5.12
11.02.2009,8.05
12.02.2009,5.74
13.02.2009,5.06
14.02.2009,4.62
15.02.2009,4.25
16.02.2009,4.25
17.02.2009,4.82
18.02.2009,4.21
19.02.2009,3.92
20.02.2009,4.12
21.02.2009,4.82
22.02.2009,5.78
23.02.2009,19
24.02.2009,19.4
25.02.2009,12
26.02.2009,18
27.02.2009,42.3
28.02.2009,58.6
01.03.2009,50
02.03.2009,41.5
03.03.2009,38.5
04.03.2009,32.1
05.03.2009,30.8
06.03.2009,31.8
07.03.2009,28.7
08.03.2009,25
09.03.2009,26.9
10.03.2009,25.4
11.03.2009,34.6
12.03.2009,29.7
13.03.2009,37.7
14.03.2009,30.8
15.03.2009,36.3
16.03.2009,42
17.03.2009,31.9
18.03.2009,26.6
19.03.2009,23.3
20.03.2009,19.9
21.03.2009,17.1
22.03.2009,15
23.03.2009,15.9
24.03.2009,18.4
25.03.2009,16.8
26.03.2009,15.8
27.03.2009,15.1
28.03.2009,14.3
29.03.2009,13
30.03.2009,12.4
31.03.2009,10.8
01.04.2009,10.2
02.04.2009,9.53
03.04.2009,8.96
04.04.2009,8.47
05.04.2009,8.09
06.04.2009,7.72
07.04.2009,7.28
08.04.2009,6.44
09.04.2009,6.02
10.04.2009,5.67
11.04.2009,5.31
12.04.2009,4.91
13.04.2009,4.86
14.04.2009,4.68
15.04.2009,4.51
16.04.2009,4.32
17.04.2009,9.01
18.04.2009,9.8
19.04.2009,6.01
20.04.2009,5.13
21.04.2009,4.68
22.04.2009,4.35
23.04.2009,4.69
24.04.2009,4.53
25.04.2009,4.08
26.04.2009,3.77
27.04.2009,3.77
28.04.2009,3.57
29.04.2009,4.15
30.04.2009,6.44
01.05.2009,4.2
02.05.2009,3.6
03.05.2009,3.15
04.05.2009,3.35
05.05.2009,2.84
06.05.2009,4.5
07.05.2009,4.09
08.05.2009,3.1
09.05.2009,2.88
10.05.2009,2.59
11.05.2009,4.07
12.05.2009,5.02
13.05.2009,2.78
14.05.2009,2.62
15.05.2009,2.96
16.05.2009,3.22
17.05.2009,2.74
18.05.2009,6.69
19.05.2009,3.35
20.05.2009,2.71
21.05.2009,3.09
22.05.2009,4.53
23.05.2009,4.3
24.05.2009,2.93
25.05.2009,2.66
26.05.2009,2.5
27.05.2009,10.5
28.05.2009,5.39
29.05.2009,5.84
30.05.2009,4.04
31.05.2009,4.11
01.06.2009,4.48
02.06.2009,3.31
03.06.2009,2.97
04.06.2009,2.79
05.06.2009,2.83
06.06.2009,3.57
07.06.2009,3.64
08.06.2009,2.76
09.06.2009,2.88
10.06.2009,3.26
11.06.2009,3.07
12.06.2009,4.15
13.06.2009,4.07
14.06.2009,2.72
15.06.2009,3.4
16.06.2009,13.3
17.06.2009,7.27
18.06.2009,4.88
19.06.2009,4.22
20.06.2009,3.81
21.06.2009,5.02
22.06.2009,6.73
23.06.2009,5.04
24.06.2009,5.04
25.06.2009,7.52
26.06.2009,6.02
27.06.2009,5.08
28.06.2009,5.07
29.06.2009,4.51
30.06.2009,4.11
01.07.2009,6.57
02.07.2009,11.6
03.07.2009,8.71
04.07.2009,6.32
05.07.2009,12.3
06.07.2009,7.06
07.07.2009,7.21
08.07.2009,7.42
09.07.2009,7.95
10.07.2009,5.85
11.07.2009,7.9
12.07.2009,8.11
13.07.2009,5.64
14.07.2009,4.88
15.07.2009,4.81
16.07.2009,4.28
17.07.2009,5.94
18.07.2009,33.1
19.07.2009,18.1
20.07.2009,11.6
21.07.2009,9.21
22.07.2009,8.33
23.07.2009,7.51
24.07.2009,8.4
25.07.2009,6.74
26.07.2009,6.37
27.07.2009,5.39
28.07.2009,4.77
29.07.2009,4.55
30.07.2009,4.08
31.07.2009,3.87
01.08.2009,3.9
02.08.2009,3.94
03.08.2009,8.29
04.08.2009,3.94
05.08.2009,3.48
06.08.2009,3.22
07.08.2009,3.02
08.08.2009,2.93
09.08.2009,2.72
10.08.2009,2.74
11.08.2009,4.44
12.08.2009,3.61
13.08.2009,5.98
14.08.2009,3.37
15.08.2009,3.07
16.08.2009,2.83
17.08.2009,3.03
18.08.2009,3.64
19.08.2009,2.82
20.08.2009,2.53
21.08.2009,3.95
22.08.2009,4.48
23.08.2009,2.82
24.08.2009,2.63
25.08.2009,2.5
26.08.2009,5.02
27.08.2009,8.04
28.08.2009,3.44
29.08.2009,2.87
30.08.2009,2.87
31.08.2009,2.64
01.09.2009,2.57
02.09.2009,2.78
03.09.2009,3.55
04.09.2009,2.93
05.09.2009,5.27
06.09.2009,3.22
07.09.2009,2.73
08.09.2009,2.52
09.09.2009,2.45
10.09.2009,2.33
11.09.2009,2.38
12.09.2009,2.33
13.09.2009,2.64
14.09.2009,4.32
15.09.2009,2.86
16.09.2009,2.56
17.09.2009,2.58
18.09.2009,2.47
19.09.2009,2.4
20.09.2009,2.28
21.09.2009,2.3
22.09.2009,2.34
23.09.2009,2.39
24.09.2009,2.25
25.09.2009,2.38
26.09.2009,2.23
27.09.2009,1.98
28.09.2009,1.94
29.09.2009,1.95
30.09.2009,4.51
01.10.2009,2.76
02.10.2009,2.55
03.10.2009,2.3
04.10.2009,2.2
05.10.2009,2.19
06.10.2009,4.03
07.10.2009,4.35
08.10.2009,2.56
09.10.2009,2.25
10.10.2009,2.77
11.10.2009,4.46
12.10.2009,9.39
13.10.2009,7.57
14.10.2009,5.62
15.10.2009,4.97
16.10.2009,13
17.10.2009,24.6
18.10.2009,16.7
19.10.2009,13.2
20.10.2009,9.98
21.10.2009,8.82
22.10.2009,7.63
23.10.2009,9.44
24.10.2009,7.2
25.10.2009,6.23
26.10.2009,5.67
27.10.2009,5.81
28.10.2009,5.58
29.10.2009,5.08
30.10.2009,4.67
31.10.2009,4.44
01.11.2009,4.2
02.11.2009,9.69
03.11.2009,26
04.11.2009,20.8
05.11.2009,17.9
06.11.2009,12.6
07.11.2009,10.7
08.11.2009,9.31
09.11.2009,9.81
10.11.2009,8.43
11.11.2009,7.46
12.11.2009,6.76
13.11.2009,6.53
14.11.2009,5.91
15.11.2009,5.51
16.11.2009,5.21
17.11.2009,6.26
18.11.2009,6.8
19.11.2009,5.38
20.11.2009,5.02
21.11.2009,4.75
22.11.2009,4.58
23.11.2009,4.32
24.11.2009,4.71
25.11.2009,4.95
26.11.2009,4.36
27.11.2009,4.1
28.11.2009,3.94
29.11.2009,3.75
30.11.2009,3.71
01.12.2009,6.06
02.12.2009,6.16
03.12.2009,4.67
04.12.2009,4.28
05.12.2009,4.46
06.12.2009,5.18
07.12.2009,5.99
08.12.2009,6.7
09.12.2009,8.56
10.12.2009,10.7
11.12.2009,21.8
12.12.2009,14.8
13.12.2009,11.8
14.12.2009,10.2
15.12.2009,9.13
16.12.2009,8.3
17.12.2009,7.39
18.12.2009,6.55
19.12.2009,6.28
20.12.2009,6.17
21.12.2009,6.13
22.12.2009,6.65
23.12.2009,7.77
24.12.2009,6.54
25.12.2009,11.4
26.12.2009,9.42
27.12.2009,6.98
28.12.2009,6.32
29.12.2009,5.95
30.12.2009,8.68
31.12.2009,18.5
01.01.2010,14.8
02.01.2010,10.5
03.01.2010,9.16
04.01.2010,8.52
05.01.2010,7.76
06.01.2010,6.97
07.01.2010,6.28
08.01.2010,5.79
09.01.2010,5.48
10.01.2010,5.21
11.01.2010,4.96
12.01.2010,4.78
13.01.2010,4.67
14.01.2010,4.71
15.01.2010,4.77
16.01.2010,4.66
17.01.2010,4.85
18.01.2010,9.36
19.01.2010,9.94
20.01.2010,11.2
21.01.2010,9.24
22.01.2010,7.14
23.01.2010,5.99
24.01.2010,5.4
25.01.2010,5.08
26.01.2010,4.91
27.01.2010,4.75
28.01.2010,4.59
29.01.2010,4.47
30.01.2010,4.39
31.01.2010,4.38
01.02.2010,4.39
02.02.2010,4.28
03.02.2010,4.8
04.02.2010,4.51
05.02.2010,4.44
06.02.2010,4.06
07.02.2010,3.97
08.02.2010,3.69
09.02.2010,3.36
10.02.2010,3.25
11.02.2010,3.22
12.02.2010,3.21
13.02.2010,3.19
14.02.2010,3.17
15.02.2010,3.15
16.02.2010,3.11
17.02.2010,2.98
18.02.2010,3.6
19.02.2010,4.54
20.02.2010,5.61
21.02.2010,4.41
22.02.2010,4.37
23.02.2010,14.4
24.02.2010,25.8
25.02.2010,29.5
26.02.2010,34
27.02.2010,31.2
28.02.2010,24.8
01.03.2010,23.8
02.03.2010,18.7
03.03.2010,15.3
04.03.2010,13
05.03.2010,11.5
06.03.2010,10.5
07.03.2010,9.11
08.03.2010,8.42
09.03.2010,7.69
10.03.2010,7.12
11.03.2010,6.84
12.03.2010,6.76
13.03.2010,7.11
14.03.2010,7.36
15.03.2010,8.56
16.03.2010,23
17.03.2010,13.3
18.03.2010,12
19.03.2010,11.7
20.03.2010,13.4
21.03.2010,15.7
22.03.2010,18
23.03.2010,14.7
24.03.2010,12.9
25.03.2010,11.7
26.03.2010,10.9
27.03.2010,16.6
28.03.2010,12.1
29.03.2010,11.5
30.03.2010,11.6
31.03.2010,9.82
01.04.2010,9.01
02.04.2010,8.07
03.04.2010,7.54
04.04.2010,7.16
05.04.2010,6.87
06.04.2010,6.32
07.04.2010,6.11
08.04.2010,5.66
09.04.2010,5.47
10.04.2010,5.39
11.04.2010,7.22
12.04.2010,8.76
13.04.2010,7.2
14.04.2010,6.38
15.04.2010,8.28
16.04.2010,6.94
17.04.2010,6
18.04.2010,5.8
19.04.2010,5.44
20.04.2010,5.22
21.04.2010,5.16
22.04.2010,4.8
23.04.2010,4.33
24.04.2010,4.26
25.04.2010,3.95
26.04.2010,4.19
27.04.2010,4.18
28.04.2010,3.92
29.04.2010,3.88
30.04.2010,3.72
01.05.2010,3.94
02.05.2010,4.19
03.05.2010,6.18
04.05.2010,4.56
05.05.2010,4.12
06.05.2010,4.97
07.05.2010,4.98
08.05.2010,4.17
09.05.2010,3.84
10.05.2010,5.27
11.05.2010,4.31
12.05.2010,4.27
13.05.2010,3.88
14.05.2010,4.17
15.05.2010,7.77
16.05.2010,4.94
17.05.2010,4.24
18.05.2010,3.75
19.05.2010,5.32
20.05.2010,7.09
21.05.2010,6.26
22.05.2010,5
23.05.2010,4.26
24.05.2010,4.09
25.05.2010,5.98
26.05.2010,4.49
27.05.2010,4.88
28.05.2010,4.9
29.05.2010,4.58
30.05.2010,4.31
31.05.2010,7.35
01.06.2010,15
02.06.2010,15.8
03.06.2010,40.3
04.06.2010,31.9
05.06.2010,21.1
06.06.2010,16
07.06.2010,13.4
08.06.2010,10.7
09.06.2010,11.7
10.06.2010,8.74
11.06.2010,7.41
12.06.2010,6.66
13.06.2010,6.39
14.06.2010,5.41
15.06.2010,5
16.06.2010,4.61
17.06.2010,4.15
18.06.2010,4.06
19.06.2010,3.89
20.06.2010,3.64
21.06.2010,4.15
22.06.2010,3.68
23.06.2010,3.2
24.06.2010,3.15
25.06.2010,3.13
26.06.2010,3.28
27.06.2010,2.82
28.06.2010,2.65
29.06.2010,2.46
30.06.2010,2.32
01.07.2010,2.32
02.07.2010,2.27
03.07.2010,2.22
04.07.2010,2.12
05.07.2010,2.31
06.07.2010,8.94
07.07.2010,3.95
08.07.2010,2.73
09.07.2010,2.41
10.07.2010,2.21
11.07.2010,2.15
12.07.2010,2.03
13.07.2010,1.95
14.07.2010,1.87
15.07.2010,2.12
16.07.2010,1.92
17.07.2010,3.91
18.07.2010,2.42
19.07.2010,2.07
20.07.2010,1.89
21.07.2010,1.82
22.07.2010,2.92
23.07.2010,24.3
24.07.2010,37.2
25.07.2010,12
26.07.2010,6.95
27.07.2010,5.41
28.07.2010,5.52
29.07.2010,6.68
30.07.2010,5.41
31.07.2010,4.53
01.08.2010,3.91
02.08.2010,8.91
03.08.2010,18.5
04.08.2010,15.4
05.08.2010,8.76
06.08.2010,14.8
07.08.2010,129
08.08.2010,66.3
09.08.2010,33
10.08.2010,23.7
11.08.2010,18.5
12.08.2010,16.6
13.08.2010,15.2
14.08.2010,25.4
15.08.2010,16.2
16.08.2010,14.8
17.08.2010,15.6
18.08.2010,22.7
19.08.2010,15.9
20.08.2010,12.5
21.08.2010,10.3
22.08.2010,9
23.08.2010,11.3
24.08.2010,9.44
25.08.2010,7.66
26.08.2010,6.88
27.08.2010,11.6
28.08.2010,27
29.08.2010,18.4
30.08.2010,18.5
31.08.2010,25.5
01.09.2010,18.8
02.09.2010,16.4
03.09.2010,15
04.09.2010,12.5
05.09.2010,10.8
06.09.2010,9.69
07.09.2010,8.45
08.09.2010,7.81
09.09.2010,8.65
10.09.2010,7.48
11.09.2010,6.93
12.09.2010,5.98
13.09.2010,6.45
14.09.2010,7.98
15.09.2010,7.64
16.09.2010,6.26
17.09.2010,5.73
18.09.2010,5.26
19.09.2010,4.62
20.09.2010,4.51
21.09.2010,4.21
22.09.2010,4.14
23.09.2010,3.96
24.09.2010,3.92
25.09.2010,4.92
26.09.2010,22.4
27.09.2010,43.2
28.09.2010,81.9
29.09.2010,51.7
30.09.2010,35.1
01.10.2010,27.4
02.10.2010,21.9
03.10.2010,18.1
04.10.2010,15.3
05.10.2010,13.1
06.10.2010,11.3
07.10.2010,9.78
08.10.2010,8.76
09.10.2010,8.06
10.10.2010,7.27
11.10.2010,6.67
12.10.2010,6.24
13.10.2010,6.01
14.10.2010,5.59
15.10.2010,5.78
16.10.2010,6.02
17.10.2010,6.61
18.10.2010,5.24
19.10.2010,5.12
20.10.2010,7.33
21.10.2010,6.46
22.10.2010,4.97
23.10.2010,4.68
24.10.2010,4.56
25.10.2010,4.35
26.10.2010,4.12
27.10.2010,3.85
28.10.2010,3.98
29.10.2010,3.88
30.10.2010,3.89
31.10.2010,3.78
01.11.2010,3.6
02.11.2010,3.37
03.11.2010,3.43
04.11.2010,3.79
05.11.2010,3.63
06.11.2010,4.25
07.11.2010,8.06
08.11.2010,13.3
09.11.2010,7.24
10.11.2010,5.58
11.11.2010,5.21
12.11.2010,5.63
13.11.2010,5.71
14.11.2010,4.99
15.11.2010,5.11
16.11.2010,32.4
17.11.2010,27.7
18.11.2010,20.6
19.11.2010,19.6
20.11.2010,14.9
21.11.2010,12.8
22.11.2010,18.1
23.11.2010,20.6
24.11.2010,20
25.11.2010,16.8
26.11.2010,15.1
27.11.2010,13.6
28.11.2010,12
29.11.2010,11.2
30.11.2010,10.1
01.12.2010,9.69
02.12.2010,9.26
03.12.2010,9.58
04.12.2010,8.68
05.12.2010,7.75
06.12.2010,7.64
07.12.2010,7.52
08.12.2010,8.95
09.12.2010,15.9
10.12.2010,12
11.12.2010,17.8
12.12.2010,39.7
13.12.2010,25.1
14.12.2010,19.9
15.12.2010,17.8
16.12.2010,16
17.12.2010,14.9
18.12.2010,13.5
19.12.2010,12.2
20.12.2010,12.3
21.12.2010,11.5
22.12.2010,11.4
23.12.2010,10.9
24.12.2010,10.6
25.12.2010,10.3
26.12.2010,9.94
27.12.2010,9.6
28.12.2010,9.27
29.12.2010,8.88
30.12.2010,8.82
31.12.2010,8.78
01.01.2011,8.77
02.01.2011,8.66
03.01.2011,8.52
04.01.2011,8.25
05.01.2011,8.04
06.01.2011,8.51
07.01.2011,44
08.01.2011,80.3
09.01.2011,80.4
10.01.2011,60.9
11.01.2011,38.8
12.01.2011,30.1
13.01.2011,57.6
14.01.2011,95.9
15.01.2011,66.4
16.01.2011,44.4
17.01.2011,33.2
18.01.2011,26.8
19.01.2011,25.1
20.01.2011,22.8
21.01.2011,19.4
22.01.2011,17
23.01.2011,14.6
24.01.2011,14
25.01.2011,13.7
26.01.2011,13.5
27.01.2011,12.4
28.01.2011,11.1
29.01.2011,10.1
30.01.2011,9.09
31.01.2011,8.25
01.02.2011,7.81
02.02.2011,7.54
03.02.2011,7.24
04.02.2011,8.38
05.02.2011,33.5
06.02.2011,26.4
07.02.2011,20.7
08.02.2011,17.2
09.02.2011,14.9
10.02.2011,13
11.02.2011,13.9
12.02.2011,16.4
13.02.2011,13
14.02.2011,11.9
15.02.2011,10.8
16.02.2011,9.89
17.02.2011,9.2
18.02.2011,8.56
19.02.2011,7.99
20.02.2011,7.53
21.02.2011,6.72
22.02.2011,6.2
23.02.2011,5.87
24.02.2011,5.7
25.02.2011,5.49
26.02.2011,5.48
27.02.2011,5.31
28.02.2011,5.18
01.03.2011,5.04
02.03.2011,4.84
03.03.2011,4.67
04.03.2011,4.54
05.03.2011,4.46
06.03.2011,4.4
07.03.2011,4.13
08.03.2011,3.98
09.03.2011,3.97
10.03.2011,4.27
11.03.2011,4.09
12.03.2011,4
13.03.2011,3.91
14.03.2011,3.8
15.03.2011,4
16.03.2011,3.97
17.03.2011,4.66
18.03.2011,6.52
19.03.2011,5.95
20.03.2011,4.76
21.03.2011,4.3
22.03.2011,4.12
23.03.2011,4.04
24.03.2011,4.12
25.03.2011,3.94
26.03.2011,4.14
27.03.2011,4.21
28.03.2011,4.02
29.03.2011,3.9
30.03.2011,3.74
31.03.2011,3.68
01.04.2011,3.98
02.04.2011,3.42
03.04.2011,3.45
04.04.2011,6.01
05.04.2011,5.66
06.04.2011,4.16
07.04.2011,3.81
08.04.2011,3.63
09.04.2011,3.52
10.04.2011,3.38
11.04.2011,3.29
12.04.2011,3.56
13.04.2011,8.41
14.04.2011,9.12
15.04.2011,5.41
16.04.2011,4.52
17.04.2011,3.98
18.04.2011,3.97
19.04.2011,3.88
20.04.2011,3.79
21.04.2011,3.6
22.04.2011,3.6
23.04.2011,3.42
24.04.2011,3.33
25.04.2011,3.23
26.04.2011,3.41
27.04.2011,4.02
28.04.2011,3.8
29.04.2011,3.34
30.04.2011,3.16
01.05.2011,3.13
02.05.2011,3.14
03.05.2011,3.23
04.05.2011,3.18
05.05.2011,3.09
06.05.2011,2.89
07.05.2011,2.8
08.05.2011,2.69
09.05.2011,2.66
10.05.2011,2.54
11.05.2011,2.52
12.05.2011,2.58
13.05.2011,3.74
14.05.2011,2.7
15.05.2011,6.22
16.05.2011,3.3
17.05.2011,2.89
18.05.2011,2.73
19.05.2011,3.45
20.05.2011,3.97
21.05.2011,4.25
22.05.2011,3.19
23.05.2011,2.97
24.05.2011,2.49
25.05.2011,2.37
26.05.2011,2.35
27.05.2011,2.32
28.05.2011,2.14
29.05.2011,2.06
30.05.2011,2.05
31.05.2011,3.32
01.06.2011,8.07
02.06.2011,3.73
03.06.2011,2.64
04.06.2011,2.36
05.06.2011,2.2
06.06.2011,2.84
07.06.2011,2.64
08.06.2011,2.44
09.06.2011,2.2
10.06.2011,1.96
11.06.2011,1.97
12.06.2011,1.9
13.06.2011,2.06
14.06.2011,2.29
15.06.2011,2.13
16.06.2011,2.01
17.06.2011,3.48
18.06.2011,2.67
19.06.2011,2.45
20.06.2011,3.34
21.06.2011,4.72
22.06.2011,4.58
23.06.2011,4.59
24.06.2011,5.71
25.06.2011,4.75
26.06.2011,3.66
27.06.2011,3.03
28.06.2011,2.51
29.06.2011,2.36
30.06.2011,3.19
01.07.2011,2.8
02.07.2011,2.44
03.07.2011,12.1
04.07.2011,14.9
05.07.2011,13.1
06.07.2011,6.68
07.07.2011,5.47
08.07.2011,21.7
09.07.2011,8.47
10.07.2011,7.44
11.07.2011,25.9
12.07.2011,9.71
13.07.2011,6.81
14.07.2011,5.59
15.07.2011,4.69
16.07.2011,4.06
17.07.2011,3.8
18.07.2011,9.44
19.07.2011,4.41
20.07.2011,9.17
21.07.2011,8.78
22.07.2011,5.23
23.07.2011,4.28
24.07.2011,3.8
25.07.2011,3.53
26.07.2011,3.34
27.07.2011,3.15
28.07.2011,2.95
29.07.2011,2.97
30.07.2011,18.5
31.07.2011,38.8
01.08.2011,20.5
02.08.2011,14.1
03.08.2011,10.6
04.08.2011,10.7
05.08.2011,9.88
06.08.2011,9.51
07.08.2011,8.58
08.08.2011,7.62
09.08.2011,6.55
10.08.2011,6.04
11.08.2011,5.33
12.08.2011,4.79
13.08.2011,6.07
14.08.2011,5.44
15.08.2011,7.23
16.08.2011,4.6
17.08.2011,4.13
18.08.2011,3.91
19.08.2011,7.47
20.08.2011,5.37
21.08.2011,3.85
22.08.2011,3.62
23.08.2011,3.37
24.08.2011,7.09
25.08.2011,5.06
26.08.2011,3.51
27.08.2011,4.28
28.08.2011,4.09
29.08.2011,3.08
30.08.2011,3.01
31.08.2011,2.78
01.09.2011,2.61
02.09.2011,2.45
03.09.2011,2.34
04.09.2011,2.26
05.09.2011,17.5
06.09.2011,6.17
07.09.2011,4.06
08.09.2011,4.58
09.09.2011,4.9
10.09.2011,3.72
11.09.2011,3.3
12.09.2011,4.56
13.09.2011,3.23
14.09.2011,3.14
15.09.2011,2.76
16.09.2011,2.65
17.09.2011,2.71
18.09.2011,13.3
19.09.2011,10.3
20.09.2011,5.92
21.09.2011,4.98
22.09.2011,4.54
23.09.2011,4.25
24.09.2011,3.98
25.09.2011,3.69
26.09.2011,3.41
27.09.2011,3.41
28.09.2011,3.13
29.09.2011,3.31
30.09.2011,3.23
01.10.2011,2.96
02.10.2011,2.88
03.10.2011,2.76
04.10.2011,2.72
05.10.2011,2.61
06.10.2011,2.62
07.10.2011,4.3
08.10.2011,4.96
09.10.2011,3.77
10.10.2011,4.36
11.10.2011,4.83
12.10.2011,18.5
13.10.2011,10.4
14.10.2011,6.2
15.10.2011,5.19
16.10.2011,4.65
17.10.2011,4.34
18.10.2011,4.14
19.10.2011,5.48
20.10.2011,4.11
21.10.2011,4.13
22.10.2011,3.78
23.10.2011,3.75
24.10.2011,4.55
25.10.2011,3.72
26.10.2011,3.47
27.10.2011,3.4
28.10.2011,3.33
29.10.2011,3.26
30.10.2011,3.11
31.10.2011,2.83
01.11.2011,2.81
02.11.2011,2.71
03.11.2011,2.69
04.11.2011,2.7
05.11.2011,2.72
06.11.2011,2.67
07.11.2011,2.65
08.11.2011,2.66
09.11.2011,2.57
10.11.2011,2.57
11.11.2011,2.56
12.11.2011,2.48
13.11.2011,2.39
14.11.2011,2.37
15.11.2011,2.35
16.11.2011,2.37
17.11.2011,2.36
18.11.2011,2.39
19.11.2011,2.41
20.11.2011,2.3
21.11.2011,2.25
22.11.2011,2.28
23.11.2011,2.24
24.11.2011,2.19
25.11.2011,2.2
26.11.2011,2.19
27.11.2011,2.17
28.11.2011,2.09
29.11.2011,2.12
30.11.2011,2.1
01.12.2011,2.1
02.12.2011,2.14
03.12.2011,2.69
04.12.2011,3.35
05.12.2011,9.29
06.12.2011,4.7
07.12.2011,3.69
08.12.2011,3.28
09.12.2011,4.62
10.12.2011,4.23
11.12.2011,3.12
12.12.2011,2.89
13.12.2011,2.73
14.12.2011,3.03
15.12.2011,4.25
16.12.2011,4.25
17.12.2011,4.35
18.12.2011,3.97
19.12.2011,3.43
20.12.2011,3.18
21.12.2011,4.56
22.12.2011,7.45
23.12.2011,7.56
24.12.2011,10
25.12.2011,12
26.12.2011,8.58
27.12.2011,7.47
28.12.2011,6.8
29.12.2011,6.29
30.12.2011,7.08
31.12.2011,7.73
01.01.2012,9.81
02.01.2012,11.6
03.01.2012,11.4
04.01.2012,9.06
05.01.2012,14.8
06.01.2012,17.9
07.01.2012,13.2
08.01.2012,19.5
09.01.2012,24.7
10.01.2012,28.8
11.01.2012,20.3
12.01.2012,17.1
13.01.2012,18.1
14.01.2012,15.5
15.01.2012,12.5
16.01.2012,10.5
17.01.2012,9.64
18.01.2012,8.66
19.01.2012,19.7
20.01.2012,32.4
21.01.2012,22
22.01.2012,41.9
23.01.2012,35.9
24.01.2012,30.1
25.01.2012,25
26.01.2012,19.6
27.01.2012,15.7
28.01.2012,13.5
29.01.2012,11.7
30.01.2012,10.1
31.01.2012,8.9
01.02.2012,8.51
02.02.2012,8.12
03.02.2012,7.74
04.02.2012,7.43
05.02.2012,7.29
06.02.2012,7.2
07.02.2012,7.11
08.02.2012,7.12
09.02.2012,7.16
10.02.2012,7.2
11.02.2012,7.25
12.02.2012,7.3
13.02.2012,7.34
14.02.2012,7.36
15.02.2012,7.43
16.02.2012,7.45
17.02.2012,15.3
18.02.2012,17.4
19.02.2012,33.2
20.02.2012,14.1
21.02.2012,8.57
22.02.2012,8.8
23.02.2012,11
24.02.2012,14.8
25.02.2012,21.5
26.02.2012,17.9
27.02.2012,14.9
28.02.2012,14.9
01.03.2012,24.7
02.03.2012,20.5
03.03.2012,17.9
04.03.2012,15.6
05.03.2012,13.7
06.03.2012,11.6
07.03.2012,10.6
08.03.2012,11.6
09.03.2012,10.2
10.03.2012,9.21
11.03.2012,8.87
12.03.2012,9.44
13.03.2012,9.16
14.03.2012,8.5
15.03.2012,7.92
16.03.2012,7.48
17.03.2012,7.07
18.03.2012,6.46
19.03.2012,7.01
20.03.2012,6.06
21.03.2012,5.68
22.03.2012,5.4
23.03.2012,5.33
24.03.2012,5.06
25.03.2012,4.84
26.03.2012,4.65
27.03.2012,4.49
28.03.2012,4.33
29.03.2012,4.13
30.03.2012,6.73
31.03.2012,6.39
01.04.2012,4.89
02.04.2012,4.34
03.04.2012,4.17
04.04.2012,4.07
05.04.2012,3.7
06.04.2012,3.68
07.04.2012,3.97
08.04.2012,3.7
09.04.2012,3.4
10.04.2012,3.45
11.04.2012,3.5
12.04.2012,6.77
13.04.2012,4.93
14.04.2012,4.03
15.04.2012,3.65
16.04.2012,4.11
17.04.2012,3.65
18.04.2012,3.52
19.04.2012,3.4
20.04.2012,3.35
21.04.2012,3.27
22.04.2012,3.68
23.04.2012,3.12
24.04.2012,3.08
25.04.2012,5.33
26.04.2012,3.2
27.04.2012,2.98
28.04.2012,2.88
29.04.2012,2.8
30.04.2012,2.73
01.05.2012,2.65
02.05.2012,2.71
03.05.2012,4.09
04.05.2012,3.49
05.05.2012,3.91
06.05.2012,4.94
07.05.2012,4.54
08.05.2012,3.17
09.05.2012,2.86
10.05.2012,2.73
11.05.2012,2.64
12.05.2012,4.63
13.05.2012,2.88
14.05.2012,2.63
15.05.2012,2.57
16.05.2012,3.59
17.05.2012,2.78
18.05.2012,2.39
19.05.2012,2.35
20.05.2012,2.23
21.05.2012,2.19
22.05.2012,2.08
23.05.2012,2.16
24.05.2012,2.21
25.05.2012,1.99
26.05.2012,1.88
27.05.2012,1.87
28.05.2012,1.84
29.05.2012,1.89
30.05.2012,1.83
31.05.2012,2.46
01.06.2012,7.02
02.06.2012,2.99
03.06.2012,3.9
04.06.2012,5.4
05.06.2012,4.93
06.06.2012,3.46
07.06.2012,2.82
08.06.2012,2.47
09.06.2012,2.27
10.06.2012,1.99
11.06.2012,2
12.06.2012,2.69
13.06.2012,2.19
14.06.2012,7.73
15.06.2012,3.18
16.06.2012,2.52
17.06.2012,2.98
18.06.2012,2.34
19.06.2012,2.09
20.06.2012,7.21
21.06.2012,4.7
22.06.2012,3.03
23.06.2012,2.44
24.06.2012,2.14
25.06.2012,2.97
26.06.2012,3.51
27.06.2012,2.23
28.06.2012,3.03
29.06.2012,2.22
30.06.2012,2.3
01.07.2012,5.21
02.07.2012,3.63
03.07.2012,4.8
04.07.2012,2.74
05.07.2012,5.51
06.07.2012,6.23
07.07.2012,6.33
08.07.2012,4.19
09.07.2012,3.27
10.07.2012,2.68
11.07.2012,2.41
12.07.2012,2.67
13.07.2012,3.07
14.07.2012,3.12
15.07.2012,4.69
16.07.2012,7.37
17.07.2012,15.1
18.07.2012,12.2
19.07.2012,5.94
20.07.2012,4.42
21.07.2012,4.12
22.07.2012,3.49
23.07.2012,3.14
24.07.2012,2.91
25.07.2012,2.72
26.07.2012,2.56
27.07.2012,2.4
28.07.2012,2.3
29.07.2012,2.56
30.07.2012,2.45
31.07.2012,2.19
01.08.2012,2.16
02.08.2012,2.16
03.08.2012,2.33
04.08.2012,2.17
05.08.2012,1.85
06.08.2012,1.86
07.08.2012,1.7
08.08.2012,1.78
09.08.2012,1.71
10.08.2012,1.65
11.08.2012,1.69
12.08.2012,1.56
13.08.2012,1.49
14.08.2012,1.51
15.08.2012,1.45
16.08.2012,1.62
17.08.2012,1.84
18.08.2012,1.69
19.08.2012,1.5
20.08.2012,1.52
21.08.2012,4.96
22.08.2012,4.15
23.08.2012,2.42
24.08.2012,3.43
25.08.2012,2.71
26.08.2012,1.83
27.08.2012,1.81
28.08.2012,1.78
29.08.2012,1.64
30.08.2012,1.8
31.08.2012,3.81
01.09.2012,2.54
02.09.2012,1.92
03.09.2012,1.79
04.09.2012,1.64
05.09.2012,1.74
06.09.2012,1.87
07.09.2012,1.66
08.09.2012,1.63
09.09.2012,1.57
10.09.2012,1.53
11.09.2012,1.66
12.09.2012,11.1
13.09.2012,3.12
14.09.2012,2.22
15.09.2012,1.9
16.09.2012,1.83
17.09.2012,1.67
18.09.2012,1.94
19.09.2012,4.79
20.09.2012,2.26
21.09.2012,1.91
22.09.2012,2.11
23.09.2012,1.89
24.09.2012,1.74
25.09.2012,1.68
26.09.2012,1.64
27.09.2012,3.01
28.09.2012,2.17
29.09.2012,1.74
30.09.2012,1.66
01.10.2012,1.61
02.10.2012,1.66
03.10.2012,1.53
04.10.2012,1.6
05.10.2012,1.92
06.10.2012,1.63
07.10.2012,3.35
08.10.2012,2.09
09.10.2012,1.63
10.10.2012,1.74
11.10.2012,1.64
12.10.2012,1.45
13.10.2012,1.96
14.10.2012,1.58
15.10.2012,1.55
16.10.2012,1.71
17.10.2012,1.63
18.10.2012,1.52
19.10.2012,1.4
20.10.2012,1.51
21.10.2012,1.61
22.10.2012,1.44
23.10.2012,1.51
24.10.2012,1.73
25.10.2012,2.35
26.10.2012,1.86
27.10.2012,2.45
28.10.2012,2.4
29.10.2012,2.23
30.10.2012,2.67
31.10.2012,3.29
01.11.2012,2.78
02.11.2012,2.51
03.11.2012,2.34
04.11.2012,4.86
05.11.2012,2.84
06.11.2012,2.37
07.11.2012,3.16
08.11.2012,2.86
09.11.2012,2.37
10.11.2012,2.17
11.11.2012,2.82
12.11.2012,3.71
13.11.2012,2.66
14.11.2012,2.34
15.11.2012,2.27
16.11.2012,2.14
17.11.2012,2.01
18.11.2012,1.95
19.11.2012,1.97
20.11.2012,1.91
21.11.2012,1.84
22.11.2012,1.82
23.11.2012,1.8
24.11.2012,1.79
25.11.2012,1.77
26.11.2012,1.75
27.11.2012,1.83
28.11.2012,1.95
29.11.2012,8.81
30.11.2012,7.31
01.12.2012,4.71
02.12.2012,3.5
03.12.2012,3.25
04.12.2012,3.4
05.12.2012,3.8
06.12.2012,3.54
07.12.2012,3.22
08.12.2012,3.1
09.12.2012,3.34
10.12.2012,3.29
11.12.2012,3.21
12.12.2012,3.04
13.12.2012,3.17
14.12.2012,3.42
15.12.2012,6.17
16.12.2012,19.9
17.12.2012,19.4
18.12.2012,18.3
19.12.2012,22.8
20.12.2012,17.3
21.12.2012,13
22.12.2012,10.8
23.12.2012,34.2
24.12.2012,66.1
25.12.2012,35.7
26.12.2012,27
27.12.2012,20.7
28.12.2012,24.3
29.12.2012,17.7
30.12.2012,14.7
31.12.2012,12.5
01.01.2013,10.9
02.01.2013,10.3
03.01.2013,9.25
04.01.2013,10.4
05.01.2013,45.1
06.01.2013,38.9
07.01.2013,51.2
08.01.2013,34.7
09.01.2013,31.1
10.01.2013,33.8
11.01.2013,28.5
12.01.2013,21.9
13.01.2013,18.1
14.01.2013,15.2
15.01.2013,13.2
16.01.2013,11.7
17.01.2013,10.3
18.01.2013,9.17
19.01.2013,8.25
20.01.2013,7.47
21.01.2013,6.99
22.01.2013,6.47
23.01.2013,5.66
24.01.2013,5.33
25.01.2013,5.29
26.01.2013,5.29
27.01.2013,5.4
28.01.2013,5.65
29.01.2013,6.81
30.01.2013,33.1
31.01.2013,27.5
01.02.2013,17.8
02.02.2013,22.2
03.02.2013,18
04.02.2013,17.4
05.02.2013,23.5
06.02.2013,18.4
07.02.2013,15.7
08.02.2013,13.9
09.02.2013,12.2
10.02.2013,10.8
11.02.2013,9.64
12.02.2013,8.79
13.02.2013,8.15
14.02.2013,7.47
15.02.2013,7.13
16.02.2013,6.78
17.02.2013,6.74
18.02.2013,6.42
19.02.2013,6.29
20.02.2013,6.22
21.02.2013,5.79
22.02.2013,5.5
23.02.2013,5.39
24.02.2013,5.31
25.02.2013,5.96
26.02.2013,6.89
27.02.2013,6.35
28.02.2013,6
01.03.2013,6.25
02.03.2013,6.17
03.03.2013,6.12
04.03.2013,6.19
05.03.2013,7.27
06.03.2013,9.06
07.03.2013,10.7
08.03.2013,16.2
09.03.2013,19.2
10.03.2013,17.7
11.03.2013,17.4
12.03.2013,14.6
13.03.2013,13.3
14.03.2013,11.7
15.03.2013,10.5
16.03.2013,9.65
17.03.2013,8.74
18.03.2013,8.39
19.03.2013,8.42
20.03.2013,8.78
21.03.2013,11.2
22.03.2013,8.47
23.03.2013,7.78
24.03.2013,6.89
25.03.2013,6.65
26.03.2013,6.14
27.03.2013,5.62
28.03.2013,5.47
29.03.2013,6.06
30.03.2013,5.73
31.03.2013,5.55
01.04.2013,5.39
02.04.2013,5.18
03.04.2013,4.96
04.04.2013,4.69
05.04.2013,4.64
06.04.2013,4.56
07.04.2013,5.05
08.04.2013,6.41
09.04.2013,7.99
10.04.2013,11
11.04.2013,13.5
12.04.2013,18.9
13.04.2013,17.2
14.04.2013,14.4
15.04.2013,12.9
16.04.2013,12.5
17.04.2013,12.9
18.04.2013,9.98
19.04.2013,8.84
20.04.2013,8.01
21.04.2013,7.5
22.04.2013,8.19
23.04.2013,7.22
24.04.2013,6.28
25.04.2013,5.81
26.04.2013,5.67
27.04.2013,6.08
28.04.2013,8.71
29.04.2013,5.98
30.04.2013,5.66
01.05.2013,6.17
02.05.2013,5.3
03.05.2013,5.19
04.05.2013,5.1
05.05.2013,4.9
06.05.2013,4.41
07.05.2013,8.69
08.05.2013,7.1
09.05.2013,5.73
10.05.2013,6.64
11.05.2013,5.56
12.05.2013,5.49
13.05.2013,4.85
14.05.2013,4.46
15.05.2013,4.29
16.05.2013,4.07
17.05.2013,3.96
18.05.2013,10.2
19.05.2013,6.17
20.05.2013,10.5
21.05.2013,5.68
22.05.2013,6.39
23.05.2013,6.83
24.05.2013,4.95
25.05.2013,5.08
26.05.2013,10.2
27.05.2013,30.4
28.05.2013,19.6
29.05.2013,23.1
30.05.2013,41.3
31.05.2013,135
01.06.2013,98.9
02.06.2013,209
03.06.2013,190
04.06.2013,91
05.06.2013,52
06.06.2013,36.2
07.06.2013,29.1
08.06.2013,27.2
09.06.2013,29.2
10.06.2013,25.6
11.06.2013,18.8
12.06.2013,15.3
13.06.2013,12.9
14.06.2013,12.2
15.06.2013,10.5
16.06.2013,8.88
17.06.2013,8.3
18.06.2013,7.42
19.06.2013,6.85
20.06.2013,6.5
21.06.2013,18.5
22.06.2013,8.58
23.06.2013,7.02
24.06.2013,6.47
25.06.2013,17.9
26.06.2013,21.7
27.06.2013,13.7
28.06.2013,11.1
29.06.2013,9.62
30.06.2013,9.49
01.07.2013,7.81
02.07.2013,7.12
03.07.2013,6.49
04.07.2013,6.13
05.07.2013,5.67
06.07.2013,5.57
07.07.2013,5.08
08.07.2013,4.7
09.07.2013,4.43
10.07.2013,4.19
11.07.2013,4.07
12.07.2013,4.06
13.07.2013,3.87
14.07.2013,3.74
15.07.2013,3.55
16.07.2013,3.5
17.07.2013,3.19
18.07.2013,3.01
19.07.2013,2.93
20.07.2013,2.83
21.07.2013,2.72
22.07.2013,2.68
23.07.2013,2.57
24.07.2013,2.43
25.07.2013,4.26
26.07.2013,2.81
27.07.2013,2.54
28.07.2013,2.38
29.07.2013,6
30.07.2013,9.31
31.07.2013,3.57
01.08.2013,2.93
02.08.2013,2.69
03.08.2013,2.45
04.08.2013,7.39
05.08.2013,8.5
06.08.2013,9.27
07.08.2013,13.8
08.08.2013,5
09.08.2013,4.67
10.08.2013,4.45
11.08.2013,4.45
12.08.2013,3.29
13.08.2013,3.71
14.08.2013,3.09
15.08.2013,2.78
16.08.2013,2.69
17.08.2013,2.6
18.08.2013,2.47
19.08.2013,2.95
20.08.2013,3.37
21.08.2013,2.68
22.08.2013,2.48
23.08.2013,2.31
24.08.2013,2.51
25.08.2013,2.37
26.08.2013,2.91
27.08.2013,2.59
28.08.2013,2.48
29.08.2013,2.25
30.08.2013,2.09
31.08.2013,2.17
01.09.2013,2.81
02.09.2013,2.42
03.09.2013,2.95
04.09.2013,3.36
05.09.2013,2.67
06.09.2013,2.38
07.09.2013,2.27
08.09.2013,2.11
09.09.2013,8.09
10.09.2013,4.65
11.09.2013,3.3
12.09.2013,2.83
13.09.2013,2.8
14.09.2013,2.86
15.09.2013,2.62
16.09.2013,2.59
17.09.2013,3.93
18.09.2013,3.08
19.09.2013,2.82
20.09.2013,2.71
21.09.2013,3.25
22.09.2013,2.82
23.09.2013,2.53
24.09.2013,2.58
25.09.2013,2.47
26.09.2013,2.83
27.09.2013,2.72
28.09.2013,2.46
29.09.2013,2.37
30.09.2013,2.35
01.10.2013,2.24
02.10.2013,2.16
03.10.2013,2.23
04.10.2013,2.12
05.10.2013,2.08
06.10.2013,2.04
07.10.2013,2.06
08.10.2013,2.14
09.10.2013,2.28
10.10.2013,3.35
11.10.2013,11.2
12.10.2013,7.67
13.10.2013,3.74
14.10.2013,2.98
15.10.2013,2.87
16.10.2013,2.92
17.10.2013,3.08
18.10.2013,4.47
19.10.2013,3.34
20.10.2013,2.97
21.10.2013,2.57
22.10.2013,2.71
23.10.2013,2.68
24.10.2013,2.67
25.10.2013,2.57
26.10.2013,2.94
27.10.2013,2.99
28.10.2013,4.48
29.10.2013,2.43
30.10.2013,2.39
31.10.2013,2.47
01.11.2013,2.39
02.11.2013,2.73
03.11.2013,3.15
04.11.2013,2.78
05.11.2013,2.81
06.11.2013,3.08
07.11.2013,3.75
08.11.2013,2.95
09.11.2013,3.08
10.11.2013,3.1
11.11.2013,3.79
12.11.2013,3.4
13.11.2013,4.09
14.11.2013,3.81
15.11.2013,3.58
16.11.2013,3.51
17.11.2013,3.47
18.11.2013,3.43
19.11.2013,3.35
20.11.2013,5.95
21.11.2013,4.44
22.11.2013,3.38
23.11.2013,3.17
24.11.2013,3.22
25.11.2013,3.11
26.11.2013,2.7
27.11.2013,2.66
28.11.2013,2.91
29.11.2013,2.83
30.11.2013,4
01.12.2013,4.58
02.12.2013,3.73
03.12.2013,3.4
04.12.2013,3.23
05.12.2013,3.77
06.12.2013,4.13
07.12.2013,3.51
08.12.2013,4.83
09.12.2013,14.7
10.12.2013,25
11.12.2013,13.7
12.12.2013,10.4
13.12.2013,8.84
14.12.2013,7.53
15.12.2013,6.42
16.12.2013,5.65
17.12.2013,5.1
18.12.2013,4.98
19.12.2013,5
20.12.2013,4.89
21.12.2013,4.61
22.12.2013,4.22
23.12.2013,4.52
24.12.2013,4.01
25.12.2013,3.7
26.12.2013,3.59
27.12.2013,3.51
28.12.2013,3.34
29.12.2013,3.2
30.12.2013,3.05
31.12.2013,2.97
01.01.2014,2.9
02.01.2014,2.81
03.01.2014,2.83
04.01.2014,2.75
05.01.2014,2.68
06.01.2014,2.66
07.01.2014,2.93
08.01.2014,2.63
09.01.2014,2.43
10.01.2014,2.59
11.01.2014,2.32
12.01.2014,2.4
13.01.2014,2.2
14.01.2014,3.07
15.01.2014,6.02
16.01.2014,4.14
17.01.2014,3.6
18.01.2014,3.19
19.01.2014,2.89
20.01.2014,2.8
21.01.2014,2.76
22.01.2014,2.72
23.01.2014,2.65
24.01.2014,2.61
25.01.2014,2.48
26.01.2014,2.72
27.01.2014,2.65
28.01.2014,2.65
29.01.2014,2.45
30.01.2014,2.55
31.01.2014,2.54
01.02.2014,2.67
02.02.2014,2.62
03.02.2014,2.56
04.02.2014,2.54
05.02.2014,2.45
06.02.2014,2.4
07.02.2014,2.46
08.02.2014,2.45
09.02.2014,2.4
10.02.2014,2.34
11.02.2014,2.21
12.02.2014,2.14
13.02.2014,2.1
14.02.2014,2.09
15.02.2014,2.09
16.02.2014,2.48
17.02.2014,2.56
18.02.2014,2.15
19.02.2014,2.15
20.02.2014,2.16
21.02.2014,2.63
22.02.2014,2.45
23.02.2014,2.17
24.02.2014,2.14
25.02.2014,2.13
26.02.2014,2.07
27.02.2014,2.14
28.02.2014,1.98
01.03.2014,1.94
02.03.2014,2.02
03.03.2014,2.12
04.03.2014,2
05.03.2014,2
06.03.2014,1.92
07.03.2014,1.91
08.03.2014,1.87
09.03.2014,1.88
10.03.2014,1.88
11.03.2014,1.84
12.03.2014,1.83
13.03.2014,1.82
14.03.2014,1.8
15.03.2014,2.66
16.03.2014,3.28
17.03.2014,2.24
18.03.2014,2.01
19.03.2014,2.15
20.03.2014,1.97
21.03.2014,1.94
22.03.2014,2.05
23.03.2014,2.33
24.03.2014,2.11
25.03.2014,3.67
26.03.2014,2.58
27.03.2014,1.99
28.03.2014,1.85
29.03.2014,1.84
30.03.2014,1.76
31.03.2014,1.73
01.04.2014,1.69
02.04.2014,1.77
03.04.2014,1.67
04.04.2014,1.68
05.04.2014,1.74
06.04.2014,1.63
07.04.2014,1.62
08.04.2014,1.72
09.04.2014,1.68
10.04.2014,3.64
11.04.2014,2.05
12.04.2014,1.81
13.04.2014,1.77
14.04.2014,1.97
15.04.2014,2.29
16.04.2014,2.36
17.04.2014,1.84
18.04.2014,3.3
19.04.2014,2.68
20.04.2014,1.93
21.04.2014,1.83
22.04.2014,1.79
23.04.2014,1.76
24.04.2014,1.66
25.04.2014,1.7
26.04.2014,1.66
27.04.2014,2.39
28.04.2014,1.87
29.04.2014,2.07
30.04.2014,1.72
01.05.2014,1.64
02.05.2014,2.49
03.05.2014,1.92
04.05.2014,1.65
05.05.2014,1.65
06.05.2014,1.57
07.05.2014,1.75
08.05.2014,1.77
09.05.2014,2.37
10.05.2014,3.3
11.05.2014,2.4
12.05.2014,2.35
13.05.2014,1.99
14.05.2014,2.63
15.05.2014,2.26
16.05.2014,1.87
17.05.2014,1.73
18.05.2014,7.64
19.05.2014,7.57
20.05.2014,3.36
21.05.2014,2.51
22.05.2014,2.21
23.05.2014,2.02
24.05.2014,3.72
25.05.2014,4.06
26.05.2014,2.29
27.05.2014,12.1
28.05.2014,17.6
29.05.2014,10.5
30.05.2014,6.38
31.05.2014,5.03
01.06.2014,4.03
02.06.2014,3.52
03.06.2014,3.17
04.06.2014,2.92
05.06.2014,2.7
06.06.2014,2.59
07.06.2014,2.29
08.06.2014,2.13
09.06.2014,2.13
10.06.2014,2.11
11.06.2014,1.97
12.06.2014,1.93
13.06.2014,1.92
14.06.2014,1.84
15.06.2014,2.19
16.06.2014,1.86
17.06.2014,1.76
18.06.2014,1.74
19.06.2014,1.56
20.06.2014,2.17
21.06.2014,2.14
22.06.2014,1.84
23.06.2014,1.71
24.06.2014,1.61
25.06.2014,2.84
26.06.2014,2.77
27.06.2014,2.23
28.06.2014,2.08
29.06.2014,3.15
30.06.2014,3.79
01.07.2014,3.55
02.07.2014,2.37
03.07.2014,2.21
04.07.2014,2.08
05.07.2014,1.99
06.07.2014,1.84
07.07.2014,1.83
08.07.2014,5.45
09.07.2014,20.7
10.07.2014,8.02
11.07.2014,6.15
12.07.2014,8.86
13.07.2014,4.09
14.07.2014,3.17
15.07.2014,3.08
16.07.2014,2.89
17.07.2014,2.61
18.07.2014,2.37
19.07.2014,2.23
20.07.2014,2.05
21.07.2014,2.12
22.07.2014,5.4
23.07.2014,2.69
24.07.2014,2.24
25.07.2014,2.58
26.07.2014,2.2
27.07.2014,2.13
28.07.2014,2.52
29.07.2014,2.95
30.07.2014,2.6
31.07.2014,2.09
01.08.2014,1.86
02.08.2014,1.73
03.08.2014,5.34
04.08.2014,6.2
05.08.2014,8.34
06.08.2014,4.35
07.08.2014,2.74
08.08.2014,2.29
09.08.2014,2.05
10.08.2014,1.83
11.08.2014,2.38
12.08.2014,1.86
13.08.2014,1.71
14.08.2014,2.46
15.08.2014,2.16
16.08.2014,2.18
17.08.2014,1.98
18.08.2014,1.7
19.08.2014,1.74
20.08.2014,1.58
21.08.2014,1.53
22.08.2014,1.48
23.08.2014,1.57
24.08.2014,1.96
25.08.2014,1.67
26.08.2014,2.35
27.08.2014,2.27
28.08.2014,1.74
29.08.2014,1.55
30.08.2014,1.59
31.08.2014,3.51
01.09.2014,4.67
02.09.2014,2
03.09.2014,1.73
04.09.2014,1.65
05.09.2014,1.57
06.09.2014,1.53
07.09.2014,2.34
08.09.2014,1.8
09.09.2014,1.53
10.09.2014,1.43
11.09.2014,1.88
12.09.2014,10.2
13.09.2014,8.57
14.09.2014,7.16
15.09.2014,6.09
16.09.2014,4.37
17.09.2014,3.52
18.09.2014,3.04
19.09.2014,5.41
20.09.2014,7.03
21.09.2014,5.22
22.09.2014,7.84
23.09.2014,13.9
24.09.2014,8.24
25.09.2014,6.28
26.09.2014,5.69
27.09.2014,6.21
28.09.2014,5.03
29.09.2014,4.33
30.09.2014,3.91
01.10.2014,3.72
02.10.2014,3.49
03.10.2014,3.33
04.10.2014,3.18
05.10.2014,2.87
06.10.2014,2.75
07.10.2014,2.66
08.10.2014,2.59
09.10.2014,2.59
10.10.2014,2.43
11.10.2014,2.37
12.10.2014,2.37
13.10.2014,2.35
14.10.2014,3.04
15.10.2014,3.53
16.10.2014,2.99
17.10.2014,2.75
18.10.2014,2.54
19.10.2014,2.29
20.10.2014,2.58
21.10.2014,2.28
22.10.2014,7.8
23.10.2014,19.9
24.10.2014,11.4
25.10.2014,7.67
26.10.2014,6.63
27.10.2014,5.68
28.10.2014,5.29
29.10.2014,4.8
30.10.2014,4.48
31.10.2014,4.2
01.11.2014,3.92
02.11.2014,3.61
03.11.2014,3.52
04.11.2014,3.33
05.11.2014,3.05
06.11.2014,3.62
07.11.2014,3.17
08.11.2014,2.95
09.11.2014,2.65
10.11.2014,2.75
11.11.2014,2.46
12.11.2014,2.49
13.11.2014,2.35
14.11.2014,2.28
15.11.2014,2.44
16.11.2014,2.28
17.11.2014,2.18
18.11.2014,2.36
19.11.2014,3.2
20.11.2014,2.52
21.11.2014,2.31
22.11.2014,2.37
23.11.2014,2.16
24.11.2014,2.17
25.11.2014,2.11
26.11.2014,2.03
27.11.2014,2.04
28.11.2014,1.99
29.11.2014,1.99
30.11.2014,1.91
01.12.2014,1.92
02.12.2014,1.89
03.12.2014,1.89
04.12.2014,2.1
05.12.2014,2.04
06.12.2014,1.91
07.12.2014,1.88
08.12.2014,2.26
09.12.2014,2.08
10.12.2014,1.94
11.12.2014,1.98
12.12.2014,2.45
13.12.2014,2.76
14.12.2014,4.96
15.12.2014,4.03
16.12.2014,3.32
17.12.2014,3.42
18.12.2014,4.05
19.12.2014,6.13
20.12.2014,7.97
21.12.2014,7.39
22.12.2014,5.16
23.12.2014,4.55
24.12.2014,4.28
25.12.2014,7.06
26.12.2014,6.55
27.12.2014,5.28
28.12.2014,4.67
29.12.2014,4.29
30.12.2014,4.05
31.12.2014,4.17

